On optimization of heterogeneous materials for enhanced resistance to bulk fracture

We propose a novel approach to optimize the design of heterogeneous materials, with the goal of enhancing their effective fracture toughness under mode-I loading. The method employs a Gaussian processes-based Bayesian optimization framework to determine the optimal shapes and locations of stiff elliptical inclusions within a periodic microstructure in two dimensions. To model crack propagation, the phase-field fracture method with an efficient interior-point monolithic solver and adaptive mesh refinement, is used. To account for the high sensitivity of fracture properties to initial crack location with respect to heterogeneities, we consider multiple cases of initial crack and optimize the material for the worst-case scenario. We also impose a minimum clearance constraint between the inclusions to ensure design feasibility. Numerical experiments demonstrate that the method significantly improves the fracture toughness of the material compared to the homogeneous case.

==> data/backtracking/stats_with_backtracking.dat <==
# 1: time-step number
# 2: time
# 3: mechanical work
# 4: j-integral
# 5: j-integral corrected
# 6: reaction force
# 7: Number of local mesh refinement cycles
# 8: Number of dofs
# 9: Number of finite elements
# 10: Crack tip position x
# 11: Crack tip position y
# 12: Number of ipopt iterations 
# 13: Number of ipopt obj evals 
# 14: Number of ipopt obj grad evals 
# 15: Number of ipopt constraint evals 
# 16: Number of ipopt constraint jacobian evals 
# 17: Number of ipopt hessian evals 
# 18: Ipopt total cpu time 
# 19: Ipopt total sym time 
# 20: Ipopt total wallclock time 
# 21: Number of ipopt iterations equilibration
# 22: Number of ipopt obj evals equilibration
# 23: Number of ipopt obj grad evals equilibration
# 24: Number of ipopt constraint evals equilibration
# 25: Number of ipopt constraint jacobian evals equilibration
# 26: Number of ipopt hessian evals equilibration
# 27: Ipopt total cpu time equilibration
# 28: Ipopt total sym time equilibration
# 29: Ipopt total wallclock time equilibration
0.0000000e+00 0.0000000e+00  0.0000000e+00 1.3900525e+00 1.0835721e+00 1.2068004e+01 1.0000000e+01 2.8232000e+04 6.7300000e+03 3.7109375e+00  1.9531250e-01 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 4.3778640e+00 9.8487000e-02 1.5325010e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.0000000e+00 1.0000000e-02  7.1484214e-01 1.4094802e+00 1.0987163e+00 1.2085780e+01 1.0000000e+00 2.9455000e+04 6.9970000e+03 4.0234375e+00  1.9531250e-01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 5.4932930e+00 8.0452000e-02 1.7724080e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.0000000e+00 2.0000000e-02  7.2402763e-01 1.4206842e+00 1.1074500e+00 1.2098121e+01 1.0000000e+00 3.3917000e+04 7.9810000e+03 4.3359375e+00  1.9531251e-01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 7.8029630e+00 2.4164000e-01 2.4901321e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.0000000e+00 3.0000000e-02  7.2919910e-01 1.4373017e+00 1.1204037e+00 1.2136687e+01 1.0000000e+00 3.7472000e+04 8.8300000e+03 4.7265625e+00  1.9531251e-01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 1.0837613e+01 3.7964500e-01 3.4682939e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.0000000e+00 4.0000000e-02  7.3399088e-01 1.4469129e+00 1.1278958e+00 1.2155227e+01 2.0000000e+00 3.8947000e+04 9.3070000e+03 5.1953125e+00  1.9531252e-01 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 5.2627130e+00 9.6859000e-02 1.7600260e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.0000000e+00 5.0000000e-02  6.8666762e-01 1.2571899e+00 9.8000318e-01 1.1539387e+01 1.0000000e+01 4.2292000e+04 1.0354000e+04 9.1015625e+00  1.9531249e-01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.2561691e+01 5.0805200e-01 4.2686729e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.0000000e+00 6.0000000e-02  6.4380473e-01 1.2767600e+00 9.9525841e-01 1.1585613e+01 2.0000000e+00 4.3210000e+04 1.0600000e+04 9.3359375e+00  1.9531249e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 6.9824570e+00 3.0861400e-01 2.3277261e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
7.0000000e+00 7.0000000e-02  6.5285577e-01 1.2988446e+00 1.0124737e+00 1.1640788e+01 2.0000000e+00 4.6224000e+04 1.1419000e+04 9.4921875e+00  1.9531249e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.3703820e+00 1.8341800e-01 1.5488300e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
8.0000000e+00 8.0000000e-02  6.6282626e-01 1.3221339e+00 1.0306282e+00 1.1700910e+01 2.0000000e+00 4.6653000e+04 1.1545000e+04 9.6484375e+00  1.9531248e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 6.9948710e+00 2.8124400e-01 2.3398790e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
9.0000000e+00 9.0000000e-02  6.7348053e-01 1.3470265e+00 1.0500325e+00 1.1767058e+01 2.0000000e+00 4.6733000e+04 1.1563000e+04 9.8046875e+00  1.9531248e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.5983710e+00 1.6160100e-01 1.6579201e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.0000000e+01 1.0000000e-01  6.8470246e-01 1.3726544e+00 1.0700099e+00 1.1836012e+01 2.0000000e+00 4.7056000e+04 1.1647000e+04 9.8828125e+00  1.9531248e-01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.1656400e+00 1.6089000e-01 1.7659600e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.1000000e+01 1.1000000e-01  6.9643001e-01 1.3996507e+00 1.0910540e+00 1.1910385e+01 2.0000000e+00 4.7083000e+04 1.1653000e+04 1.0039062e+01  1.9531248e-01 2.2000000e+01 2.5000000e+01 2.3000000e+01 2.5000000e+01 1.0000000e+00 2.2000000e+01 1.5611189e+01 6.6478000e-01 5.1304939e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.3230210e+00 1.7272400e-01 1.5466659e+00 
1.2000000e+01 1.2000000e-01  7.0875581e-01 1.4277442e+00 1.1129535e+00 1.1988945e+01 2.0000000e+00 4.7101000e+04 1.1659000e+04 1.0117187e+01  1.9531248e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4162957e+01 4.5791800e-01 4.7921920e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4326620e+00 2.2563500e-01 1.6012061e+00 
1.3000000e+01 1.3000000e-01  7.2148292e-01 1.4564168e+00 1.1353042e+00 1.2069842e+01 2.0000000e+00 4.7326000e+04 1.1731000e+04 1.0273437e+01  1.1718748e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6692370e+00 2.0117500e-01 1.6637180e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4326620e+00 2.2563500e-01 1.6012061e+00 
1.4000000e+01 1.4000000e-01  7.3491396e-01 1.4861429e+00 1.1584763e+00 1.2155341e+01 2.0000000e+00 4.7326000e+04 1.1731000e+04 1.0351562e+01  1.9531249e-01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 1.3110874e+01 5.7420300e-01 4.5015910e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8974750e+00 2.2254600e-01 1.7396350e+00 
1.5000000e+01 1.5000000e-01  7.4787846e-01 1.5167341e+00 1.1823227e+00 1.2242661e+01 2.0000000e+00 4.7409000e+04 1.1761000e+04 1.0429687e+01  1.9531249e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.3458220e+00 1.7985600e-01 1.5616291e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8974750e+00 2.2254600e-01 1.7396350e+00 
1.6000000e+01 1.6000000e-01  7.6216042e-01 1.5480838e+00 1.2067604e+00 1.2333487e+01 2.0000000e+00 4.7409000e+04 1.1761000e+04 1.0507812e+01  1.1718749e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.0931389e+01 4.7053800e-01 3.7659850e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4235040e+00 1.7047800e-01 1.5758791e+00 
1.7000000e+01 1.7000000e-01  7.7671409e-01 1.5799689e+00 1.2316154e+00 1.2427002e+01 2.0000000e+00 4.7643000e+04 1.1830000e+04 1.0585937e+01  1.1718749e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.3276790e+00 1.9490400e-01 1.5374880e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4235040e+00 1.7047800e-01 1.5758791e+00 
1.8000000e+01 1.8000000e-01  7.9110175e-01 1.6128706e+00 1.2572629e+00 1.2523425e+01 2.0000000e+00 4.7643000e+04 1.1830000e+04 1.0585937e+01  1.9531249e-01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.1922090e+01 5.0234200e-01 4.0332098e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4396540e+00 1.6627200e-01 1.5647449e+00 
1.9000000e+01 1.9000000e-01  8.0597876e-01 1.6466169e+00 1.2835688e+00 1.2622175e+01 2.0000000e+00 4.7643000e+04 1.1830000e+04 1.0664062e+01  1.9531249e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.0286962e+01 4.7579800e-01 3.5738811e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4599360e+00 2.1866000e-01 1.6239340e+00 
2.0000000e+01 2.0000000e-01  8.2156829e-01 1.6804615e+00 1.3099513e+00 1.2721579e+01 2.0000000e+00 4.7854000e+04 1.1875000e+04 1.0742188e+01  1.9531249e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.5198710e+00 1.5483300e-01 1.5758901e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4599360e+00 2.1866000e-01 1.6239340e+00 
2.1000000e+01 2.1000000e-01  8.3722474e-01 1.7154780e+00 1.3372473e+00 1.2825438e+01 2.0000000e+00 4.7901000e+04 1.1890000e+04 1.0820313e+01  1.1718749e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.5503070e+00 1.0632600e-01 1.5841732e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4599360e+00 2.1866000e-01 1.6239340e+00 
2.2000000e+01 2.2000000e-01  8.5346120e-01 1.7511116e+00 1.3650244e+00 1.2932051e+01 2.0000000e+00 4.8036000e+04 1.1929000e+04 1.0820313e+01  1.9531249e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4871910e+00 1.5050300e-01 1.5794721e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4599360e+00 2.1866000e-01 1.6239340e+00 
2.3000000e+01 2.3000000e-01  8.6961207e-01 1.7875090e+00 1.3933969e+00 1.3040026e+01 2.0000000e+00 4.8036000e+04 1.1929000e+04 1.0898438e+01  1.1718749e-01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 9.8795740e+00 4.3373300e-01 3.4881630e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.5168920e+00 2.1067100e-01 1.6169801e+00 
2.4000000e+01 2.4000000e-01  8.8663047e-01 1.8245700e+00 1.4222866e+00 1.3151456e+01 2.0000000e+00 4.8087000e+04 1.1944000e+04 1.0898438e+01  1.9531249e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4197910e+00 1.5785600e-01 1.4887390e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.5168920e+00 2.1067100e-01 1.6169801e+00 
2.5000000e+01 2.5000000e-01  9.0354784e-01 1.8623643e+00 1.4517480e+00 1.3264157e+01 2.0000000e+00 4.8087000e+04 1.1944000e+04 1.0976563e+01  1.1718749e-01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.0079476e+01 2.5876900e-01 3.3031390e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6275460e+00 1.6515600e-01 1.5913131e+00 
2.6000000e+01 2.6000000e-01  9.2114218e-01 1.9006700e+00 1.4816079e+00 1.3379721e+01 2.0000000e+00 4.8087000e+04 1.1944000e+04 1.0976563e+01  1.9531249e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.1259320e+00 2.3283300e-01 2.4143019e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.5661150e+00 1.7021900e-01 1.5567791e+00 
2.7000000e+01 2.7000000e-01  9.3877612e-01 1.9398163e+00 1.5121232e+00 1.3496935e+01 2.0000000e+00 4.8227000e+04 1.1980000e+04 1.1054688e+01  1.1718749e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6560520e+00 2.0841900e-01 1.6721458e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.5661150e+00 1.7021900e-01 1.5567791e+00 
2.8000000e+01 2.8000000e-01  9.5692991e-01 1.9793489e+00 1.5429397e+00 1.3616512e+01 2.0000000e+00 4.8227000e+04 1.1980000e+04 1.1054688e+01  1.9531249e-01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 8.8040060e+00 2.4268700e-01 3.0506670e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.5999150e+00 2.0406200e-01 1.6687460e+00 
2.9000000e+01 2.9000000e-01  9.7526232e-01 2.0197587e+00 1.5744398e+00 1.3737893e+01 2.0000000e+00 4.8270000e+04 1.1992000e+04 1.1054688e+01  1.9531249e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.5288800e+00 1.4445500e-01 1.5965581e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.5999150e+00 2.0406200e-01 1.6687460e+00 
3.0000000e+01 3.0000000e-01  9.9399967e-01 2.0607013e+00 1.6063554e+00 1.3861522e+01 2.0000000e+00 4.8270000e+04 1.1992000e+04 1.1132813e+01  1.1718750e-01 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 9.1843540e+00 4.4096700e-01 3.1261251e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6122470e+00 1.6558000e-01 1.6114841e+00 
3.1000000e+01 3.1000000e-01  1.0129372e+00 2.1020703e+00 1.6386033e+00 1.3987016e+01 2.0000000e+00 4.8270000e+04 1.1992000e+04 1.1132813e+01  1.9531250e-01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 8.0172240e+00 4.0882800e-01 2.7214971e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.5017480e+00 1.4292500e-01 1.5570350e+00 
3.2000000e+01 3.2000000e-01  1.0323083e+00 2.1442623e+00 1.6714927e+00 1.4114242e+01 2.0000000e+00 4.8270000e+04 1.1992000e+04 1.1132813e+01  1.9531250e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 6.6466940e+00 2.4604500e-01 2.3193431e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6044500e+00 7.1529000e-02 1.5649450e+00 
3.3000000e+01 3.3000000e-01  1.0518712e+00 2.1870228e+00 1.7048254e+00 1.4243756e+01 2.0000000e+00 4.8270000e+04 1.1992000e+04 1.1210938e+01  1.1718750e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 6.5230770e+00 2.3881900e-01 2.2285032e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.5083260e+00 1.1981700e-01 1.5371881e+00 
3.4000000e+01 3.4000000e-01  1.0716271e+00 2.2301546e+00 1.7384474e+00 1.4374858e+01 2.0000000e+00 4.8481000e+04 1.2058000e+04 1.1210938e+01  1.1718750e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6866520e+00 2.3628400e-01 1.6518152e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.5083260e+00 1.1981700e-01 1.5371881e+00 
3.5000000e+01 3.5000000e-01  1.0918622e+00 2.2739388e+00 1.7725780e+00 1.4507595e+01 2.0000000e+00 4.8481000e+04 1.2058000e+04 1.1210938e+01  1.1718750e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.5840540e+00 2.7388800e-01 2.5712891e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6068100e+00 1.7260400e-01 1.6112900e+00 
3.6000000e+01 3.6000000e-01  1.1122778e+00 2.3182442e+00 1.8071149e+00 1.4641984e+01 2.0000000e+00 4.8536000e+04 1.2073000e+04 1.1210938e+01  1.9531250e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6434450e+00 1.4666500e-01 1.6226809e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6068100e+00 1.7260400e-01 1.6112900e+00 
3.7000000e+01 3.7000000e-01  1.1332034e+00 2.3632236e+00 1.8421772e+00 1.4778200e+01 2.0000000e+00 4.8536000e+04 1.2073000e+04 1.1289063e+01  1.1718750e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.6569200e+00 3.4057800e-01 2.5890491e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.7870200e+00 2.0452500e-01 1.6996789e+00 
3.8000000e+01 3.8000000e-01  1.1536354e+00 2.4082881e+00 1.8773058e+00 1.4915230e+01 2.0000000e+00 4.8536000e+04 1.2073000e+04 1.1289063e+01  1.1718750e-01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.0155315e+01 4.2375200e-01 3.4796910e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6213280e+00 2.0012200e-01 1.6477911e+00 
3.9000000e+01 3.9000000e-01  1.1750144e+00 2.4540278e+00 1.9129608e+00 1.5054101e+01 2.0000000e+00 4.8536000e+04 1.2073000e+04 1.1289063e+01  1.1718750e-01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 8.3580750e+00 2.1918400e-01 2.8219872e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.5737370e+00 2.1978700e-01 1.6294162e+00 
4.0000000e+01 4.0000000e-01  1.1964406e+00 2.5003691e+00 1.9490847e+00 1.5194937e+01 2.0000000e+00 4.8536000e+04 1.2073000e+04 1.1367188e+01  3.9062499e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 9.2533250e+00 2.1471000e-01 3.1171219e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8385300e+00 1.7517600e-01 1.6906590e+00 
4.1000000e+01 4.1000000e-01  1.2170816e+00 2.5436328e+00 1.9828096e+00 1.5325012e+01 3.0000000e+00 4.8716000e+04 1.2115000e+04 1.1367188e+01  3.9062499e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.7495870e+00 1.7448100e-01 1.6250818e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8385300e+00 1.7517600e-01 1.6906590e+00 
4.2000000e+01 4.2000000e-01  1.2383012e+00 2.5907136e+00 2.0195099e+00 1.5468097e+01 2.0000000e+00 4.8712000e+04 1.2115000e+04 1.1367188e+01  3.9062499e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 9.1315540e+00 2.5780200e-01 3.0983210e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6678380e+00 1.1077300e-01 1.5771530e+00 
4.3000000e+01 4.3000000e-01  1.2603301e+00 2.6380151e+00 2.0563823e+00 1.5611762e+01 2.0000000e+00 4.8796000e+04 1.2139000e+04 1.1367188e+01  3.9062499e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6913860e+00 1.7962400e-01 1.6557560e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6678380e+00 1.1077300e-01 1.5771530e+00 
4.4000000e+01 4.4000000e-01  1.2825337e+00 2.6857669e+00 2.0936058e+00 1.5756885e+01 2.0000000e+00 4.8796000e+04 1.2139000e+04 1.1445313e+01 -3.9062500e-02 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 8.7181380e+00 1.2673100e-01 2.7965701e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.7480210e+00 1.6997500e-01 1.6763561e+00 
4.5000000e+01 4.5000000e-01  1.3038645e+00 2.7330791e+00 2.1304865e+00 1.5883272e+01 2.0000000e+00 4.8884000e+04 1.2166000e+04 1.1445313e+01 -3.9062500e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6544480e+00 1.4279800e-01 1.6632440e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.7480210e+00 1.6997500e-01 1.6763561e+00 
4.6000000e+01 4.6000000e-01  1.3269447e+00 2.7802009e+00 2.1672188e+00 1.6025735e+01 2.0000000e+00 4.9047000e+04 1.2211000e+04 1.1445313e+01 -3.9062500e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8989070e+00 1.8231900e-01 1.7299061e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.7480210e+00 1.6997500e-01 1.6763561e+00 
4.7000000e+01 4.7000000e-01  1.3492089e+00 2.8279016e+00 2.2044025e+00 1.6170150e+01 2.0000000e+00 4.9111000e+04 1.2226000e+04 1.1523438e+01 -1.1718750e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.0304180e+00 1.8883900e-01 1.7300889e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.7480210e+00 1.6997500e-01 1.6763561e+00 
4.8000000e+01 4.8000000e-01  1.3703670e+00 2.8736512e+00 2.2400651e+00 1.6307096e+01 2.0000000e+00 4.9267000e+04 1.2271000e+04 1.1601563e+01 -2.7343750e-01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.8707720e+00 6.7339000e-02 1.9598560e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.7480210e+00 1.6997500e-01 1.6763561e+00 
2.2000000e+01 2.2000000e-01 -2.5072524e+01 1.2026972e+00 9.3752504e-01 1.0740975e+01 6.0000000e+00 5.8883000e+04 1.5226000e+04 1.8632813e+01 -4.7265625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.7845020e+00 4.6905000e-02 2.3223660e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.7480210e+00 1.6997500e-01 1.6763561e+00 
2.3000000e+01 2.3000000e-01  2.1105944e-01 1.2021988e+00 9.3713653e-01 1.0763143e+01 2.0000000e+00 5.6760000e+04 1.4464000e+04 1.8710938e+01 -4.8046875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.6875720e+00 2.0855900e-01 2.9533470e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.7480210e+00 1.6997500e-01 1.6763561e+00 
2.4000000e+01 2.4000000e-01  5.9576332e-01 1.2235252e+00 9.5376089e-01 1.0823648e+01 2.0000000e+00 5.7722000e+04 1.4656000e+04 1.8789063e+01 -4.7265625e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 9.9228760e+00 8.9598000e-02 3.3907452e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.7480210e+00 1.6997500e-01 1.6763561e+00 
2.5000000e+01 2.5000000e-01  6.0802716e-01 1.2472692e+00 9.7226982e-01 1.0894954e+01 2.0000000e+00 6.1012000e+04 1.5463000e+04 1.8867188e+01 -4.7265625e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.2478300e+00 3.8276000e-02 1.7914221e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.7480210e+00 1.6997500e-01 1.6763561e+00 
2.6000000e+01 2.6000000e-01  6.1806118e-01 1.2713962e+00 9.9107722e-01 1.0968154e+01 2.0000000e+00 6.1271000e+04 1.5517000e+04 1.8945313e+01 -4.7265625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 9.6449440e+00 1.0539300e-01 3.2641749e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.7480210e+00 1.6997500e-01 1.6763561e+00 
2.7000000e+01 2.7000000e-01  6.2938329e-01 1.2961897e+00 1.0104042e+00 1.1043793e+01 2.0000000e+00 6.1432000e+04 1.5562000e+04 1.9023438e+01 -4.7265625e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.6549680e+00 1.3035900e-01 2.0003362e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.7480210e+00 1.6997500e-01 1.6763561e+00 
2.8000000e+01 2.8000000e-01  6.4103979e-01 1.3216365e+00 1.0302405e+00 1.1121793e+01 2.0000000e+00 6.1501000e+04 1.5571000e+04 1.9101563e+01 -4.7265625e+00 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 1.7003279e+01 3.0005100e-01 5.5998700e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
2.9000000e+01 2.9000000e-01  6.5296788e-01 1.3474943e+00 1.0503971e+00 1.1201138e+01 2.0000000e+00 6.1639000e+04 1.5607000e+04 1.9257813e+01 -4.8046875e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.7519310e+00 2.2096200e-01 1.9627302e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
3.0000000e+01 3.0000000e-01  6.6239429e-01 1.3704393e+00 1.0682832e+00 1.1268901e+01 2.0000000e+00 6.1741000e+04 1.5628000e+04 1.9335938e+01 -4.8046875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 9.9975070e+00 2.1042900e-01 3.3535011e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
3.1000000e+01 3.1000000e-01  6.7582793e-01 1.3971895e+00 1.0891355e+00 1.1350991e+01 2.0000000e+00 6.1669000e+04 1.5604000e+04 1.9414063e+01 -4.8046875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 9.0584760e+00 2.1723200e-01 3.0382822e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
3.2000000e+01 3.2000000e-01  6.8843912e-01 1.4243844e+00 1.1103344e+00 1.1434489e+01 2.0000000e+00 6.1875000e+04 1.5664000e+04 1.9570313e+01 -4.8828125e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.8820210e+00 5.2021000e-02 2.2886701e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
3.3000000e+01 3.3000000e-01  6.9800802e-01 1.4482812e+00 1.1289624e+00 1.1504753e+01 2.0000000e+00 6.1962000e+04 1.5688000e+04 1.9648438e+01 -4.8828125e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.7499110e+00 9.6140000e-02 2.8497841e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
3.4000000e+01 3.4000000e-01  7.1198117e-01 1.4742437e+00 1.1492007e+00 1.1582329e+01 2.0000000e+00 6.1890000e+04 1.5664000e+04 1.9804688e+01 -4.9609375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 9.6365190e+00 5.8150000e-02 3.2371850e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
3.5000000e+01 3.5000000e-01  7.1942282e-01 1.4926412e+00 1.1635419e+00 1.1629303e+01 3.0000000e+00 6.2251000e+04 1.5745000e+04 2.0039063e+01 -5.0390625e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.7638880e+00 1.3155300e-01 2.0635569e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
3.6000000e+01 3.6000000e-01  6.5928801e-01 1.2403975e+00 9.6691320e-01 1.0570736e+01 1.1000000e+01 6.6687000e+04 1.7110000e+04 2.5039062e+01 -6.3671875e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.9777640e+00 1.6717300e-01 2.1761389e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
3.7000000e+01 3.7000000e-01  5.1599203e-01 1.2558458e+00 9.7895540e-01 1.0622699e+01 2.0000000e+00 6.4946000e+04 1.6411000e+04 2.5195312e+01 -6.3671875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.0747924e+01 2.1477900e-01 3.6272399e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
3.8000000e+01 3.8000000e-01  6.1288805e-01 1.2763527e+00 9.9494093e-01 1.0682944e+01 2.0000000e+00 6.7511000e+04 1.7065000e+04 2.5273437e+01 -6.3671875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0597313e+01 2.2729800e-01 3.8516800e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
3.9000000e+01 3.9000000e-01  6.2291552e-01 1.2987026e+00 1.0123631e+00 1.0750544e+01 2.0000000e+00 6.7754000e+04 1.7122000e+04 2.5429687e+01 -6.3671875e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 9.4488850e+00 1.3471100e-01 3.2531009e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
4.0000000e+01 4.0000000e-01  6.3346807e-01 1.3212332e+00 1.0299261e+00 1.0818569e+01 2.0000000e+00 6.7860000e+04 1.7149000e+04 2.5585937e+01 -6.3671875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0595852e+01 2.4751900e-01 3.5994129e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
4.1000000e+01 4.1000000e-01  6.4428988e-01 1.3446320e+00 1.0481659e+00 1.0889746e+01 2.0000000e+00 6.7776000e+04 1.7113000e+04 2.5742187e+01 -6.3671875e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 9.3239800e+00 3.3757500e-01 3.3426058e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
4.2000000e+01 4.2000000e-01  6.5536320e-01 1.3681486e+00 1.0664976e+00 1.0960598e+01 2.0000000e+00 6.8021000e+04 1.7173000e+04 2.5898437e+01 -6.3671875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0127956e+01 3.3379600e-01 3.5343680e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
4.3000000e+01 4.3000000e-01  6.6672021e-01 1.3926194e+00 1.0855730e+00 1.1035383e+01 2.0000000e+00 6.7931000e+04 1.7143000e+04 2.5976562e+01 -6.3671875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0047717e+01 2.9812800e-01 3.4551480e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
4.4000000e+01 4.4000000e-01  6.7825976e-01 1.4168245e+00 1.1044413e+00 1.1108830e+01 2.0000000e+00 6.8129000e+04 1.7206000e+04 2.6132812e+01 -6.3671875e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 9.0282940e+00 1.9519800e-01 3.2195859e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
4.5000000e+01 4.5000000e-01  6.8985529e-01 1.4414976e+00 1.1236745e+00 1.1183774e+01 2.0000000e+00 6.8084000e+04 1.7182000e+04 2.6289062e+01 -6.3671875e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 9.0620490e+00 3.6241300e-01 3.2237768e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
4.6000000e+01 4.6000000e-01  7.0036173e-01 1.4611073e+00 1.1389606e+00 1.1239658e+01 2.0000000e+00 6.8356000e+04 1.7260000e+04 2.6523437e+01 -6.2890625e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.0994812e+01 3.0369100e-01 3.7301118e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
4.7000000e+01 4.7000000e-01  7.1336162e-01 1.4772909e+00 1.1515760e+00 1.1282480e+01 2.0000000e+00 6.8472000e+04 1.7290000e+04 2.6835937e+01 -6.3671875e+00 2.6000000e+01 2.7000000e+01 2.7000000e+01 2.7000000e+01 1.0000000e+00 2.6000000e+01 2.6143692e+01 7.9505000e-01 8.6077530e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
4.8000000e+01 4.8000000e-01  6.0819750e-01 1.0680416e+00 8.3255849e-01 9.5160825e+00 8.0000000e+00 7.4368000e+04 1.9093000e+04 3.3398438e+01 -5.8203125e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0126956e+01 2.0649600e-01 3.4190948e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
4.9000000e+01 4.9000000e-01  5.3050695e-01 1.0840417e+00 8.4503088e-01 9.5533034e+00 2.0000000e+00 6.9934000e+04 1.7518000e+04 3.3554688e+01 -5.8203125e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.3251724e+01 2.6870600e-01 4.4280188e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
5.0000000e+01 5.0000000e-01  5.2012911e-01 1.1023931e+00 8.5933614e-01 9.6107437e+00 2.0000000e+00 7.0622000e+04 1.7641000e+04 3.3710938e+01 -5.8984375e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.2286742e+01 4.4157500e-01 4.1557600e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
5.1000000e+01 5.1000000e-01  5.2553993e-01 1.1210932e+00 8.7391319e-01 9.6695652e+00 2.0000000e+00 7.4083000e+04 1.8475000e+04 3.3789063e+01 -5.8203125e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0979503e+01 3.6070600e-01 3.8334620e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
5.2000000e+01 5.2000000e-01  5.4134440e-01 1.1406343e+00 8.8914586e-01 9.7309275e+00 2.0000000e+00 7.4429000e+04 1.8562000e+04 3.3945313e+01 -5.8984375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0840210e+01 3.3037200e-01 3.7545309e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
5.3000000e+01 5.3000000e-01  5.4364041e-01 1.1603843e+00 9.0454138e-01 9.7930070e+00 2.0000000e+00 7.4309000e+04 1.8520000e+04 3.4023438e+01 -5.8203125e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1956424e+01 2.7737800e-01 4.3211420e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
5.4000000e+01 5.4000000e-01  5.6041800e-01 1.1808385e+00 9.2048583e-01 9.8573592e+00 2.0000000e+00 7.4378000e+04 1.8541000e+04 3.4179688e+01 -5.8203125e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.6598720e+00 1.1708000e-01 3.1993721e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
5.5000000e+01 5.5000000e-01  5.6658447e-01 1.2018252e+00 9.3684536e-01 9.9235657e+00 2.0000000e+00 7.4390000e+04 1.8544000e+04 3.4335938e+01 -5.8984375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1039537e+01 3.8633900e-01 3.9609871e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
5.6000000e+01 5.6000000e-01  5.7259452e-01 1.2225687e+00 9.5301530e-01 9.9881178e+00 2.0000000e+00 7.4207000e+04 1.8475000e+04 3.4414063e+01 -5.8984375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0897696e+01 3.8346200e-01 4.0905600e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
5.7000000e+01 5.7000000e-01  5.8656035e-01 1.2439767e+00 9.6970323e-01 1.0054836e+01 2.0000000e+00 7.4363000e+04 1.8523000e+04 3.4570313e+01 -5.8984375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0934637e+01 3.0224500e-01 3.7163479e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8053030e+00 1.3356200e-01 2.9830840e+00 
5.8000000e+01 5.8000000e-01  5.9572043e-01 1.2611790e+00 9.8311275e-01 1.0102470e+01 2.0000000e+00 7.4396000e+04 1.8532000e+04 3.4804688e+01 -5.9765625e+00 4.6000000e+01 4.7000000e+01 4.7000000e+01 4.7000000e+01 1.0000000e+00 4.6000000e+01 5.2114579e+01 1.1263020e+00 1.7724345e+01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0822227e+01 3.4420800e-01 3.8207510e+00 
5.9000000e+01 5.9000000e-01  6.0058057e-01 1.2824838e+00 9.9972019e-01 1.0167361e+01 2.0000000e+00 7.4503000e+04 1.8559000e+04 3.4882813e+01 -5.8984375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1229394e+01 1.5854900e-01 3.8582001e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0822227e+01 3.4420800e-01 3.8207510e+00 
6.0000000e+01 6.0000000e-01  6.1826326e-01 1.2986688e+00 1.0123367e+00 1.0209389e+01 2.0000000e+00 7.4726000e+04 1.8607000e+04 3.5195313e+01 -6.0546875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.2143701e+01 2.1666000e-01 4.2008681e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0822227e+01 3.4420800e-01 3.8207510e+00 
6.1000000e+01 6.1000000e-01  6.0823476e-01 1.3011996e+00 1.0143095e+00 1.0191093e+01 2.0000000e+00 7.4907000e+04 1.8658000e+04 3.5664062e+01 -6.1328125e+00 2.9000000e+01 3.0000000e+01 3.0000000e+01 3.0000000e+01 1.0000000e+00 2.9000000e+01 3.1539310e+01 8.2408100e-01 1.0343237e+01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0822227e+01 3.4420800e-01 3.8207510e+00 
6.2000000e+01 6.2000000e-01  5.7314150e-01 1.1423636e+00 8.9049389e-01 9.4592861e+00 1.1000000e+01 7.8029000e+04 1.9606000e+04 3.9257813e+01 -6.6015625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1026852e+01 8.4621000e-02 3.6615901e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0822227e+01 3.4420800e-01 3.8207510e+00 
6.3000000e+01 6.3000000e-01  5.0778818e-01 1.1563875e+00 9.0142578e-01 9.4952460e+00 2.0000000e+00 7.6844000e+04 1.9147000e+04 3.9492188e+01 -6.6015625e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.2863710e+01 1.5689900e-01 4.4485459e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0822227e+01 3.4420800e-01 3.8207510e+00 
6.4000000e+01 6.4000000e-01  5.4905477e-01 1.1724339e+00 9.1393426e-01 9.5387650e+00 2.0000000e+00 7.7798000e+04 1.9399000e+04 3.9726563e+01 -6.6015625e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.2666950e+01 9.3366000e-02 4.2921932e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0822227e+01 3.4420800e-01 3.8207510e+00 
6.5000000e+01 6.5000000e-01  5.5710774e-01 1.1904167e+00 9.2795220e-01 9.5901689e+00 2.0000000e+00 7.9141000e+04 1.9738000e+04 3.9882813e+01 -6.6015625e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.2749145e+01 4.2180700e-01 4.5097151e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0822227e+01 3.4420800e-01 3.8207510e+00 
6.6000000e+01 6.6000000e-01  5.6603586e-01 1.2099239e+00 9.4315843e-01 9.6477123e+00 2.0000000e+00 7.9118000e+04 1.9723000e+04 4.0039063e+01 -6.6015625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1471063e+01 4.7441300e-01 3.9713409e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0822227e+01 3.4420800e-01 3.8207510e+00 
6.7000000e+01 6.7000000e-01  5.7550447e-01 1.2300475e+00 9.5884514e-01 9.7073469e+00 2.0000000e+00 7.9310000e+04 1.9783000e+04 4.0195313e+01 -6.6015625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1835406e+01 4.8166200e-01 4.3088090e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0822227e+01 3.4420800e-01 3.8207510e+00 
6.8000000e+01 6.8000000e-01  5.8540542e-01 1.2512768e+00 9.7539380e-01 9.7711574e+00 2.0000000e+00 7.9226000e+04 1.9753000e+04 4.0351563e+01 -6.6015625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1691535e+01 1.6281100e-01 4.1549182e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0822227e+01 3.4420800e-01 3.8207510e+00 
6.9000000e+01 6.9000000e-01  5.9568636e-01 1.2729060e+00 9.9225418e-01 9.8360470e+00 2.0000000e+00 7.9428000e+04 1.9807000e+04 4.0507813e+01 -6.6015625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1997063e+01 1.4706300e-01 4.0634151e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0822227e+01 3.4420800e-01 3.8207510e+00 
7.0000000e+01 7.0000000e-01  6.0636129e-01 1.2957067e+00 1.0100277e+00 9.9052822e+00 2.0000000e+00 7.9272000e+04 1.9753000e+04 4.0585938e+01 -6.6015625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0488714e+01 1.1943600e-01 3.6160800e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0822227e+01 3.4420800e-01 3.8207510e+00 
7.1000000e+01 7.1000000e-01  6.1739118e-01 1.3187399e+00 1.0279826e+00 9.9748167e+00 2.0000000e+00 7.9314000e+04 1.9765000e+04 4.0742188e+01 -6.6015625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2380137e+01 1.2608100e-01 4.1975920e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0822227e+01 3.4420800e-01 3.8207510e+00 
7.2000000e+01 7.2000000e-01  6.2856393e-01 1.3421287e+00 1.0462146e+00 1.0044720e+01 2.0000000e+00 7.9556000e+04 1.9825000e+04 4.0898438e+01 -6.6015625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1412753e+01 2.4436700e-01 3.8042769e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0822227e+01 3.4420800e-01 3.8207510e+00 
7.3000000e+01 7.3000000e-01  6.4013413e-01 1.3667222e+00 1.0653857e+00 1.0119486e+01 2.0000000e+00 7.9554000e+04 1.9825000e+04 4.0976563e+01 -6.6015625e+00 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 2.5549050e+01 7.9768600e-01 8.4719629e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
7.4000000e+01 7.4000000e-01  6.5087398e-01 1.3867062e+00 1.0809636e+00 1.0174505e+01 2.0000000e+00 7.9882000e+04 1.9915000e+04 4.1210938e+01 -6.5234375e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.0428103e+01 3.2697000e-01 3.6435318e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
7.5000000e+01 7.5000000e-01  6.6763513e-01 1.4115003e+00 1.1002910e+00 1.0249369e+01 2.0000000e+00 7.9702000e+04 1.9855000e+04 4.1367188e+01 -6.5234375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1689153e+01 3.2683800e-01 3.9557111e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
7.6000000e+01 7.6000000e-01  6.7215260e-01 1.4303589e+00 1.1149916e+00 1.0298973e+01 2.0000000e+00 7.9965000e+04 1.9936000e+04 4.1601563e+01 -6.4453125e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.2941985e+01 3.6994400e-01 4.7307470e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
7.7000000e+01 7.7000000e-01  5.8159194e-01 1.0304650e+00 8.0326684e-01 8.4914772e+00 1.1000000e+01 8.6274000e+04 2.1880000e+04 4.8320312e+01 -5.8984375e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 1.0610709e+01 5.4425100e-01 3.9424171e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
7.8000000e+01 7.8000000e-01  5.0333088e-01 1.0450464e+00 8.1463328e-01 8.5251282e+00 2.0000000e+00 8.3150000e+04 2.0725000e+04 4.8398437e+01 -5.8984375e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.4558701e+01 3.7329700e-01 5.0415149e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
7.9000000e+01 7.9000000e-01  4.8763177e-01 1.0629321e+00 8.2857554e-01 8.5791025e+00 2.0000000e+00 8.3886000e+04 2.0854000e+04 4.8554687e+01 -5.8984375e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.3733673e+01 2.2144000e-01 5.0718129e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
8.0000000e+01 8.0000000e-01  4.9625357e-01 1.0811504e+00 8.4277703e-01 8.6340548e+00 2.0000000e+00 8.7067000e+04 2.1643000e+04 4.8710937e+01 -5.8984375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2022740e+01 1.9156200e-01 4.3264260e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
8.1000000e+01 8.1000000e-01  5.0511168e-01 1.0999906e+00 8.5746332e-01 8.6909042e+00 2.0000000e+00 8.7217000e+04 2.1646000e+04 4.8789062e+01 -5.8984375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2257812e+01 1.9235200e-01 4.0633771e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
8.2000000e+01 8.2000000e-01  5.1428056e-01 1.1194556e+00 8.7263668e-01 8.7498279e+00 2.0000000e+00 8.7264000e+04 2.1658000e+04 4.8945312e+01 -5.8984375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2721345e+01 5.1349400e-01 4.5185840e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
8.3000000e+01 8.3000000e-01  5.2363657e-01 1.1390427e+00 8.8790522e-01 8.8085466e+00 2.0000000e+00 8.7246000e+04 2.1652000e+04 4.9023437e+01 -5.8984375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.3108188e+01 2.7160100e-01 4.5263321e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
8.4000000e+01 8.4000000e-01  5.3320158e-01 1.1593465e+00 9.0373239e-01 8.8697215e+00 2.0000000e+00 8.7324000e+04 2.1676000e+04 4.9179687e+01 -5.8984375e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.9919040e+00 2.7135200e-01 3.3476410e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
8.5000000e+01 8.5000000e-01  5.4306996e-01 1.1801465e+00 9.1994635e-01 8.9323254e+00 2.0000000e+00 8.7345000e+04 2.1682000e+04 4.9257812e+01 -5.8984375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2694666e+01 2.4298300e-01 4.3953700e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
8.6000000e+01 8.6000000e-01  5.5311680e-01 1.2011659e+00 9.3633137e-01 8.9951032e+00 2.0000000e+00 8.7171000e+04 2.1607000e+04 4.9414062e+01 -5.8984375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.3359359e+01 1.8214200e-01 4.6199360e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
8.7000000e+01 8.7000000e-01  5.6336010e-01 1.2227558e+00 9.5316113e-01 9.0595839e+00 2.0000000e+00 8.7282000e+04 2.1640000e+04 4.9570312e+01 -5.8984375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.3750733e+01 1.8591300e-01 4.5756578e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
8.8000000e+01 8.8000000e-01  5.7382042e-01 1.2446473e+00 9.7022596e-01 9.1245674e+00 2.0000000e+00 8.7255000e+04 2.1631000e+04 4.9648437e+01 -5.8984375e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.3874431e+01 5.4763300e-01 4.9629369e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
8.9000000e+01 8.9000000e-01  5.8322436e-01 1.2620423e+00 9.8378567e-01 9.1689297e+00 2.0000000e+00 8.7573000e+04 2.1721000e+04 4.9882812e+01 -5.9765625e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 1.0169919e+01 3.6005700e-01 3.5808668e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
9.0000000e+01 9.0000000e-01  5.8754764e-01 1.2830091e+00 1.0001297e+00 9.2277010e+00 2.0000000e+00 8.7478000e+04 2.1670000e+04 5.0039062e+01 -5.9765625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.3168000e+01 1.9494900e-01 4.5576179e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
9.1000000e+01 9.1000000e-01  6.0070809e-01 1.2969413e+00 1.0109901e+00 9.2554182e+00 3.0000000e+00 8.7800000e+04 2.1766000e+04 5.0351562e+01 -6.0546875e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 9.5064940e+00 2.2589400e-01 3.2517140e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
9.2000000e+01 9.2000000e-01  5.5286892e-01 1.1167143e+00 8.7049977e-01 8.4153813e+00 1.1000000e+01 9.1258000e+04 2.2819000e+04 5.4335937e+01 -6.6796875e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 1.0709464e+01 7.6413000e-02 4.0082560e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
9.3000000e+01 9.3000000e-01  4.6863530e-01 1.1313270e+00 8.8189063e-01 8.4462445e+00 2.0000000e+00 9.0074000e+04 2.2348000e+04 5.4570312e+01 -6.6796875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.4119315e+01 1.9214700e-01 5.2829340e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
9.4000000e+01 9.4000000e-01  5.2408016e-01 1.1474740e+00 8.9447754e-01 8.4860939e+00 2.0000000e+00 9.0927000e+04 2.2561000e+04 5.4726562e+01 -6.6796875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.4715888e+01 1.8708300e-01 5.5419030e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
9.5000000e+01 9.5000000e-01  5.3217080e-01 1.1653907e+00 9.0844396e-01 8.5329336e+00 2.0000000e+00 9.2201000e+04 2.2885000e+04 5.4882812e+01 -6.6796875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.5340245e+01 2.8266800e-01 5.7376170e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
9.6000000e+01 9.6000000e-01  5.4114493e-01 1.1850484e+00 9.2376750e-01 8.5869241e+00 2.0000000e+00 9.2376000e+04 2.2915000e+04 5.5039062e+01 -6.6796875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.3549980e+01 1.1642600e-01 5.0662949e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
9.7000000e+01 9.7000000e-01  5.5068250e-01 1.2052088e+00 9.3948292e-01 8.6423190e+00 2.0000000e+00 9.2511000e+04 2.2957000e+04 5.5195312e+01 -6.6796875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.3549716e+01 3.8372300e-01 5.0586231e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
9.8000000e+01 9.8000000e-01  5.6059288e-01 1.2263654e+00 9.5597489e-01 8.7013273e+00 2.0000000e+00 9.2493000e+04 2.2951000e+04 5.5351562e+01 -6.6796875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.3652252e+01 2.1994900e-01 5.1384311e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
9.9000000e+01 9.9000000e-01  5.7079881e-01 1.2477119e+00 9.7261488e-01 8.7603631e+00 2.0000000e+00 9.2752000e+04 2.3029000e+04 5.5507812e+01 -6.5234375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.3742659e+01 4.2435100e-01 5.2428949e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 
1.0000000e+02 1.0000000e+00  5.9331237e-01 1.2703564e+00 9.9026669e-01 8.8254433e+00 2.0000000e+00 9.2637000e+04 2.2981000e+04 5.5664062e+01 -6.5234375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.3510759e+01 3.8879400e-01 5.1282461e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1593516e+01 3.9879300e-01 3.9443889e+00 


==> data/backtracking/stats_without_backtracking.dat <==
# 1: time-step number
# 2: time
# 3: mechanical work
# 4: j-integral
# 5: j-integral corrected
# 6: reaction force
# 7: Number of local mesh refinement cycles
# 8: Number of dofs
# 9: Number of finite elements
# 10: Crack tip position x
# 11: Crack tip position y
# 12: Number of ipopt iterations 
# 13: Number of ipopt obj evals 
# 14: Number of ipopt obj grad evals 
# 15: Number of ipopt constraint evals 
# 16: Number of ipopt constraint jacobian evals 
# 17: Number of ipopt hessian evals 
# 18: Ipopt total cpu time 
# 19: Ipopt total sym time 
# 20: Ipopt total wallclock time 
# 21: Number of ipopt iterations equilibration
# 22: Number of ipopt obj evals equilibration
# 23: Number of ipopt obj grad evals equilibration
# 24: Number of ipopt constraint evals equilibration
# 25: Number of ipopt constraint jacobian evals equilibration
# 26: Number of ipopt hessian evals equilibration
# 27: Ipopt total cpu time equilibration
# 28: Ipopt total sym time equilibration
# 29: Ipopt total wallclock time equilibration
0.0000000e+00 0.0000000e+00  0.0000000e+00 1.3900525e+00 1.0835721e+00 1.2068004e+01 1.0000000e+01 2.8232000e+04 6.7300000e+03 3.7109375e+00  1.9531250e-01 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 3.3632200e+00 6.0665000e-02 1.0631580e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.0000000e+00 1.0000000e-02  7.1484214e-01 1.4094802e+00 1.0987163e+00 1.2085780e+01 1.0000000e+00 2.9455000e+04 6.9970000e+03 4.0234375e+00  1.9531250e-01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 6.2035000e+00 7.4158000e-02 2.2190981e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.0000000e+00 2.0000000e-02  7.2402763e-01 1.4206842e+00 1.1074500e+00 1.2098121e+01 1.0000000e+00 3.3917000e+04 7.9810000e+03 4.3359375e+00  1.9531251e-01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 8.4175350e+00 3.2044000e-01 2.7426078e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.0000000e+00 3.0000000e-02  7.2919910e-01 1.4373017e+00 1.1204037e+00 1.2136687e+01 1.0000000e+00 3.7472000e+04 8.8300000e+03 4.7265625e+00  1.9531251e-01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 1.0751936e+01 3.7428900e-01 3.4709101e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.0000000e+00 4.0000000e-02  7.3399088e-01 1.4469129e+00 1.1278958e+00 1.2155227e+01 2.0000000e+00 3.8947000e+04 9.3070000e+03 5.1953125e+00  1.9531252e-01 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 5.2015670e+00 6.2878000e-02 1.7124372e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.0000000e+00 5.0000000e-02  6.8666762e-01 1.2571899e+00 9.8000318e-01 1.1539387e+01 1.0000000e+01 4.2292000e+04 1.0354000e+04 9.1015625e+00  1.9531249e-01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.3312472e+01 2.7567400e-01 4.4101090e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.0000000e+00 6.0000000e-02  6.4380473e-01 1.2767600e+00 9.9525841e-01 1.1585613e+01 2.0000000e+00 4.3210000e+04 1.0600000e+04 9.3359375e+00  1.9531249e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 6.6019900e+00 1.3887800e-01 2.1668820e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
7.0000000e+00 7.0000000e-02  6.5285577e-01 1.2988446e+00 1.0124737e+00 1.1640788e+01 2.0000000e+00 4.6224000e+04 1.1419000e+04 9.4921875e+00  1.9531249e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.2668130e+00 1.1735000e-01 1.5158620e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
8.0000000e+00 8.0000000e-02  6.6282626e-01 1.3221339e+00 1.0306282e+00 1.1700910e+01 2.0000000e+00 4.6653000e+04 1.1545000e+04 9.6484375e+00  1.9531248e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.2051210e+00 1.6003500e-01 2.3425980e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
9.0000000e+00 9.0000000e-02  6.7348053e-01 1.3470265e+00 1.0500325e+00 1.1767058e+01 2.0000000e+00 4.6733000e+04 1.1563000e+04 9.8046875e+00  1.9531248e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.5551800e+00 1.3872100e-01 1.5755441e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.0000000e+01 1.0000000e-01  6.8470246e-01 1.3726544e+00 1.0700099e+00 1.1836012e+01 2.0000000e+00 4.7056000e+04 1.1647000e+04 9.8828125e+00  1.9531248e-01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.2975020e+00 1.8933600e-01 1.8678780e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.1000000e+01 1.1000000e-01  6.9643001e-01 1.3996507e+00 1.0910540e+00 1.1910385e+01 2.0000000e+00 4.7083000e+04 1.1653000e+04 1.0039062e+01  1.9531248e-01 2.2000000e+01 2.5000000e+01 2.3000000e+01 2.5000000e+01 1.0000000e+00 2.2000000e+01 1.5676520e+01 3.9914300e-01 5.0931859e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4042700e+00 1.4311900e-01 1.5626860e+00 
1.2000000e+01 1.2000000e-01  7.0875581e-01 1.4277442e+00 1.1129535e+00 1.1988945e+01 2.0000000e+00 4.7101000e+04 1.1659000e+04 1.0117187e+01  1.9531248e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4347783e+01 3.5465200e-01 4.8568890e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.3247890e+00 1.1950500e-01 1.5557859e+00 
1.3000000e+01 1.3000000e-01  7.2148292e-01 1.4564168e+00 1.1353042e+00 1.2069842e+01 2.0000000e+00 4.7326000e+04 1.1731000e+04 1.0273437e+01  1.1718748e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6161970e+00 1.5822900e-01 1.6592510e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.3247890e+00 1.1950500e-01 1.5557859e+00 
1.4000000e+01 1.4000000e-01  7.3491396e-01 1.4861429e+00 1.1584763e+00 1.2155341e+01 2.0000000e+00 4.7326000e+04 1.1731000e+04 1.0351562e+01  1.9531249e-01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 1.3057464e+01 4.6243900e-01 4.4937630e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.9127330e+00 1.6977900e-01 1.8210051e+00 
1.5000000e+01 1.5000000e-01  7.4787846e-01 1.5167341e+00 1.1823227e+00 1.2242661e+01 2.0000000e+00 4.7409000e+04 1.1761000e+04 1.0429687e+01  1.9531249e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4386240e+00 1.5350100e-01 1.5906742e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.9127330e+00 1.6977900e-01 1.8210051e+00 
1.6000000e+01 1.6000000e-01  7.6216042e-01 1.5480838e+00 1.2067604e+00 1.2333487e+01 2.0000000e+00 4.7409000e+04 1.1761000e+04 1.0507812e+01  1.1718749e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.1158053e+01 4.0443200e-01 3.8637810e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.3060390e+00 1.5804000e-01 1.4963171e+00 
1.7000000e+01 1.7000000e-01  7.7671409e-01 1.5799689e+00 1.2316154e+00 1.2427002e+01 2.0000000e+00 4.7643000e+04 1.1830000e+04 1.0585937e+01  1.1718749e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.3223090e+00 2.0130000e-01 1.5591691e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.3060390e+00 1.5804000e-01 1.4963171e+00 
1.8000000e+01 1.8000000e-01  7.9110175e-01 1.6128706e+00 1.2572629e+00 1.2523425e+01 2.0000000e+00 4.7643000e+04 1.1830000e+04 1.0585937e+01  1.9531249e-01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.1747666e+01 3.7548600e-01 3.9305069e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4749090e+00 1.7225800e-01 1.5574179e+00 
1.9000000e+01 1.9000000e-01  8.0597876e-01 1.6466169e+00 1.2835688e+00 1.2622175e+01 2.0000000e+00 4.7643000e+04 1.1830000e+04 1.0664062e+01  1.9531249e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.0458489e+01 2.9161600e-01 3.5086710e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4441070e+00 1.1715200e-01 1.5412090e+00 
2.0000000e+01 2.0000000e-01  8.2156829e-01 1.6804615e+00 1.3099513e+00 1.2721579e+01 2.0000000e+00 4.7854000e+04 1.1875000e+04 1.0742188e+01  1.9531249e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.5765550e+00 1.3158000e-01 1.6060979e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4441070e+00 1.1715200e-01 1.5412090e+00 
2.1000000e+01 2.1000000e-01  8.3722474e-01 1.7154780e+00 1.3372473e+00 1.2825438e+01 2.0000000e+00 4.7901000e+04 1.1890000e+04 1.0820313e+01  1.1718749e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4288890e+00 1.4022700e-01 1.5302081e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4441070e+00 1.1715200e-01 1.5412090e+00 
2.2000000e+01 2.2000000e-01  8.5346120e-01 1.7511116e+00 1.3650244e+00 1.2932051e+01 2.0000000e+00 4.8036000e+04 1.1929000e+04 1.0820313e+01  1.9531249e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.7705560e+00 1.9124700e-01 1.7841969e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4441070e+00 1.1715200e-01 1.5412090e+00 
2.3000000e+01 2.3000000e-01  8.6961207e-01 1.7875090e+00 1.3933969e+00 1.3040026e+01 2.0000000e+00 4.8036000e+04 1.1929000e+04 1.0898438e+01  1.1718749e-01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 9.8136820e+00 3.8100300e-01 3.4058630e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6466340e+00 2.6584800e-01 1.6626849e+00 
2.4000000e+01 2.4000000e-01  8.8663047e-01 1.8245700e+00 1.4222866e+00 1.3151456e+01 2.0000000e+00 4.8087000e+04 1.1944000e+04 1.0898438e+01  1.9531249e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6287380e+00 1.7696000e-01 1.5911441e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6466340e+00 2.6584800e-01 1.6626849e+00 
2.5000000e+01 2.5000000e-01  9.0354784e-01 1.8623643e+00 1.4517480e+00 1.3264157e+01 2.0000000e+00 4.8087000e+04 1.1944000e+04 1.0976563e+01  1.1718749e-01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 9.9645280e+00 2.1940300e-01 3.2324202e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.5028600e+00 1.9608400e-01 1.5554349e+00 
2.6000000e+01 2.6000000e-01  9.2114218e-01 1.9006700e+00 1.4816079e+00 1.3379721e+01 2.0000000e+00 4.8087000e+04 1.1944000e+04 1.0976563e+01  1.9531249e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.4889100e+00 2.3775800e-01 2.5528579e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.7291870e+00 2.4418400e-01 1.6056311e+00 
2.7000000e+01 2.7000000e-01  9.3877612e-01 1.9398163e+00 1.5121232e+00 1.3496935e+01 2.0000000e+00 4.8227000e+04 1.1980000e+04 1.1054688e+01  1.1718749e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8010260e+00 1.0322200e-01 1.6631730e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.7291870e+00 2.4418400e-01 1.6056311e+00 
2.8000000e+01 2.8000000e-01  9.5692991e-01 1.9793489e+00 1.5429397e+00 1.3616512e+01 2.0000000e+00 4.8227000e+04 1.1980000e+04 1.1054688e+01  1.9531249e-01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 8.8723820e+00 2.4228200e-01 3.0456891e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6465160e+00 1.2801800e-01 1.6092231e+00 
2.9000000e+01 2.9000000e-01  9.7526232e-01 2.0197587e+00 1.5744398e+00 1.3737893e+01 2.0000000e+00 4.8270000e+04 1.1992000e+04 1.1054688e+01  1.9531249e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6298970e+00 1.9841100e-01 1.5725520e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6465160e+00 1.2801800e-01 1.6092231e+00 
3.0000000e+01 3.0000000e-01  9.9399967e-01 2.0607013e+00 1.6063554e+00 1.3861522e+01 2.0000000e+00 4.8270000e+04 1.1992000e+04 1.1132813e+01  1.1718750e-01 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 9.1740070e+00 3.6734000e-01 3.1115499e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.5785560e+00 1.2503200e-01 1.5539122e+00 
3.1000000e+01 3.1000000e-01  1.0129372e+00 2.1020703e+00 1.6386033e+00 1.3987016e+01 2.0000000e+00 4.8270000e+04 1.1992000e+04 1.1132813e+01  1.9531250e-01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 8.0069240e+00 2.9472100e-01 2.7380800e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.5586440e+00 1.7407300e-01 1.5682299e+00 
3.2000000e+01 3.2000000e-01  1.0323083e+00 2.1442623e+00 1.6714927e+00 1.4114242e+01 2.0000000e+00 4.8270000e+04 1.1992000e+04 1.1132813e+01  1.9531250e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 6.6661210e+00 1.6937100e-01 2.2620499e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4985030e+00 9.9436000e-02 1.5830400e+00 
3.3000000e+01 3.3000000e-01  1.0518712e+00 2.1870228e+00 1.7048254e+00 1.4243756e+01 2.0000000e+00 4.8270000e+04 1.1992000e+04 1.1210938e+01  1.1718750e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 6.4921950e+00 2.0125300e-01 2.2656660e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6166090e+00 7.7593000e-02 1.5773761e+00 
3.4000000e+01 3.4000000e-01  1.0716271e+00 2.2301546e+00 1.7384474e+00 1.4374858e+01 2.0000000e+00 4.8481000e+04 1.2058000e+04 1.1210938e+01  1.1718750e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8772440e+00 6.7428000e-02 1.6271670e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6166090e+00 7.7593000e-02 1.5773761e+00 
3.5000000e+01 3.5000000e-01  1.0918622e+00 2.2739388e+00 1.7725780e+00 1.4507595e+01 2.0000000e+00 4.8481000e+04 1.2058000e+04 1.1210938e+01  1.1718750e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.9728800e+00 2.6365300e-01 2.7348330e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6412110e+00 1.3185100e-01 1.6079409e+00 
3.6000000e+01 3.6000000e-01  1.1122778e+00 2.3182442e+00 1.8071149e+00 1.4641984e+01 2.0000000e+00 4.8536000e+04 1.2073000e+04 1.1210938e+01  1.9531250e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6842900e+00 1.0151200e-01 1.6074290e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6412110e+00 1.3185100e-01 1.6079409e+00 
3.7000000e+01 3.7000000e-01  1.1332034e+00 2.3632236e+00 1.8421772e+00 1.4778200e+01 2.0000000e+00 4.8536000e+04 1.2073000e+04 1.1289063e+01  1.1718750e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.5428140e+00 2.2651900e-01 2.5694919e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.7222650e+00 1.7290800e-01 1.6473620e+00 
3.8000000e+01 3.8000000e-01  1.1536354e+00 2.4082881e+00 1.8773058e+00 1.4915230e+01 2.0000000e+00 4.8536000e+04 1.2073000e+04 1.1289063e+01  1.1718750e-01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.0626442e+01 4.7229900e-01 3.6232400e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6836510e+00 1.1228600e-01 1.5917282e+00 
3.9000000e+01 3.9000000e-01  1.1750144e+00 2.4540278e+00 1.9129608e+00 1.5054101e+01 2.0000000e+00 4.8536000e+04 1.2073000e+04 1.1289063e+01  1.1718750e-01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 8.3140520e+00 3.2748600e-01 2.8557591e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.7389700e+00 2.0422400e-01 1.6907640e+00 
4.0000000e+01 4.0000000e-01  1.1964406e+00 2.5003691e+00 1.9490847e+00 1.5194937e+01 2.0000000e+00 4.8536000e+04 1.2073000e+04 1.1367188e+01  3.9062499e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 9.1102020e+00 1.7276900e-01 2.9770088e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.7529170e+00 1.8423100e-01 1.6744370e+00 
4.1000000e+01 4.1000000e-01  1.2170816e+00 2.5436328e+00 1.9828096e+00 1.5325012e+01 3.0000000e+00 4.8716000e+04 1.2115000e+04 1.1367188e+01  3.9062499e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.5746980e+00 6.6700000e-02 1.5573421e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.7529170e+00 1.8423100e-01 1.6744370e+00 
4.2000000e+01 4.2000000e-01  1.2383012e+00 2.5907136e+00 2.0195099e+00 1.5468097e+01 2.0000000e+00 4.8712000e+04 1.2115000e+04 1.1367188e+01  3.9062499e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 9.2155520e+00 1.6320600e-01 3.0079339e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.9905060e+00 1.3987700e-01 1.3648989e+00 
4.3000000e+01 4.3000000e-01  1.2603301e+00 2.6380151e+00 2.0563823e+00 1.5611762e+01 2.0000000e+00 4.8796000e+04 1.2139000e+04 1.1367188e+01  3.9062499e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.0008290e+00 1.1753900e-01 1.6914399e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.9905060e+00 1.3987700e-01 1.3648989e+00 
4.4000000e+01 4.4000000e-01  1.2825337e+00 2.6857669e+00 2.0936058e+00 1.5756885e+01 2.0000000e+00 4.8796000e+04 1.2139000e+04 1.1445313e+01 -3.9062500e-02 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 8.2363560e+00 3.2592600e-01 2.8252411e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
4.5000000e+01 4.5000000e-01  1.3038645e+00 2.7330791e+00 2.1304865e+00 1.5883272e+01 2.0000000e+00 4.8884000e+04 1.2166000e+04 1.1445313e+01 -3.9062500e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.9616960e+00 8.0640000e-02 1.6872900e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
4.6000000e+01 4.6000000e-01  1.3269447e+00 2.7802009e+00 2.1672188e+00 1.6025735e+01 2.0000000e+00 4.9047000e+04 1.2211000e+04 1.1445313e+01 -3.9062500e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.5101080e+00 3.3033000e-02 1.8267591e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
4.7000000e+01 4.7000000e-01  1.3492089e+00 2.8279016e+00 2.2044025e+00 1.6170150e+01 2.0000000e+00 4.9111000e+04 1.2226000e+04 1.1523438e+01 -1.1718750e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.5084660e+00 6.2348000e-02 1.9659390e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
4.8000000e+01 4.8000000e-01  1.3703670e+00 2.8736512e+00 2.2400651e+00 1.6307096e+01 2.0000000e+00 4.9267000e+04 1.2271000e+04 1.1601563e+01 -2.7343750e-01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.2169270e+00 8.2479000e-02 1.7268760e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
4.9000000e+01 4.9000000e-01  9.4365176e-01 1.1127042e+00 8.6737382e-01 9.6739004e+00 2.6000000e+01 7.5333000e+04 2.0233000e+04 3.3554688e+01 -5.3515625e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 2.3817442e+01 5.5506200e-01 8.0447979e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
5.0000000e+01 5.0000000e-01 -2.4489956e-02 1.1140595e+00 8.6843029e-01 9.6739857e+00 2.0000000e+00 6.3537000e+04 1.6159000e+04 3.3632813e+01 -5.3515625e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.3412229e+01 2.2107800e-01 4.5363901e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
5.1000000e+01 5.1000000e-01  5.3374115e-01 1.1288632e+00 8.7997008e-01 9.7072921e+00 2.0000000e+00 6.5561000e+04 1.6528000e+04 3.3710938e+01 -5.3515625e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.1444450e+01 3.7674200e-01 3.9800210e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
5.2000000e+01 5.2000000e-01  5.4201227e-01 1.1493075e+00 8.9590682e-01 9.7733921e+00 2.0000000e+00 6.8060000e+04 1.7098000e+04 3.3867188e+01 -5.4296875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 9.7471960e+00 3.4036200e-01 3.4533751e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
5.3000000e+01 5.3000000e-01  5.4803663e-01 1.1690640e+00 9.1130733e-01 9.8357542e+00 2.0000000e+00 7.2427000e+04 1.8115000e+04 3.3945313e+01 -5.3515625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0573417e+01 2.9262300e-01 3.6980069e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
5.4000000e+01 5.4000000e-01  5.6500153e-01 1.1907827e+00 9.2823748e-01 9.9058656e+00 2.0000000e+00 7.2375000e+04 1.8091000e+04 3.4101563e+01 -5.4296875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0637252e+01 4.3386200e-01 3.8655570e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
5.5000000e+01 5.5000000e-01  5.6794304e-01 1.2121804e+00 9.4491738e-01 9.9739773e+00 2.0000000e+00 7.2372000e+04 1.8088000e+04 3.4179688e+01 -5.4296875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.1789512e+01 2.7553800e-01 3.9773011e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
5.6000000e+01 5.6000000e-01  5.8205253e-01 1.2343803e+00 9.6222267e-01 1.0044927e+01 2.0000000e+00 7.2456000e+04 1.8115000e+04 3.4257813e+01 -5.3515625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.3148460e+00 6.3340000e-02 2.5297000e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
5.7000000e+01 5.7000000e-01  5.9683722e-01 1.2576631e+00 9.8037200e-01 1.0119974e+01 2.0000000e+00 7.2363000e+04 1.8082000e+04 3.4414063e+01 -5.4296875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.1867136e+01 1.0855400e-01 4.0613940e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
5.8000000e+01 5.8000000e-01  5.9987378e-01 1.2803611e+00 9.9806557e-01 1.0191599e+01 2.0000000e+00 7.2468000e+04 1.8112000e+04 3.4492188e+01 -5.4296875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0413431e+01 4.2507400e-01 3.6764870e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
5.9000000e+01 5.9000000e-01  6.1403023e-01 1.3000958e+00 1.0134491e+00 1.0249657e+01 3.0000000e+00 7.2655000e+04 1.8166000e+04 3.4648438e+01 -5.4296875e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.5966940e+00 2.4596800e-01 2.7488379e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
6.0000000e+01 6.0000000e-01  6.2438407e-01 1.3237487e+00 1.0318870e+00 1.0324016e+01 2.0000000e+00 7.2603000e+04 1.8142000e+04 3.4804688e+01 -5.5078125e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0919045e+01 3.9217000e-01 3.7570722e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
6.1000000e+01 6.1000000e-01  6.3002874e-01 1.3423116e+00 1.0463571e+00 1.0375446e+01 2.0000000e+00 7.2894000e+04 1.8211000e+04 3.4960938e+01 -5.5078125e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.2727213e+01 3.8087400e-01 4.9984679e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
6.2000000e+01 6.2000000e-01  6.4273619e-01 1.3587693e+00 1.0591862e+00 1.0417136e+01 2.0000000e+00 7.3073000e+04 1.8259000e+04 3.5273438e+01 -5.6640625e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.3100845e+01 2.8339800e-01 4.5518742e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
6.3000000e+01 6.3000000e-01  5.8435311e-01 1.1555237e+00 9.0075243e-01 9.4919147e+00 1.1000000e+01 7.6974000e+04 1.9444000e+04 3.9570313e+01 -6.4453125e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.0507731e+01 2.0867000e-01 3.6198061e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
6.4000000e+01 6.4000000e-01  4.8885849e-01 1.1710511e+00 9.1285635e-01 9.5344606e+00 2.0000000e+00 7.5588000e+04 1.8880000e+04 3.9726563e+01 -6.4453125e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.3383104e+01 3.7315100e-01 4.6180220e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
6.5000000e+01 6.5000000e-01  5.5626821e-01 1.1884144e+00 9.2639135e-01 9.5833203e+00 2.0000000e+00 7.7660000e+04 1.9408000e+04 3.9960938e+01 -6.4453125e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.2341031e+01 3.8544000e-01 4.2666910e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
6.6000000e+01 6.6000000e-01  5.6509761e-01 1.2081737e+00 9.4179408e-01 9.6421599e+00 2.0000000e+00 7.7703000e+04 1.9396000e+04 4.0117188e+01 -6.4453125e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.2214044e+01 4.2616200e-01 4.3149481e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
6.7000000e+01 6.7000000e-01  5.7462874e-01 1.2282940e+00 9.5747825e-01 9.7019498e+00 2.0000000e+00 7.7814000e+04 1.9429000e+04 4.0273438e+01 -6.4453125e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.3330926e+01 3.0118100e-01 4.4356699e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
6.8000000e+01 6.8000000e-01  5.8457307e-01 1.2497015e+00 9.7416584e-01 9.7667036e+00 2.0000000e+00 7.7748000e+04 1.9411000e+04 4.0429688e+01 -6.4453125e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2034902e+01 1.4956500e-01 4.1016901e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
6.9000000e+01 6.9000000e-01  5.9494348e-01 1.2715109e+00 9.9116663e-01 9.8325352e+00 2.0000000e+00 7.7863000e+04 1.9435000e+04 4.0507813e+01 -6.4453125e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1607779e+01 7.6651000e-02 3.9142411e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8044580e+00 1.3086300e-01 1.6300058e+00 
7.0000000e+01 7.0000000e-01  6.0556103e-01 1.2938970e+00 1.0086170e+00 9.9001536e+00 2.0000000e+00 7.7887000e+04 1.9444000e+04 4.0664063e+01 -6.4453125e+00 2.4000000e+01 2.5000000e+01 2.5000000e+01 2.5000000e+01 1.0000000e+00 2.4000000e+01 2.5670895e+01 9.6998100e-01 8.6001201e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
7.1000000e+01 7.1000000e-01  6.1634509e-01 1.3163841e+00 1.0261461e+00 9.9670761e+00 2.0000000e+00 7.8165000e+04 1.9513000e+04 4.0820313e+01 -6.4453125e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.0733227e+01 1.9040900e-01 3.6502771e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
7.2000000e+01 7.2000000e-01  6.2746023e-01 1.3400674e+00 1.0446077e+00 1.0038859e+01 2.0000000e+00 7.8078000e+04 1.9483000e+04 4.0898438e+01 -6.4453125e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2183180e+01 2.3033300e-01 4.1004648e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
7.3000000e+01 7.3000000e-01  6.3901207e-01 1.3642855e+00 1.0634862e+00 1.0112229e+01 2.0000000e+00 7.8054000e+04 1.9474000e+04 4.1054688e+01 -6.4453125e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1091882e+01 4.7050600e-01 4.0153382e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
7.4000000e+01 7.4000000e-01  6.4947031e-01 1.3835018e+00 1.0784656e+00 1.0164259e+01 2.0000000e+00 7.8215000e+04 1.9522000e+04 4.1289063e+01 -6.3671875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1058213e+01 3.6565400e-01 4.1603220e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
7.5000000e+01 7.5000000e-01  6.6546261e-01 1.4067591e+00 1.0965951e+00 1.0232713e+01 2.0000000e+00 7.8544000e+04 1.9612000e+04 4.1445313e+01 -6.3671875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1296975e+01 3.5756700e-01 3.9238920e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
7.6000000e+01 7.6000000e-01  6.6795426e-01 1.4181682e+00 1.1054888e+00 1.0251711e+01 2.0000000e+00 7.8678000e+04 1.9645000e+04 4.1835938e+01 -6.2109375e+00 2.6000000e+01 2.7000000e+01 2.7000000e+01 2.7000000e+01 1.0000000e+00 2.6000000e+01 2.8411368e+01 5.4194000e-01 9.8343282e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
7.7000000e+01 7.7000000e-01  5.8292178e-01 1.0308855e+00 8.0359459e-01 8.4945259e+00 9.0000000e+00 8.4562000e+04 2.1457000e+04 4.8320312e+01 -5.8984375e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.9299220e+00 6.9044000e-02 3.1913290e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
7.8000000e+01 7.8000000e-01  4.9401240e-01 1.0451206e+00 8.1469114e-01 8.5257396e+00 2.0000000e+00 8.1634000e+04 2.0392000e+04 4.8476562e+01 -5.8984375e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.3643664e+01 7.8096000e-02 4.6986852e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
7.9000000e+01 7.9000000e-01  4.8762411e-01 1.0628009e+00 8.2847326e-01 8.5788315e+00 2.0000000e+00 8.2365000e+04 2.0530000e+04 4.8554687e+01 -5.8984375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1372726e+01 1.0271400e-01 3.6870110e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
8.0000000e+01 8.0000000e-01  4.9626420e-01 1.0813019e+00 8.4289516e-01 8.6351563e+00 2.0000000e+00 8.5823000e+04 2.1376000e+04 4.8710937e+01 -5.8984375e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 1.0443888e+01 9.8027000e-02 3.7190180e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
8.1000000e+01 8.1000000e-01  5.0516801e-01 1.1000415e+00 8.5750304e-01 8.6915349e+00 2.0000000e+00 8.5786000e+04 2.1349000e+04 4.8789062e+01 -5.8984375e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.0150068e+01 1.7994200e-01 3.6973131e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
8.2000000e+01 8.2000000e-01  5.1426877e-01 1.1193354e+00 8.7254300e-01 8.7497026e+00 2.0000000e+00 8.5894000e+04 2.1382000e+04 4.8945312e+01 -5.8984375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1086533e+01 1.4109900e-01 4.0320380e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
8.3000000e+01 8.3000000e-01  5.2366029e-01 1.1392375e+00 8.8805708e-01 8.8098591e+00 2.0000000e+00 8.5774000e+04 2.1343000e+04 4.9023437e+01 -5.8984375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2311378e+01 1.6351500e-01 4.2666740e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
8.4000000e+01 8.4000000e-01  5.3325622e-01 1.1593482e+00 9.0373369e-01 8.8701747e+00 2.0000000e+00 8.5915000e+04 2.1388000e+04 4.9179687e+01 -5.8984375e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.1649470e+00 1.2589600e-01 2.8568931e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
8.5000000e+01 8.5000000e-01  5.4308841e-01 1.1801980e+00 9.1998653e-01 8.9330098e+00 2.0000000e+00 8.5936000e+04 2.1394000e+04 4.9335937e+01 -5.8984375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1857687e+01 2.0173700e-01 4.2824299e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
8.6000000e+01 8.6000000e-01  5.5313255e-01 1.2011567e+00 9.3632424e-01 8.9955234e+00 2.0000000e+00 8.5765000e+04 2.1325000e+04 4.9414062e+01 -5.8984375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.3006733e+01 2.2307400e-01 4.6113541e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
8.7000000e+01 8.7000000e-01  5.6335917e-01 1.2227414e+00 9.5314989e-01 9.0599839e+00 2.0000000e+00 8.5861000e+04 2.1355000e+04 4.9570312e+01 -5.8984375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2463688e+01 4.0146800e-01 4.2616141e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
8.8000000e+01 8.8000000e-01  5.7382319e-01 1.2446535e+00 9.7023081e-01 9.1250573e+00 2.0000000e+00 8.5843000e+04 2.1349000e+04 4.9648437e+01 -5.8984375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2521088e+01 4.8151700e-01 4.8456421e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
8.9000000e+01 8.9000000e-01  5.8317136e-01 1.2618057e+00 9.8360129e-01 9.1683404e+00 3.0000000e+00 8.6161000e+04 2.1442000e+04 4.9882812e+01 -5.9765625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 9.1534900e+00 1.6186500e-01 3.2548411e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
9.0000000e+01 9.0000000e-01  5.8748488e-01 1.2828165e+00 9.9997953e-01 9.2272809e+00 2.0000000e+00 8.6135000e+04 2.1403000e+04 5.0039062e+01 -5.9765625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2720434e+01 1.6337400e-01 4.5175509e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
9.1000000e+01 9.1000000e-01  5.9902599e-01 1.2904171e+00 1.0059044e+00 9.2272397e+00 3.0000000e+00 8.6573000e+04 2.1532000e+04 5.0507812e+01 -6.1328125e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 9.0468750e+00 1.0666400e-01 3.3052659e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
9.2000000e+01 9.2000000e-01  5.4545520e-01 1.1164625e+00 8.7030347e-01 8.4141974e+00 1.1000000e+01 8.9688000e+04 2.2477000e+04 5.4335937e+01 -6.6796875e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 1.0834263e+01 2.9904600e-01 4.0954070e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
9.3000000e+01 9.3000000e-01  4.7528017e-01 1.1312025e+00 8.8179363e-01 8.4460382e+00 2.0000000e+00 8.8720000e+04 2.2093000e+04 5.4570312e+01 -6.6796875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.4273197e+01 3.7332800e-01 5.2553961e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
9.4000000e+01 9.4000000e-01  5.2403582e-01 1.1474057e+00 8.9442428e-01 8.4861419e+00 2.0000000e+00 8.9462000e+04 2.2279000e+04 5.4726562e+01 -6.6796875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.4440035e+01 3.7533000e-01 5.1723812e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
9.5000000e+01 9.5000000e-01  5.3214452e-01 1.1653386e+00 9.0840333e-01 8.5330495e+00 2.0000000e+00 9.0705000e+04 2.2594000e+04 5.4960937e+01 -6.6015625e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.4443608e+01 3.8840700e-01 5.4770339e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
9.6000000e+01 9.6000000e-01  5.4685724e-01 1.1852049e+00 9.2388950e-01 8.5883923e+00 2.0000000e+00 9.0662000e+04 2.2570000e+04 5.5117187e+01 -6.6015625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4405836e+01 2.0275500e-01 5.5548768e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
9.7000000e+01 9.7000000e-01  5.5074323e-01 1.2053484e+00 9.3959173e-01 8.6437271e+00 2.0000000e+00 9.0836000e+04 2.2621000e+04 5.5273437e+01 -6.6015625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.3955849e+01 1.6185600e-01 5.1937430e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3392840e+00 9.5206000e-02 2.8456302e+00 
9.8000000e+01 9.8000000e-01  5.6066061e-01 1.2265510e+00 9.5611954e-01 8.7029562e+00 2.0000000e+00 9.0830000e+04 2.2621000e+04 5.5351562e+01 -6.6796875e+00 2.4000000e+01 2.5000000e+01 2.5000000e+01 2.5000000e+01 1.0000000e+00 2.4000000e+01 2.9965298e+01 4.2717300e-01 1.0319918e+01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4311848e+01 1.8572800e-01 5.3454790e+00 
9.9000000e+01 9.9000000e-01  5.6501358e-01 1.2477802e+00 9.7266815e-01 8.7609617e+00 2.0000000e+00 9.1100000e+04 2.2702000e+04 5.5507812e+01 -6.5234375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4338725e+01 2.8240100e-01 5.3657041e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4311848e+01 1.8572800e-01 5.3454790e+00 
1.0000000e+02 1.0000000e+00  5.9329050e-01 1.2703981e+00 9.9029919e-01 8.8258711e+00 2.0000000e+00 9.1014000e+04 2.2660000e+04 5.5664062e+01 -6.5234375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1905563e+01 1.2317500e-01 4.4775372e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4311848e+01 1.8572800e-01 5.3454790e+00 
1.0100000e+02 1.0100000e+00  5.9230388e-01 1.2932456e+00 1.0081092e+00 8.8894150e+00 2.0000000e+00 9.1241000e+04 2.2711000e+04 5.5820312e+01 -6.5234375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.3509210e+01 9.7862000e-02 5.0021510e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4311848e+01 1.8572800e-01 5.3454790e+00 
1.0200000e+02 1.0200000e+00  6.0348678e-01 1.3168495e+00 1.0265089e+00 8.9558211e+00 2.0000000e+00 9.1232000e+04 2.2705000e+04 5.5898437e+01 -6.5234375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.3474857e+01 2.5342500e-01 4.9573779e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4311848e+01 1.8572800e-01 5.3454790e+00 
1.0300000e+02 1.0300000e+00  6.1389997e-01 1.3365757e+00 1.0418858e+00 9.0047721e+00 3.0000000e+00 9.1547000e+04 2.2807000e+04 5.6132812e+01 -6.4453125e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 8.9003360e+00 1.4233900e-01 3.6068010e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4311848e+01 1.8572800e-01 5.3454790e+00 
1.0400000e+02 1.0400000e+00  6.3051372e-01 1.3604974e+00 1.0605333e+00 9.0714707e+00 2.0000000e+00 9.1606000e+04 2.2804000e+04 5.6289062e+01 -6.4453125e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.3132762e+01 3.2977800e-01 5.0261600e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4311848e+01 1.8572800e-01 5.3454790e+00 
1.0500000e+02 1.0500000e+00  6.3473249e-01 1.3797657e+00 1.0755533e+00 9.1171466e+00 2.0000000e+00 9.1754000e+04 2.2846000e+04 5.6523437e+01 -6.3671875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2742886e+01 2.0561800e-01 4.9158609e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4311848e+01 1.8572800e-01 5.3454790e+00 
1.0600000e+02 1.0600000e+00  6.4897495e-01 1.3953574e+00 1.0877073e+00 9.1473599e+00 2.0000000e+00 9.1969000e+04 2.2915000e+04 5.6835937e+01 -6.2890625e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.8737057e+01 2.1484700e-01 6.7074120e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4311848e+01 1.8572800e-01 5.3454790e+00 
1.0700000e+02 1.0700000e+00  5.5481232e-01 1.0087745e+00 7.8635866e-01 7.3781033e+00 8.0000000e+00 9.7712000e+04 2.4676000e+04 6.3242187e+01 -5.8984375e+00 2.5000000e+01 2.6000000e+01 2.6000000e+01 2.6000000e+01 1.0000000e+00 2.5000000e+01 3.0804786e+01 5.2012100e-01 1.0683073e+01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4311848e+01 1.8572800e-01 5.3454790e+00 
1.0800000e+02 1.0800000e+00  4.7473186e-01 1.0227455e+00 7.9724934e-01 7.4051625e+00 2.0000000e+00 9.4911000e+04 2.3638000e+04 6.3398437e+01 -5.8984375e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.6884834e+01 1.6345800e-01 6.3193679e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4311848e+01 1.8572800e-01 5.3454790e+00 
1.0900000e+02 1.0900000e+00  4.6345735e-01 1.0402768e+00 8.1091532e-01 7.4524153e+00 2.0000000e+00 9.5542000e+04 2.3746000e+04 6.3554687e+01 -5.8984375e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.4675817e+01 1.3921600e-01 5.5484328e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4311848e+01 1.8572800e-01 5.3454790e+00 
1.1000000e+02 1.1000000e+00  4.7191176e-01 1.0583679e+00 8.2501767e-01 7.5016363e+00 2.0000000e+00 9.8771000e+04 2.4526000e+04 6.3710937e+01 -5.8984375e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.5565931e+01 2.0724500e-01 5.6643209e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4311848e+01 1.8572800e-01 5.3454790e+00 
1.1100000e+02 1.1100000e+00  4.8063661e-01 1.0770075e+00 8.3954758e-01 7.5522850e+00 2.0000000e+00 9.8835000e+04 2.4520000e+04 6.3789062e+01 -5.8984375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2520559e+01 1.8377300e-01 4.7482612e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4311848e+01 1.8572800e-01 5.3454790e+00 
1.1200000e+02 1.1200000e+00  4.8966573e-01 1.0963395e+00 8.5461724e-01 7.6052629e+00 2.0000000e+00 9.8893000e+04 2.4535000e+04 6.3945312e+01 -5.8984375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.5240184e+01 8.3818000e-02 5.7158070e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4311848e+01 1.8572800e-01 5.3454790e+00 
1.1300000e+02 1.1300000e+00  4.9886720e-01 1.1156849e+00 8.6969731e-01 7.6574759e+00 2.0000000e+00 9.8893000e+04 2.4535000e+04 6.4023437e+01 -5.8984375e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 3.1222303e+01 3.9313900e-01 1.0952361e+01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4234746e+01 5.4565900e-01 5.5873492e+00 
1.1400000e+02 1.1400000e+00  5.0826671e-01 1.1358297e+00 8.8540057e-01 7.7124565e+00 2.0000000e+00 9.8953000e+04 2.4553000e+04 6.4179687e+01 -5.8984375e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 1.2201922e+01 2.0416300e-01 4.6774659e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4234746e+01 5.4565900e-01 5.5873492e+00 
1.1500000e+02 1.1500000e+00  5.1796241e-01 1.1563752e+00 9.0141616e-01 7.7683815e+00 2.0000000e+00 9.8899000e+04 2.4532000e+04 6.4257812e+01 -5.8984375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4226878e+01 3.3581900e-01 5.4085271e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4234746e+01 5.4565900e-01 5.5873492e+00 
1.1600000e+02 1.1600000e+00  5.2784536e-01 1.1772886e+00 9.1771862e-01 7.8250937e+00 2.0000000e+00 9.8815000e+04 2.4490000e+04 6.4414062e+01 -5.8984375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4586328e+01 3.4087400e-01 5.5757339e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4234746e+01 5.4565900e-01 5.5873492e+00 
1.1700000e+02 1.1700000e+00  5.3793695e-01 1.1986890e+00 9.3440059e-01 7.8830868e+00 3.0000000e+00 9.8935000e+04 2.4526000e+04 6.4492187e+01 -5.8984375e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 1.0586645e+01 1.8563200e-01 4.1909838e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4234746e+01 5.4565900e-01 5.5873492e+00 
1.1800000e+02 1.1800000e+00  5.4825562e-01 1.2205315e+00 9.5142723e-01 7.9421654e+00 2.0000000e+00 9.8947000e+04 2.4529000e+04 6.4648437e+01 -5.8984375e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 1.1786762e+01 2.8218200e-01 4.6321890e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4234746e+01 5.4565900e-01 5.5873492e+00 
1.1900000e+02 1.1900000e+00  5.5859331e-01 1.2420358e+00 9.6819025e-01 7.9989134e+00 2.0000000e+00 9.9025000e+04 2.4553000e+04 6.4804687e+01 -5.8984375e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.5375512e+01 2.3665200e-01 5.6862640e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4234746e+01 5.4565900e-01 5.5873492e+00 
1.2000000e+02 1.2000000e+00  5.6761847e-01 1.2586808e+00 9.8116537e-01 8.0338230e+00 2.0000000e+00 9.9564000e+04 2.4691000e+04 6.5039062e+01 -5.9765625e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.5040371e+01 1.5144500e-01 5.7412829e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4234746e+01 5.4565900e-01 5.5873492e+00 


==> data/initial_crack/stats_1.txt <==
# 1: time-step number
# 2: time
# 3: mechanical work
# 4: j-integral
# 5: j-integral corrected
# 6: reaction force
# 7: Number of local mesh refinement cycles
# 8: Number of dofs
# 9: Number of finite elements
# 10: Crack tip position x
# 11: Crack tip position y
# 12: Number of ipopt iterations 
# 13: Number of ipopt obj evals 
# 14: Number of ipopt obj grad evals 
# 15: Number of ipopt constraint evals 
# 16: Number of ipopt constraint jacobian evals 
# 17: Number of ipopt hessian evals 
# 18: Ipopt total cpu time 
# 19: Ipopt total sym time 
# 20: Ipopt total wallclock time 
# 21: Number of ipopt iterations equilibration
# 22: Number of ipopt obj evals equilibration
# 23: Number of ipopt obj grad evals equilibration
# 24: Number of ipopt constraint evals equilibration
# 25: Number of ipopt constraint jacobian evals equilibration
# 26: Number of ipopt hessian evals equilibration
# 27: Ipopt total cpu time equilibration
# 28: Ipopt total sym time equilibration
# 29: Ipopt total wallclock time equilibration
0.0000000e+00 0.0000000e+00 0.0000000e+00 1.2716862e-01 1.0491318e-01 1.0517607e+01 2.1000000e+01 4.1106000e+04 8.9450000e+03 8.4960938e-02  9.7656411e-04 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 4.2173860e+00 3.4424000e-02 2.4041018e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 3.9020340e+00 6.8519000e-02 2.2609680e+00 
1.0000000e+00 1.0000000e-02 3.8248402e-03 1.2814165e-01 1.0571592e-01 1.0524036e+01 4.0000000e+00 4.1835000e+04 9.1730000e+03 1.1035156e-01  9.7656384e-04 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 3.9244980e+00 3.7737000e-02 2.2487950e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 3.5261380e+00 5.7290000e-03 2.0083830e+00 
2.0000000e+00 2.0000000e-02 3.8518726e-03 1.2982417e-01 1.0710398e-01 1.0561883e+01 4.0000000e+00 4.2369000e+04 9.3380000e+03 1.2792969e-01  9.7656366e-04 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.0837880e+00 8.7331000e-02 2.8992789e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 4.2827570e+00 1.0772000e-02 2.4337921e+00 
3.0000000e+00 3.0000000e-02 3.8930365e-03 1.3149988e-01 1.0848643e-01 1.0599345e+01 4.0000000e+00 4.2834000e+04 9.4850000e+03 1.4550781e-01  9.7656347e-04 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.4918510e+00 4.9646000e-02 2.5576971e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.4821010e+00 8.0680000e-02 2.5779948e+00 
4.0000000e+00 4.0000000e-02 3.9351974e-03 1.3324849e-01 1.0992902e-01 1.0639928e+01 4.0000000e+00 4.3251000e+04 9.6170000e+03 1.6308594e-01  9.7656329e-04 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.4945340e+00 3.3725000e-02 2.5397279e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.5035450e+00 4.0920000e-02 2.5685921e+00 
5.0000000e+00 5.0000000e-02 3.9804360e-03 1.3512062e-01 1.1147352e-01 1.0685143e+01 4.0000000e+00 4.3709000e+04 9.7580000e+03 1.8066406e-01  9.7656310e-04 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 4.9997330e+00 3.7550000e-02 2.8370309e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 4.0259000e+00 3.1781000e-02 2.2808878e+00 
6.0000000e+00 6.0000000e-02 4.0257023e-03 1.3682771e-01 1.1288185e-01 1.0723126e+01 4.0000000e+00 4.4314000e+04 9.9470000e+03 1.9824219e-01  9.7656292e-04 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.5425990e+00 4.7944000e-02 2.5828328e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 4.0739320e+00 1.9880000e-02 2.3154051e+00 
7.0000000e+00 7.0000000e-02 4.0781030e-03 1.3924119e-01 1.1487296e-01 1.0791260e+01 3.0000000e+00 4.4557000e+04 1.0025000e+04 2.0996094e-01  9.7656280e-04 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.5742910e+00 2.6959000e-02 2.5945809e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.5558430e+00 3.4608000e-02 2.5922229e+00 
8.0000000e+00 8.0000000e-02 4.1433652e-03 1.4164676e-01 1.1685753e-01 1.0858278e+01 2.0000000e+00 4.4740000e+04 1.0082000e+04 2.2167969e-01  9.7656268e-04 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.0189340e+00 4.4600000e-02 2.8562121e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.5857440e+00 5.7737000e-02 2.6202629e+00 
9.0000000e+00 9.0000000e-02 4.2114054e-03 1.4425742e-01 1.1901131e-01 1.0933660e+01 3.0000000e+00 4.5227000e+04 1.0229000e+04 2.3339844e-01  9.7656255e-04 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.7141120e+00 6.3619000e-02 3.3068330e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.6618170e+00 5.2607000e-02 2.6620979e+00 
1.0000000e+01 1.0000000e-01 4.2840378e-03 1.4693801e-01 1.2122277e-01 1.1011049e+01 2.0000000e+00 4.5416000e+04 1.0289000e+04 2.4316406e-01  9.7656245e-04 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 5.5975990e+00 5.0683000e-02 3.1844552e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.6307640e+00 7.9320000e-03 2.6109600e+00 
1.1000000e+01 1.1000000e-01 4.3576642e-03 1.4960840e-01 1.2342583e-01 1.1087100e+01 3.0000000e+00 4.5803000e+04 1.0409000e+04 2.5292969e-01  9.7656236e-04 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 5.6387660e+00 4.1828000e-02 3.1995780e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 5.6389470e+00 4.2652000e-02 3.1974881e+00 
1.2000000e+01 1.2000000e-01 4.4214920e-03 1.5165490e-01 1.2511418e-01 1.1135192e+01 4.0000000e+00 4.6492000e+04 1.0613000e+04 2.7050781e-01  2.9296872e-03 1.5000000e+01 2.2000000e+01 1.6000000e+01 2.2000000e+01 1.0000000e+00 1.5000000e+01 7.9058830e+00 1.2807000e-02 4.4208300e+00 1.5000000e+01 2.2000000e+01 1.6000000e+01 2.2000000e+01 1.0000000e+00 1.5000000e+01 8.6715970e+00 1.2647600e-01 5.0012329e+00 
1.3000000e+01 1.3000000e-01 4.2419501e-03 1.3836291e-01 1.1414838e-01 1.0522298e+01 2.4000000e+01 5.3326000e+04 1.2659000e+04 4.3652344e-01  4.7851561e-02 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 8.6978580e+00 4.3859000e-02 4.9074950e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 9.2194310e+00 4.1903000e-02 5.2680161e+00 
1.4000000e+01 1.4000000e-01 3.9368581e-03 1.3628722e-01 1.1243596e-01 1.0399054e+01 1.2000000e+01 5.6235000e+04 1.3499000e+04 4.8535156e-01  4.9804686e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 9.1932470e+00 4.3850000e-02 5.2292140e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 8.6277220e+00 1.8059000e-02 4.9280529e+00 
1.5000000e+01 1.5000000e-01 3.8979260e-03 1.3453784e-01 1.1099273e-01 1.0288994e+01 7.0000000e+00 5.8017000e+04 1.3988000e+04 5.2832031e-01  3.6132810e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.0130526e+01 8.7625000e-02 5.8311629e+00 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.0747181e+01 1.0160300e-01 6.1840081e+00 
1.6000000e+01 1.6000000e-01 3.6839847e-03 1.2632850e-01 1.0422008e-01 9.9009969e+00 1.8000000e+01 6.2356000e+04 1.5263000e+04 6.1621094e-01 -1.6601565e-02 1.9000000e+01 2.4000000e+01 2.0000000e+01 2.4000000e+01 1.0000000e+00 1.9000000e+01 1.2623997e+01 6.4835000e-02 7.1448419e+00 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 1.2454555e+01 9.3658000e-02 7.0706270e+00 
1.7000000e+01 1.7000000e-01 3.3158192e-03 1.2342378e-01 1.0182371e-01 9.7405412e+00 7.0000000e+00 6.4011000e+04 1.5779000e+04 7.0996094e-01 -6.5429689e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.1316506e+01 7.9140000e-03 6.4116309e+00 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 1.2454555e+01 9.3658000e-02 7.0706270e+00 
1.8000000e+01 1.8000000e-01 3.3404721e-03 1.2322170e-01 1.0165699e-01 9.6973494e+00 4.0000000e+00 6.4678000e+04 1.5980000e+04 7.3730469e-01 -6.9335939e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.0426527e+01 5.1746000e-02 5.9219532e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.0713874e+01 1.4853000e-02 6.0527148e+00 
1.9000000e+01 1.9000000e-01 3.4893689e-03 1.2498884e-01 1.0311487e-01 9.7400682e+00 2.0000000e+00 6.5055000e+04 1.6100000e+04 7.5097656e-01 -7.1289064e-02 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.5080115e+01 8.8723000e-02 8.6081109e+00 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.1156377e+01 1.3935000e-02 6.2933271e+00 
2.0000000e+01 2.0000000e-01 3.5506477e-03 1.2748493e-01 1.0517413e-01 9.8137059e+00 2.0000000e+00 6.5291000e+04 1.6172000e+04 7.5683594e-01 -7.1289064e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.1276719e+01 5.7797000e-02 6.4701111e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.0278775e+01 1.2175800e-01 5.8806729e+00 
2.1000000e+01 2.1000000e-01 3.6253816e-03 1.3014440e-01 1.0736817e-01 9.8935616e+00 1.0000000e+00 6.5336000e+04 1.6187000e+04 7.6269531e-01 -7.1289064e-02 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 1.2450928e+01 1.1548800e-01 7.1020811e+00 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.1083224e+01 7.8711000e-02 6.3104420e+00 
2.2000000e+01 2.2000000e-01 3.7006779e-03 1.3288785e-01 1.0963150e-01 9.9761089e+00 1.0000000e+00 6.5453000e+04 1.6223000e+04 7.6855469e-01 -7.1289064e-02 1.8000000e+01 2.2000000e+01 1.9000000e+01 2.2000000e+01 1.0000000e+00 1.8000000e+01 1.2424944e+01 1.2567700e-01 7.0764949e+00 1.8000000e+01 2.4000000e+01 1.9000000e+01 2.4000000e+01 1.0000000e+00 1.8000000e+01 1.2717731e+01 1.7755000e-02 7.1539819e+00 
2.3000000e+01 2.3000000e-01 3.7775264e-03 1.3564694e-01 1.1190772e-01 1.0058301e+01 2.0000000e+00 6.5673000e+04 1.6292000e+04 7.7246094e-01 -6.9335939e-02 1.7000000e+01 1.9000000e+01 1.8000000e+01 1.9000000e+01 1.0000000e+00 1.7000000e+01 1.2701060e+01 1.0774400e-01 7.3085170e+00 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.1004484e+01 5.7643000e-02 6.2393420e+00 
2.4000000e+01 2.4000000e-01 3.8599009e-03 1.3852631e-01 1.1428318e-01 1.0144781e+01 1.0000000e+00 6.5730000e+04 1.6310000e+04 7.7832031e-01 -6.9335939e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.1665896e+01 6.5715000e-02 6.6175170e+00 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.1695791e+01 4.0805000e-02 6.6145091e+00 
2.5000000e+01 2.5000000e-01 3.9386929e-03 1.4151771e-01 1.1675107e-01 1.0234985e+01 1.0000000e+00 6.5836000e+04 1.6340000e+04 7.8417969e-01 -6.9335939e-02 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 1.2364135e+01 2.0820000e-02 6.9675190e+00 2.1000000e+01 2.4000000e+01 2.2000000e+01 2.4000000e+01 1.0000000e+00 2.1000000e+01 1.5463153e+01 7.5982000e-02 8.8129830e+00 
2.6000000e+01 2.6000000e-01 4.0240791e-03 1.4459621e-01 1.1929081e-01 1.0327890e+01 1.0000000e+00 6.5921000e+04 1.6367000e+04 7.8808594e-01 -6.9335939e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.2034609e+01 6.1598000e-02 6.9042640e+00 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.1110809e+01 5.5773000e-02 6.3061941e+00 
2.7000000e+01 2.7000000e-01 4.1116062e-03 1.4772702e-01 1.2187371e-01 1.0422040e+01 1.0000000e+00 6.6008000e+04 1.6394000e+04 7.9394531e-01 -6.9335939e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 9.1181050e+00 3.8828000e-02 5.2005141e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 9.2289720e+00 9.8545000e-02 5.2911780e+00 
2.8000000e+01 2.8000000e-01 4.2015085e-03 1.5096631e-01 1.2454610e-01 1.0519739e+01 1.0000000e+00 6.6035000e+04 1.6403000e+04 7.9980469e-01 -6.9335939e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.0602023e+01 9.8883000e-02 6.0761929e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 9.0867590e+00 6.4680000e-02 5.1908190e+00 
2.9000000e+01 2.9000000e-01 4.2916922e-03 1.5411069e-01 1.2714019e-01 1.0612393e+01 3.0000000e+00 6.6573000e+04 1.6559000e+04 8.0566406e-01 -6.9335939e-02 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 1.4069070e+01 6.5873000e-02 8.0383029e+00 1.9000000e+01 2.2000000e+01 2.0000000e+01 2.2000000e+01 1.0000000e+00 1.9000000e+01 1.3359112e+01 1.1755200e-01 7.6111400e+00 
3.0000000e+01 3.0000000e-01 4.3830415e-03 1.5744865e-01 1.2989397e-01 1.0712201e+01 1.0000000e+00 6.6630000e+04 1.6577000e+04 8.0957031e-01 -6.9335939e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 8.5025270e+00 1.0666600e-01 4.8979490e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 9.2097100e+00 6.9728000e-02 5.2736659e+00 
3.1000000e+01 3.1000000e-01 4.4702509e-03 1.6030032e-01 1.3224658e-01 1.0790168e+01 4.0000000e+00 6.7294000e+04 1.6775000e+04 8.1738281e-01 -6.7382814e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.1400920e+01 7.5647000e-02 6.4800420e+00 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.1837071e+01 8.6752000e-02 6.7418790e+00 
3.2000000e+01 3.2000000e-01 4.3579644e-03 1.5064782e-01 1.2428334e-01 1.0345114e+01 2.4000000e+01 7.3797000e+04 1.8692000e+04 8.8378906e-01 -8.7890647e-03 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.0341365e+01 9.5652000e-02 6.0209570e+00 1.3000000e+01 2.4000000e+01 1.4000000e+01 2.4000000e+01 1.0000000e+00 1.3000000e+01 1.0676759e+01 8.7643000e-02 6.1000650e+00 
3.3000000e+01 3.3000000e-01 4.0003818e-03 1.5061061e-01 1.2425264e-01 1.0308475e+01 4.0000000e+00 7.4776000e+04 1.8992000e+04 9.6386719e-01  4.5898436e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.2052129e+01 6.9746000e-02 6.9544520e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.1084822e+01 1.7873000e-02 6.3690548e+00 
3.4000000e+01 3.4000000e-01 4.1113783e-03 1.5168644e-01 1.2514020e-01 1.0317549e+01 4.0000000e+00 7.5561000e+04 1.9232000e+04 9.8339844e-01  4.9804686e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.0744205e+01 3.5034000e-02 6.1764700e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.0478546e+01 2.2008000e-02 6.0268140e+00 
3.5000000e+01 3.5000000e-01 3.9750235e-03 1.3525177e-01 1.1158172e-01 9.6060917e+00 2.6000000e+01 8.3834000e+04 2.1602000e+04 1.1240234e+00 -9.7656270e-04 1.3000000e+01 3.9000000e+01 1.4000000e+01 3.9000000e+01 1.0000000e+00 1.3000000e+01 1.4628681e+01 7.0721000e-02 8.2973459e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.5125129e+01 2.7807000e-02 8.7111590e+00 
3.6000000e+01 3.6000000e-01 3.3604166e-03 1.2803004e-01 1.0562384e-01 9.2728959e+00 9.0000000e+00 8.6567000e+04 2.2454000e+04 1.2509766e+00 -6.7382812e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.1792925e+01 5.8896000e-02 6.7405291e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.1602747e+01 1.9972000e-02 6.6082361e+00 
3.7000000e+01 3.7000000e-01 3.2285270e-03 1.2702087e-01 1.0479128e-01 9.1951094e+00 4.0000000e+00 8.7604000e+04 2.2769000e+04 1.2841797e+00 -7.1289062e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.3031767e+01 3.9737000e-02 7.5217679e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.0806030e+01 5.5839000e-02 6.1965411e+00 
3.8000000e+01 3.8000000e-01 3.4650927e-03 1.2916256e-01 1.0655816e-01 9.2511106e+00 1.0000000e+00 8.7816000e+04 2.2829000e+04 1.2919922e+00 -7.1289062e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.2871803e+01 9.6629000e-02 7.4781060e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.0806030e+01 5.5839000e-02 6.1965411e+00 
3.9000000e+01 3.9000000e-01 3.5393641e-03 1.3182803e-01 1.0875715e-01 9.3277179e+00 2.0000000e+00 8.8035000e+04 2.2901000e+04 1.2958984e+00 -6.9335937e-02 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.4342058e+01 6.3685000e-02 8.2548821e+00 1.4000000e+01 1.6000000e+01 1.5000000e+01 1.6000000e+01 1.0000000e+00 1.4000000e+01 1.2794415e+01 9.9675000e-02 7.3439720e+00 
4.0000000e+01 4.0000000e-01 3.6179261e-03 1.3452246e-01 1.1098004e-01 9.4051294e+00 1.0000000e+00 8.8101000e+04 2.2922000e+04 1.3017578e+00 -6.9335937e-02 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.2885936e+01 1.0265000e-01 7.4272280e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.2820103e+01 8.1725000e-02 7.3354790e+00 
4.1000000e+01 4.1000000e-01 3.6908408e-03 1.3735722e-01 1.1331869e-01 9.4872370e+00 1.0000000e+00 8.8211000e+04 2.2955000e+04 1.3076172e+00 -6.9335937e-02 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.2561468e+01 5.4811000e-02 7.1851010e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.3139642e+01 1.1557600e-01 7.5645270e+00 
4.2000000e+01 4.2000000e-01 3.7714374e-03 1.4029362e-01 1.1574120e-01 9.5726513e+00 1.0000000e+00 8.8358000e+04 2.3000000e+04 1.3134766e+00 -6.9335937e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.3633179e+01 1.1862100e-01 7.8315461e+00 1.4000000e+01 1.7000000e+01 1.5000000e+01 1.7000000e+01 1.0000000e+00 1.4000000e+01 1.3041611e+01 1.5875000e-02 7.4071751e+00 
4.3000000e+01 4.3000000e-01 3.8545663e-03 1.4329782e-01 1.1821965e-01 9.6599671e+00 1.0000000e+00 8.8430000e+04 2.3024000e+04 1.3193359e+00 -6.9335937e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.1631946e+01 1.5951000e-02 6.6269679e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.0796293e+01 5.5899000e-02 6.1778872e+00 
4.4000000e+01 4.4000000e-01 3.9396228e-03 1.4636447e-01 1.2074961e-01 9.7489661e+00 1.0000000e+00 8.8508000e+04 2.3048000e+04 1.3232422e+00 -6.9335937e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.2140465e+01 2.0930000e-02 6.9458551e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.2283597e+01 5.5685000e-02 7.0273330e+00 
4.5000000e+01 4.5000000e-01 4.0275753e-03 1.4956404e-01 1.2338923e-01 9.8424076e+00 1.0000000e+00 8.8544000e+04 2.3060000e+04 1.3291016e+00 -6.9335937e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.2490458e+01 5.7776000e-02 7.1749301e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.2896903e+01 5.2755000e-02 7.3711109e+00 
4.6000000e+01 4.6000000e-01 4.1172175e-03 1.5274289e-01 1.2601176e-01 9.9340111e+00 2.0000000e+00 8.8877000e+04 2.3153000e+04 1.3349609e+00 -6.9335937e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.3162030e+01 2.8802000e-02 7.5919662e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.2436148e+01 4.3818000e-02 7.1977210e+00 
4.7000000e+01 4.7000000e-01 4.2090832e-03 1.5609825e-01 1.2877991e-01 1.0031950e+01 1.0000000e+00 8.8974000e+04 2.3183000e+04 1.3388672e+00 -6.9335937e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.2133756e+01 5.8782000e-02 7.0315528e+00 1.5000000e+01 2.6000000e+01 1.6000000e+01 2.6000000e+01 1.0000000e+00 1.5000000e+01 1.4610134e+01 9.8623000e-02 8.3377988e+00 
4.8000000e+01 4.8000000e-01 4.3043127e-03 1.5949857e-01 1.3158514e-01 1.0130709e+01 1.0000000e+00 8.9052000e+04 2.3207000e+04 1.3427734e+00 -6.9335937e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.2133961e+01 1.1557000e-01 7.0059171e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.1658601e+01 1.5982000e-02 6.6418819e+00 
4.9000000e+01 4.9000000e-01 4.3929620e-03 1.6241480e-01 1.3399101e-01 1.0208544e+01 4.0000000e+00 8.9658000e+04 2.3387000e+04 1.3486328e+00 -6.7382812e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.2237696e+01 9.4616000e-02 6.9924362e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.2554354e+01 8.3676000e-02 7.2425399e+00 
5.0000000e+01 5.0000000e-01 4.2793815e-03 1.5245529e-01 1.2577449e-01 9.7606949e+00 2.4000000e+01 9.6341000e+04 2.5361000e+04 1.4208984e+00 -6.8359381e-03 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.6726157e+01 2.6789000e-02 9.5972450e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.6749290e+01 4.2761000e-02 9.6519029e+00 
5.1000000e+01 5.1000000e-01 3.9228552e-03 1.5245487e-01 1.2577414e-01 9.7243417e+00 4.0000000e+00 9.7198000e+04 2.5625000e+04 1.4931641e+00  4.7851561e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.5591891e+01 1.0159300e-01 9.0568390e+00 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.9449830e+01 1.8331900e-01 1.1236023e+01 
5.2000000e+01 5.2000000e-01 4.0388737e-03 1.5364311e-01 1.2675443e-01 9.7352491e+00 4.0000000e+00 9.7863000e+04 2.5832000e+04 1.5146484e+00  5.1757811e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.2575118e+01 3.6834000e-02 7.1943500e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.4713622e+01 1.0655300e-01 8.5716600e+00 
5.3000000e+01 5.3000000e-01 4.0779235e-03 1.4903294e-01 1.2295108e-01 9.5130842e+00 2.0000000e+01 1.0259600e+05 2.7185000e+04 1.5732422e+00  4.5898437e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.5707604e+01 1.0961500e-01 9.2003560e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.4817372e+01 1.4261700e-01 8.6588850e+00 
5.4000000e+01 5.4000000e-01 3.7114624e-03 1.3106391e-01 1.0812676e-01 8.7440124e+00 2.0000000e+01 1.0928500e+05 2.9180000e+04 1.7744141e+00 -6.5429687e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.7088427e+01 4.0560000e-02 9.7676010e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.4262316e+01 9.5591000e-02 8.2103131e+00 
5.5000000e+01 5.5000000e-01 2.9304079e-03 1.2864723e-01 1.0613301e-01 8.6094066e+00 4.0000000e+00 1.1027800e+05 2.9483000e+04 1.8134766e+00 -7.1289062e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.6256357e+01 6.3713000e-02 9.4288170e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.4515781e+01 5.0793000e-02 8.3288019e+00 
5.6000000e+01 5.6000000e-01 3.3949373e-03 1.3065879e-01 1.0779254e-01 8.6562458e+00 3.0000000e+00 1.1055000e+05 2.9567000e+04 1.8232422e+00 -7.1289062e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.0818918e+01 1.4031500e-01 1.2004379e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.5591888e+01 1.4714600e-01 1.4747851e+01 
5.7000000e+01 5.7000000e-01 3.4722348e-03 1.3329845e-01 1.0997024e-01 8.7286003e+00 2.0000000e+00 1.1077800e+05 2.9636000e+04 1.8291016e+00 -7.3242187e-02 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.8129491e+01 1.6842100e-01 1.0582101e+01 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.7486728e+01 2.4847000e-02 9.9642000e+00 
5.8000000e+01 5.8000000e-01 3.5421395e-03 1.3603521e-01 1.1222805e-01 8.8041119e+00 1.0000000e+00 1.1084400e+05 2.9657000e+04 1.8330078e+00 -7.3242187e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.4373506e+01 8.1659000e-02 8.2687969e+00 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.6437120e+01 2.2991000e-02 9.3746860e+00 
5.9000000e+01 5.9000000e-01 3.6238058e-03 1.3887881e-01 1.1457399e-01 8.8830871e+00 1.0000000e+00 1.1095400e+05 2.9690000e+04 1.8388672e+00 -7.3242188e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.7239880e+01 4.5644000e-02 9.8526130e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.4181810e+01 1.0470500e-01 8.1865840e+00 
6.0000000e+01 6.0000000e-01 3.7036727e-03 1.4179143e-01 1.1697689e-01 8.9640065e+00 2.0000000e+00 1.1113700e+05 2.9747000e+04 1.8447266e+00 -7.3242188e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.5038338e+01 1.5246400e-01 8.7114050e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.4314666e+01 6.2795000e-02 8.2398150e+00 
6.1000000e+01 6.1000000e-01 3.7862644e-03 1.4482176e-01 1.1947688e-01 9.0488024e+00 1.0000000e+00 1.1122400e+05 2.9774000e+04 1.8505859e+00 -7.1289063e-02 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.5325850e+01 8.7770000e-02 8.8162949e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.3131795e+01 7.6786000e-02 7.5759940e+00 
6.2000000e+01 6.2000000e-01 3.8765074e-03 1.4794497e-01 1.2205351e-01 9.1364590e+00 1.0000000e+00 1.1126000e+05 2.9786000e+04 1.8544922e+00 -7.3242188e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.6932372e+01 8.2563000e-02 9.7432661e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.4460159e+01 1.1560100e-01 8.3745399e+00 
6.3000000e+01 6.3000000e-01 3.9552496e-03 1.5111934e-01 1.2467234e-01 9.2251607e+00 1.0000000e+00 1.1134100e+05 2.9810000e+04 1.8603516e+00 -7.1289063e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.6239044e+01 1.2362700e-01 9.3688719e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.6637375e+01 1.7021700e-01 9.6298869e+00 
6.4000000e+01 6.4000000e-01 4.0519865e-03 1.5424050e-01 1.2724728e-01 9.3109665e+00 2.0000000e+00 1.1177000e+05 2.9930000e+04 1.8662109e+00 -7.1289063e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.0543817e+01 1.9129200e-01 1.2001109e+01 1.7000000e+01 5.0000000e+01 1.8000000e+01 5.0000000e+01 1.0000000e+00 1.7000000e+01 2.3790716e+01 1.9930100e-01 1.3678255e+01 
6.5000000e+01 6.5000000e-01 4.1372887e-03 1.5755542e-01 1.2998206e-01 9.4035463e+00 1.0000000e+00 1.1184600e+05 2.9957000e+04 1.8701172e+00 -7.1289063e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.8589950e+01 1.6230500e-01 1.0859313e+01 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.5060485e+01 2.0898000e-02 8.6285789e+00 
6.6000000e+01 6.6000000e-01 4.1519888e-03 1.5561083e-01 1.2837779e-01 9.2835439e+00 2.1000000e+01 1.1604100e+05 3.1166000e+04 1.9013672e+00 -5.3710938e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.7468905e+01 7.9692000e-02 1.0131081e+01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.4293329e+01 1.4051400e-01 8.3039880e+00 
6.7000000e+01 6.7000000e-01 4.0297875e-03 1.5195659e-01 1.2536307e-01 9.0959059e+00 1.1000000e+01 1.1836600e+05 3.1859000e+04 1.9404297e+00 -1.8554689e-02 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.9304213e+01 1.6734000e-01 1.1154655e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.2496797e+01 1.7815600e-01 1.3066845e+01 
6.8000000e+01 6.8000000e-01 3.8963553e-03 1.5163018e-01 1.2509378e-01 9.0432281e+00 6.0000000e+00 1.1950000e+05 3.2216000e+04 2.0146484e+00  4.3945311e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.5256871e+01 1.8891000e-02 8.7372818e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.8564547e+01 1.4334100e-01 1.0785375e+01 
6.9000000e+01 6.9000000e-01 3.8777953e-03 1.5277481e-01 1.2603809e-01 9.0495576e+00 4.0000000e+00 1.2003600e+05 3.2381000e+04 2.0341797e+00  4.9804686e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.9291074e+01 2.6792000e-02 1.1029010e+01 1.6000000e+01 5.1000000e+01 1.7000000e+01 5.1000000e+01 1.0000000e+00 1.6000000e+01 2.1695663e+01 2.3981000e-02 1.2248609e+01 
7.0000000e+01 7.0000000e-01 4.0262127e-03 1.5386549e-01 1.2693789e-01 9.0529032e+00 6.0000000e+00 1.2122100e+05 3.2744000e+04 2.0556641e+00  5.3710937e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.7046557e+01 1.3855100e-01 9.9673550e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.7362045e+01 2.4847000e-02 9.9760621e+00 
7.1000000e+01 7.1000000e-01 3.9071511e-03 1.4458637e-01 1.1928269e-01 8.6428849e+00 1.9000000e+01 1.2703100e+05 3.4385000e+04 2.1435547e+00  2.4414062e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.7958304e+01 3.9891000e-02 1.0439299e+01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 2.0786384e+01 5.5753000e-02 1.2064824e+01 
7.2000000e+01 7.2000000e-01 3.4361153e-03 1.3114931e-01 1.0819721e-01 8.0601037e+00 1.6000000e+01 1.3220600e+05 3.5966000e+04 2.3154297e+00 -6.7382813e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.5456551e+01 2.5928000e-02 8.8850758e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 2.0024646e+01 5.1614000e-02 1.1582405e+01 
7.3000000e+01 7.3000000e-01 2.9405989e-03 1.2922514e-01 1.0660979e-01 7.9430327e+00 5.0000000e+00 1.3327900e+05 3.6293000e+04 2.3486328e+00 -7.1289063e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.7304065e+01 5.2637000e-02 9.9969211e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.7143980e+01 6.5807000e-02 9.8595769e+00 
7.4000000e+01 7.4000000e-01 3.3140847e-03 1.3142378e-01 1.0842365e-01 7.9942581e+00 1.0000000e+00 1.3345600e+05 3.6344000e+04 2.3564453e+00 -7.1289063e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.7822317e+01 3.3813000e-02 1.0391664e+01 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.7143980e+01 6.5807000e-02 9.8595769e+00 
7.5000000e+01 7.5000000e-01 3.3889004e-03 1.3403660e-01 1.1057921e-01 8.0618912e+00 2.0000000e+00 1.3372800e+05 3.6431000e+04 2.3623047e+00 -7.1289063e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.7383103e+01 4.7796000e-02 1.0118285e+01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 2.4971182e+01 7.0500000e-02 1.4356429e+01 
7.6000000e+01 7.6000000e-01 3.4627251e-03 1.3682596e-01 1.1288041e-01 8.1358332e+00 1.0000000e+00 1.3385900e+05 3.6470000e+04 2.3681641e+00 -7.1289063e-02 1.4000000e+01 1.7000000e+01 1.5000000e+01 1.7000000e+01 1.0000000e+00 1.4000000e+01 2.5507786e+01 8.2527000e-02 1.4709193e+01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.5699863e+01 4.5847000e-02 9.0314510e+00 
7.7000000e+01 7.7000000e-01 3.5399030e-03 1.3966918e-01 1.1522604e-01 8.2111162e+00 1.0000000e+00 1.3399700e+05 3.6512000e+04 2.3720703e+00 -6.9335938e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.8167544e+01 7.4570000e-02 1.0457880e+01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.5780314e+01 3.9831000e-02 9.0824451e+00 
7.8000000e+01 7.8000000e-01 3.6249074e-03 1.4266350e-01 1.1769634e-01 8.2916425e+00 1.0000000e+00 1.3406000e+05 3.6533000e+04 2.3779297e+00 -6.9335938e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.5700878e+01 5.0822000e-02 9.0395632e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.7072872e+01 5.4716000e-02 9.8200800e+00 
7.9000000e+01 7.9000000e-01 3.7035320e-03 1.4573394e-01 1.2022943e-01 8.3742788e+00 1.0000000e+00 1.3415600e+05 3.6563000e+04 2.3837891e+00 -6.9335938e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.7774990e+01 6.8652000e-02 1.0259852e+01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.6324483e+01 5.2652000e-02 9.4018679e+00 
8.0000000e+01 8.0000000e-01 3.7892000e-03 1.4888020e-01 1.2282507e-01 8.4590036e+00 1.0000000e+00 1.3419200e+05 3.6575000e+04 2.3896484e+00 -6.9335938e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.7065852e+01 3.1855000e-02 9.8662391e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.5749723e+01 4.7788000e-02 9.0757890e+00 
8.1000000e+01 8.1000000e-01 3.8757931e-03 1.5201844e-01 1.2541409e-01 8.5424554e+00 2.0000000e+00 1.3455800e+05 3.6677000e+04 2.3935547e+00 -6.9335938e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 2.0323254e+01 6.1723000e-02 1.1910221e+01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.8665993e+01 4.5863000e-02 1.0843404e+01 
8.2000000e+01 8.2000000e-01 3.9641595e-03 1.5529079e-01 1.2811375e-01 8.6302362e+00 1.0000000e+00 1.3459800e+05 3.6692000e+04 2.3994141e+00 -6.9335938e-02 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 3.3319231e+01 1.0647800e-01 1.9427764e+01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.8177478e+01 4.2763000e-02 1.0428103e+01 
8.3000000e+01 8.3000000e-01 4.0560123e-03 1.5867083e-01 1.3090227e-01 8.7214050e+00 1.0000000e+00 1.3467600e+05 3.6716000e+04 2.4033203e+00 -6.9335938e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.1169630e+01 4.5793000e-02 1.2153582e+01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.5813510e+01 2.4824000e-02 9.0886769e+00 
8.4000000e+01 8.4000000e-01 4.1499002e-03 1.6208361e-01 1.3371779e-01 8.8129233e+00 1.0000000e+00 1.3472400e+05 3.6731000e+04 2.4072266e+00 -6.9335938e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.0450910e+01 5.0662000e-02 1.1725959e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.1662312e+01 3.9864000e-02 1.2411610e+01 
8.5000000e+01 8.5000000e-01 4.2362691e-03 1.6495554e-01 1.3608711e-01 8.8824087e+00 6.0000000e+00 1.3572700e+05 3.7022000e+04 2.4150391e+00 -6.7382813e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.7540537e+01 1.0568600e-01 1.0265426e+01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.9479073e+01 1.0951800e-01 1.1363452e+01 
8.6000000e+01 8.6000000e-01 4.1175999e-03 1.5459367e-01 1.2753864e-01 8.4316949e+00 2.3000000e+01 1.4198800e+05 3.8873000e+04 2.4814453e+00 -8.7890646e-03 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.9468135e+01 1.1851900e-01 1.1266529e+01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 3.4763191e+01 2.2217000e-01 2.0334063e+01 
8.7000000e+01 8.7000000e-01 3.7663120e-03 1.5462655e-01 1.2756576e-01 8.3916090e+00 4.0000000e+00 1.4281600e+05 3.9128000e+04 2.5634766e+00  4.9804687e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 2.1968344e+01 1.4737300e-01 1.2906310e+01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 2.1412881e+01 1.3551400e-01 1.2337777e+01 
8.8000000e+01 8.8000000e-01 3.8576365e-03 1.5582240e-01 1.2855233e-01 8.3953337e+00 5.0000000e+00 1.4358300e+05 3.9359000e+04 2.5791016e+00  5.1757812e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 2.1913934e+01 1.2936700e-01 1.2623478e+01 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 2.0882891e+01 1.0772200e-01 1.2052884e+01 
8.9000000e+01 8.9000000e-01 3.6878672e-03 1.3547334e-01 1.1176450e-01 7.5406207e+00 3.2000000e+01 1.5300900e+05 4.2080000e+04 2.7451172e+00 -1.8554686e-02 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 2.0836112e+01 3.3818000e-02 1.1947207e+01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 2.4178414e+01 9.9645000e-02 1.4143723e+01 
9.0000000e+01 9.0000000e-01 2.9687375e-03 1.3007647e-01 1.0731213e-01 7.2833420e+00 6.0000000e+00 1.5486300e+05 4.2653000e+04 2.8583984e+00 -6.9335938e-02 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 2.1703643e+01 8.7677000e-02 1.2458362e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.7222173e+01 1.5437300e-01 1.5873110e+01 
9.1000000e+01 9.1000000e-01 3.0291778e-03 1.2998798e-01 1.0723913e-01 7.2363686e+00 4.0000000e+00 1.5568000e+05 4.2911000e+04 2.8798828e+00 -6.9335938e-02 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 2.4149072e+01 1.2753200e-01 1.4098016e+01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 2.1387560e+01 1.1644000e-01 1.2377196e+01 
9.2000000e+01 9.2000000e-01 3.2385602e-03 1.3240433e-01 1.0923260e-01 7.2924136e+00 1.0000000e+00 1.5583700e+05 4.2956000e+04 2.8876953e+00 -7.1289063e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.5120055e+01 1.1260300e-01 1.4464740e+01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 2.5237304e+01 5.6786000e-02 1.4644889e+01 
9.3000000e+01 9.3000000e-01 3.3020708e-03 1.3512472e-01 1.1147690e-01 7.3601681e+00 1.0000000e+00 1.5598000e+05 4.3004000e+04 2.8935547e+00 -7.1289063e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.6505744e+01 5.7712000e-02 1.5392332e+01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 2.3130728e+01 4.8690000e-02 1.3282023e+01 
9.4000000e+01 9.4000000e-01 3.3808847e-03 1.3789637e-01 1.1376349e-01 7.4290915e+00 1.0000000e+00 1.5612000e+05 4.3046000e+04 2.8974609e+00 -6.9335938e-02 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 2.1507284e+01 3.6797000e-02 1.2367786e+01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 2.0738208e+01 6.7684000e-02 1.1946341e+01 
9.5000000e+01 9.5000000e-01 3.4625723e-03 1.4080978e-01 1.1616703e-01 7.5028136e+00 1.0000000e+00 1.5620700e+05 4.3073000e+04 2.9033203e+00 -6.9335938e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4464975e+01 6.9648000e-02 1.4032718e+01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 2.1771953e+01 1.1842600e-01 1.2616042e+01 
9.6000000e+01 9.6000000e-01 3.5375509e-03 1.4382173e-01 1.1865186e-01 7.5794659e+00 1.0000000e+00 1.5631200e+05 4.3106000e+04 2.9091797e+00 -6.9335938e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.6836127e+01 1.3143300e-01 1.5434191e+01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 2.0811071e+01 1.0465700e-01 1.2013406e+01 
9.7000000e+01 9.7000000e-01 3.6198494e-03 1.4689547e-01 1.2118768e-01 7.6576555e+00 1.0000000e+00 1.5643200e+05 4.3142000e+04 2.9130859e+00 -6.9335939e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.5920928e+01 1.4452400e-01 1.4955618e+01 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 2.1835549e+01 1.4251900e-01 1.2806439e+01 
9.8000000e+01 9.8000000e-01 3.7038716e-03 1.5003296e-01 1.2377609e-01 7.7374204e+00 1.0000000e+00 1.5644200e+05 4.3148000e+04 2.9189453e+00 -6.9335939e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.7142125e+01 1.7246900e-01 1.5769101e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4015846e+01 1.5636400e-01 1.3877121e+01 
9.9000000e+01 9.9000000e-01 3.7880829e-03 1.5312440e-01 1.2632650e-01 7.8146018e+00 2.0000000e+00 1.5682200e+05 4.3253000e+04 2.9248047e+00 -6.9335939e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.7326509e+01 1.3947900e-01 1.5932941e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.4629898e+01 1.5238100e-01 1.4374808e+01 
1.0000000e+02 1.0000000e+00 3.8738526e-03 1.5636953e-01 1.2900371e-01 7.8967623e+00 1.0000000e+00 1.5694600e+05 4.3292000e+04 2.9287109e+00 -6.9335939e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 3.6712583e+01 2.4670500e-01 2.1383109e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.3994493e+01 1.3546800e-01 1.3869238e+01 
1.0100000e+02 1.0100000e+00 3.9631853e-03 1.5970970e-01 1.3175932e-01 7.9816194e+00 1.0000000e+00 1.5703100e+05 4.3316000e+04 2.9345703e+00 -6.9335939e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 3.2289226e+01 1.5907700e-01 1.8553156e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 3.7347072e+01 2.6748000e-01 2.1689193e+01 
1.0200000e+02 1.0200000e+00 4.0452614e-03 1.6246307e-01 1.3403084e-01 8.0432123e+00 6.0000000e+00 1.5800400e+05 4.3601000e+04 2.9404297e+00 -6.7382814e-02 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 2.6329548e+01 1.2945700e-01 1.5362727e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.8126226e+01 9.9574000e-02 1.6331416e+01 
1.0300000e+02 1.0300000e+00 4.0308677e-03 1.5915536e-01 1.3130200e-01 7.8716638e+00 1.2000000e+01 1.6136000e+05 4.4561000e+04 2.9794922e+00 -4.0039064e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.6325407e+01 1.5132000e-01 1.5346823e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.7686135e+01 1.7747500e-01 1.6115124e+01 
1.0400000e+02 1.0400000e+00 3.8478706e-03 1.5463622e-01 1.2757374e-01 7.6520128e+00 1.2000000e+01 1.6467300e+05 4.5584000e+04 3.0634766e+00  3.4179686e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.3850563e+01 1.1962100e-01 1.3757051e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.3790069e+01 1.0668000e-01 1.3728904e+01 
1.0500000e+02 1.0500000e+00 3.6563073e-03 1.5510806e-01 1.2796301e-01 7.6244799e+00 4.0000000e+00 1.6531900e+05 4.5782000e+04 3.0966797e+00  4.7851562e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.3756789e+01 1.0855500e-01 1.3716454e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.4242003e+01 5.0693000e-02 1.3936508e+01 
1.0600000e+02 1.0600000e+00 3.8377183e-03 1.5596945e-01 1.2867364e-01 7.6103372e+00 6.0000000e+00 1.6655400e+05 4.6160000e+04 3.1181641e+00  5.1757812e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.7280546e+01 1.5931000e-01 1.5910862e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.4464926e+01 1.3058400e-01 1.4147211e+01 
1.0700000e+02 1.0700000e+00 3.5554888e-03 1.3471075e-01 1.1113538e-01 6.7232665e+00 3.4000000e+01 1.7620800e+05 4.8953000e+04 3.2900391e+00 -2.6367188e-02 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 3.6105218e+01 2.0902800e-01 2.0833417e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.0947025e+01 9.0567000e-02 1.7941773e+01 
1.0800000e+02 1.0800000e+00 2.7992280e-03 1.3051694e-01 1.0767552e-01 6.5130475e+00 5.0000000e+00 1.7753100e+05 4.9367000e+04 3.3896484e+00 -6.9335937e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.5454152e+01 1.5837600e-01 1.4739929e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.9274771e+01 1.7318800e-01 1.6917760e+01 
1.0900000e+02 1.0900000e+00 2.9390186e-03 1.3017048e-01 1.0738969e-01 6.4514456e+00 4.0000000e+00 1.7830000e+05 4.9601000e+04 3.4150391e+00 -7.3242187e-02 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 3.2270432e+01 2.1819700e-01 1.8589250e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.2820040e+01 1.7818600e-01 1.8967297e+01 
1.1000000e+02 1.1000000e+00 3.1059128e-03 1.3256606e-01 1.0936603e-01 6.5021178e+00 1.0000000e+00 1.7847400e+05 4.9655000e+04 3.4208984e+00 -7.3242187e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.9570879e+01 1.4156700e-01 1.7054813e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.2820040e+01 1.7818600e-01 1.8967297e+01 
1.1100000e+02 1.1100000e+00 3.1818250e-03 1.3520553e-01 1.1154357e-01 6.5619340e+00 1.0000000e+00 1.7861300e+05 4.9697000e+04 3.4267578e+00 -7.3242187e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.9709123e+01 1.4820500e-01 1.7134420e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.0890720e+01 2.1436000e-01 1.8005095e+01 
1.1200000e+02 1.1200000e+00 3.2524662e-03 1.3796620e-01 1.1382110e-01 6.6256503e+00 1.0000000e+00 1.7866700e+05 4.9715000e+04 3.4326172e+00 -7.3242187e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.9172893e+01 1.6539500e-01 1.7006780e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.7065628e+01 1.4733000e-01 1.5626514e+01 
1.1300000e+02 1.1300000e+00 3.3264706e-03 1.4084283e-01 1.1619430e-01 6.6930026e+00 1.0000000e+00 1.7879000e+05 4.9754000e+04 3.4365234e+00 -7.3242187e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.6216398e+01 1.3653800e-01 1.5134334e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.5494312e+01 1.6246100e-01 1.4759260e+01 
1.1400000e+02 1.1400000e+00 3.4040550e-03 1.4385461e-01 1.1867899e-01 6.7645621e+00 1.0000000e+00 1.7885000e+05 4.9772000e+04 3.4423828e+00 -7.3242187e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.9383427e+01 1.6924500e-01 1.6945612e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.9586498e+01 1.4438700e-01 1.7055662e+01 
1.1500000e+02 1.1500000e+00 3.4850201e-03 1.4697111e-01 1.2125008e-01 6.8392519e+00 1.0000000e+00 1.7890400e+05 4.9790000e+04 3.4482422e+00 -7.1289062e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 3.0535972e+01 1.9008500e-01 1.7655266e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.0020504e+01 1.5247300e-01 1.7352683e+01 
1.1600000e+02 1.1600000e+00 3.5728505e-03 1.5007734e-01 1.2381270e-01 6.9125534e+00 1.0000000e+00 1.7905900e+05 4.9829000e+04 3.4521484e+00 -7.1289062e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.6092855e+01 1.4438000e-01 1.5071865e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.1737180e+01 2.4224300e-01 1.8480664e+01 
1.1700000e+02 1.1700000e+00 3.6504861e-03 1.5327102e-01 1.2644746e-01 6.9882834e+00 1.0000000e+00 1.7919800e+05 4.9871000e+04 3.4580078e+00 -7.1289062e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.8922777e+01 2.3229800e-01 1.6909063e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.2654566e+01 1.9525400e-01 1.8995684e+01 
1.1800000e+02 1.1800000e+00 3.7370128e-03 1.5661030e-01 1.2920235e-01 7.0686280e+00 1.0000000e+00 1.7931300e+05 4.9910000e+04 3.4619141e+00 -7.1289062e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.1473001e+01 1.6734600e-01 1.8286249e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.5256596e+01 1.5346500e-01 1.4586725e+01 
1.1900000e+02 1.1900000e+00 3.8257736e-03 1.5996530e-01 1.3197019e-01 7.1485861e+00 1.0000000e+00 1.7940000e+05 4.9937000e+04 3.4658203e+00 -7.1289061e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.9717899e+01 1.6131900e-01 1.7148902e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.6566697e+01 1.3751900e-01 1.5318601e+01 
1.2000000e+02 1.2000000e+00 3.9082866e-03 1.6287963e-01 1.3437450e-01 7.2114232e+00 4.0000000e+00 1.8012800e+05 5.0141000e+04 3.4736328e+00 -6.9335936e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.6831208e+01 1.4256200e-01 1.5543994e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.3464630e+01 2.0631100e-01 1.9446956e+01 
1.2100000e+02 1.2100000e+00 3.9970855e-03 1.6631947e-01 1.3721233e-01 7.2929392e+00 3.0000000e+00 1.8040800e+05 5.0234000e+04 3.4755859e+00 -6.9335936e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.8668661e+01 1.5340900e-01 1.6551502e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 3.2835570e+01 1.8616600e-01 1.8912162e+01 
1.2200000e+02 1.2200000e+00 3.8827584e-03 1.5591668e-01 1.2863011e-01 6.8569930e+00 2.2000000e+01 1.8658600e+05 5.2049000e+04 3.5419922e+00 -1.2695310e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.3557509e+01 1.8929600e-01 1.9344935e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 3.3294591e+01 8.8439000e-02 1.9195369e+01 
1.2300000e+02 1.2300000e+00 3.5366408e-03 1.5547411e-01 1.2826500e-01 6.7916344e+00 5.0000000e+00 1.8756000e+05 5.2352000e+04 3.6259766e+00  4.7851564e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.5853500e+01 9.2685000e-02 1.4904502e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.5850604e+01 1.3357700e-01 1.4945245e+01 
1.2400000e+02 1.2400000e+00 3.5835113e-03 1.5685261e-01 1.2940225e-01 6.7925719e+00 4.0000000e+00 1.8825300e+05 5.2562000e+04 3.6435547e+00  4.9804689e-02 1.8000000e+01 2.2000000e+01 1.9000000e+01 2.2000000e+01 1.0000000e+00 1.8000000e+01 3.3855781e+01 1.4049800e-01 1.9624545e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.6006364e+01 1.6437800e-01 1.5044569e+01 
1.2500000e+02 1.2500000e+00 3.7124555e-03 1.5505502e-01 1.2791925e-01 6.6710177e+00 1.2000000e+01 1.9122000e+05 5.3414000e+04 3.6787109e+00  4.9804689e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.9220089e+01 1.5345700e-01 1.7095934e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.2491344e+01 8.0666000e-02 1.8830591e+01 
1.2600000e+02 1.2600000e+00 3.3598109e-03 1.3308061e-01 1.0979052e-01 5.7668897e+00 2.7000000e+01 1.9926900e+05 5.5787000e+04 3.9033203e+00 -6.7382811e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.1346488e+01 1.3760100e-01 1.8071590e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.1462016e+01 1.6146400e-01 1.8194755e+01 
1.2700000e+02 1.2700000e+00 2.4520389e-03 1.3010929e-01 1.0733920e-01 5.6016820e+00 5.0000000e+00 2.0044500e+05 5.6147000e+04 3.9423828e+00 -7.3242186e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.1474770e+01 1.6357000e-01 1.8182773e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.1618005e+01 1.6029400e-01 1.8265019e+01 
1.2800000e+02 1.2800000e+00 2.9441912e-03 1.3185386e-01 1.0877846e-01 5.6197058e+00 2.0000000e+00 2.0079000e+05 5.6252000e+04 3.9521484e+00 -7.3242186e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 3.0476131e+01 1.8447700e-01 1.7814815e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 3.0493847e+01 2.1625200e-01 1.7860823e+01 
1.2900000e+02 1.2900000e+00 3.0142582e-03 1.3445192e-01 1.1092185e-01 5.6721975e+00 1.0000000e+00 2.0090200e+05 5.6288000e+04 3.9580078e+00 -7.3242186e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 3.0024080e+01 1.8027500e-01 1.7562222e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.0847637e+01 1.6547800e-01 1.7813846e+01 
1.3000000e+02 1.3000000e+00 3.0816969e-03 1.3719120e-01 1.1318173e-01 5.7293048e+00 1.0000000e+00 2.0101700e+05 5.6321000e+04 3.9638672e+00 -7.3242186e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.0870524e+01 1.6045000e-01 1.7817940e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.3492327e+01 1.8638500e-01 1.9495978e+01 
1.3100000e+02 1.3100000e+00 3.1529583e-03 1.4005868e-01 1.1554738e-01 5.7904622e+00 1.0000000e+00 2.0114200e+05 5.6360000e+04 3.9697266e+00 -7.1289061e-02 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 3.4009935e+01 1.6553000e-01 1.9769193e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.9974079e+01 1.9843900e-01 1.7535177e+01 
1.3200000e+02 1.3200000e+00 3.2337538e-03 1.4305571e-01 1.1801991e-01 5.8556279e+00 1.0000000e+00 2.0120000e+05 5.6378000e+04 3.9736328e+00 -7.3242186e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.3423801e+01 1.6449400e-01 1.9454131e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.7312763e+01 1.2861300e-01 1.5793865e+01 
1.3300000e+02 1.3300000e+00 3.2994150e-03 1.4611148e-01 1.2054090e-01 5.9219968e+00 1.0000000e+00 2.0123600e+05 5.6390000e+04 3.9794922e+00 -7.1289061e-02 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 3.1036249e+01 1.5861800e-01 1.7904584e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.7358892e+01 1.5350400e-01 1.5829701e+01 
1.3400000e+02 1.3400000e+00 3.3896762e-03 1.4917951e-01 1.2307200e-01 5.9879139e+00 1.0000000e+00 2.0142800e+05 5.6435000e+04 3.9853516e+00 -6.9335936e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.0845073e+01 1.5347300e-01 1.7804300e+01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 3.4015562e+01 1.7448000e-01 1.9776057e+01 
1.3500000e+02 1.3500000e+00 3.4695691e-03 1.5234279e-01 1.2568168e-01 6.0564301e+00 1.0000000e+00 2.0155000e+05 5.6474000e+04 3.9892578e+00 -6.9335936e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 3.0213141e+01 1.4864600e-01 1.7636716e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 3.0025162e+01 1.7550400e-01 1.7545234e+01 
1.3600000e+02 1.3600000e+00 3.5449593e-03 1.5553589e-01 1.2831596e-01 6.1252282e+00 2.0000000e+00 2.0183300e+05 5.6567000e+04 3.9931641e+00 -6.9335936e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.3919697e+01 2.0846500e-01 1.9747693e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.1023780e+01 1.9640000e-01 1.7934465e+01 
1.3700000e+02 1.3700000e+00 3.6273668e-03 1.5877148e-01 1.3098530e-01 6.1947183e+00 1.0000000e+00 2.0195000e+05 5.6603000e+04 3.9990234e+00 -6.7382811e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.7501696e+01 1.4962000e-01 1.5896834e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.1067935e+01 1.3947300e-01 1.7902749e+01 
1.3800000e+02 1.3800000e+00 3.7113423e-03 1.6168181e-01 1.3338630e-01 6.2519426e+00 1.0000000e+00 2.0213000e+05 5.6651000e+04 4.0048828e+00 -6.5429686e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.1152922e+01 1.7650100e-01 1.7977895e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.4033536e+01 1.9739600e-01 1.9808275e+01 
1.3900000e+02 1.3900000e+00 3.7759065e-03 1.6398552e-01 1.3528684e-01 6.2869145e+00 5.0000000e+00 2.0310700e+05 5.6933000e+04 4.0126953e+00 -6.3476561e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.7589466e+01 1.2568200e-01 1.5948167e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.4173008e+01 1.6548300e-01 1.9884314e+01 
1.4000000e+02 1.4000000e+00 3.7082681e-03 1.5766893e-01 1.3007571e-01 6.0127174e+00 1.4000000e+01 2.0700900e+05 5.8052000e+04 4.0576172e+00 -2.6367187e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.4716726e+01 2.2225500e-01 2.0241819e+01 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 3.8473546e+01 1.9433700e-01 2.2342847e+01 
1.4100000e+02 1.4100000e+00 3.4614735e-03 1.5423069e-01 1.2723918e-01 5.8357186e+00 8.0000000e+00 2.0954500e+05 5.8847000e+04 4.1533203e+00  4.7851562e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.2121091e+01 1.6757800e-01 1.8519316e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.2152339e+01 1.2667700e-01 1.8525679e+01 
1.4200000e+02 1.4200000e+00 3.3018226e-03 1.5451742e-01 1.2747574e-01 5.7902221e+00 6.0000000e+00 2.1063100e+05 5.9177000e+04 4.1748047e+00  5.1757812e-02 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 3.7032751e+01 1.9944100e-01 2.1557131e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.2504557e+01 1.6053100e-01 1.8760665e+01 
1.4300000e+02 1.4300000e+00 3.4855214e-03 1.5320421e-01 1.2639234e-01 5.6843972e+00 1.1000000e+01 2.1338300e+05 5.9975000e+04 4.2080078e+00  5.1757811e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 3.2172868e+01 9.2652000e-02 1.8710864e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.5688702e+01 2.1837100e-01 2.0834300e+01 
1.4400000e+02 1.4400000e+00 3.1634431e-03 1.3048240e-01 1.0764702e-01 4.7725887e+00 2.7000000e+01 2.2132000e+05 6.2303000e+04 4.4326172e+00 -6.5429687e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.3286175e+01 6.4711000e-02 1.9086330e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.3293078e+01 1.7740300e-01 1.9201022e+01 
1.4500000e+02 1.4500000e+00 2.2262361e-03 1.2652382e-01 1.0438122e-01 4.5679624e+00 5.0000000e+00 2.2250600e+05 6.2663000e+04 4.4736328e+00 -6.9335936e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.3219282e+01 1.6153600e-01 1.9148277e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.3230312e+01 1.5145600e-01 1.9142867e+01 
1.4600000e+02 1.4600000e+00 2.6874358e-03 1.2756376e-01 1.0523916e-01 4.5525507e+00 2.0000000e+00 2.2299100e+05 6.2810000e+04 4.4873047e+00 -6.9335936e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 3.2447286e+01 1.8245600e-01 1.8942457e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.6452329e+01 1.8846400e-01 2.1213440e+01 
1.4700000e+02 1.4700000e+00 2.7335003e-03 1.3010972e-01 1.0733956e-01 4.5981243e+00 1.0000000e+00 2.2305600e+05 6.2831000e+04 4.4931641e+00 -6.9335936e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 3.2511577e+01 1.8447000e-01 1.8973388e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 3.2623034e+01 1.0261600e-01 1.8954558e+01 
1.4800000e+02 1.4800000e+00 2.7958845e-03 1.3273693e-01 1.0950699e-01 4.6460784e+00 1.0000000e+00 2.2318300e+05 6.2870000e+04 4.4990234e+00 -6.9335936e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 3.2441093e+01 1.0359800e-01 1.8859835e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.9611967e+01 1.5951200e-01 1.7107973e+01 
1.4900000e+02 1.4900000e+00 2.8608683e-03 1.3546763e-01 1.1175979e-01 4.6970350e+00 1.0000000e+00 2.2327600e+05 6.2900000e+04 4.5029297e+00 -6.9335936e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 3.1528396e+01 1.6360400e-01 1.8171074e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 3.2676591e+01 1.7152500e-01 1.9047214e+01 


==> data/initial_crack/stats_2.txt <==
# 1: time-step number
# 2: time
# 3: mechanical work
# 4: j-integral
# 5: j-integral corrected
# 6: reaction force
# 7: Number of local mesh refinement cycles
# 8: Number of dofs
# 9: Number of finite elements
# 10: Crack tip position x
# 11: Crack tip position y
# 12: Number of ipopt iterations 
# 13: Number of ipopt obj evals 
# 14: Number of ipopt obj grad evals 
# 15: Number of ipopt constraint evals 
# 16: Number of ipopt constraint jacobian evals 
# 17: Number of ipopt hessian evals 
# 18: Ipopt total cpu time 
# 19: Ipopt total sym time 
# 20: Ipopt total wallclock time 
# 21: Number of ipopt iterations equilibration
# 22: Number of ipopt obj evals equilibration
# 23: Number of ipopt obj grad evals equilibration
# 24: Number of ipopt constraint evals equilibration
# 25: Number of ipopt constraint jacobian evals equilibration
# 26: Number of ipopt hessian evals equilibration
# 27: Ipopt total cpu time equilibration
# 28: Ipopt total sym time equilibration
# 29: Ipopt total wallclock time equilibration
0.0000000e+00 0.0000000e+00 0.0000000e+00 1.2553943e-01 1.0356911e-01 1.0425315e+01 2.2000000e+01 4.5143000e+04 9.6560000e+03 9.6679688e-02 -9.7656101e-04 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.0424330e+00 1.9765000e-02 2.3266850e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 3.6344360e+00 7.6770000e-03 2.0878260e+00 
1.0000000e+00 1.0000000e-02 3.7739035e-03 1.2678189e-01 1.0459412e-01 1.0444115e+01 4.0000000e+00 4.5689000e+04 9.8270000e+03 1.2011719e-01  9.7656374e-04 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 4.5005500e+00 2.4733000e-02 2.5849240e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.0941750e+00 2.3873000e-02 2.3580990e+00 
2.0000000e+00 2.0000000e-02 3.8082554e-03 1.2829264e-01 1.0584048e-01 1.0474568e+01 5.0000000e+00 4.6421000e+04 1.0055000e+04 1.3964844e-01  9.7656353e-04 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.8278170e+00 4.3885000e-02 2.7467830e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.8229490e+00 7.6920000e-03 2.7222559e+00 
3.0000000e+00 3.0000000e-02 3.8439974e-03 1.3002169e-01 1.0726694e-01 1.0514596e+01 2.0000000e+00 4.6811000e+04 1.0178000e+04 1.5722656e-01  9.7656335e-04 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.8208110e+00 4.1853000e-02 2.7506750e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.8689840e+00 7.6610000e-03 2.7462182e+00 
4.0000000e+00 4.0000000e-02 3.8788467e-03 1.3121078e-01 1.0824793e-01 1.0530463e+01 4.0000000e+00 4.7480000e+04 1.0388000e+04 1.7871094e-01  9.7656313e-04 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 4.3515320e+00 2.1835000e-02 2.4651680e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.9255130e+00 6.7140000e-03 2.7776690e+00 
5.0000000e+00 5.0000000e-02 3.9123473e-03 1.3300988e-01 1.0973217e-01 1.0572598e+01 3.0000000e+00 4.7927000e+04 1.0529000e+04 1.9628906e-01  9.7656294e-04 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.8806390e+00 2.7016000e-02 2.7762549e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.9343160e+00 4.0563000e-02 2.8178170e+00 
6.0000000e+00 6.0000000e-02 3.9546413e-03 1.3462371e-01 1.1106357e-01 1.0606573e+01 3.0000000e+00 4.8380000e+04 1.0673000e+04 2.1582031e-01  9.7656274e-04 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.9281090e+00 7.7630000e-03 2.7812228e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.4622940e+00 4.1695000e-02 3.1000021e+00 
7.0000000e+00 7.0000000e-02 3.9931866e-03 1.3621999e-01 1.1238049e-01 1.0639157e+01 4.0000000e+00 4.9122000e+04 1.0904000e+04 2.3535156e-01  9.7656253e-04 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 5.0248740e+00 4.9711000e-02 2.8650651e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 6.0555900e+00 5.9980000e-03 3.4090071e+00 
8.0000000e+00 8.0000000e-02 4.0345391e-03 1.3802948e-01 1.1387331e-01 1.0680559e+01 4.0000000e+00 4.9575000e+04 1.1048000e+04 2.5292969e-01  9.7656236e-04 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 6.0877460e+00 1.5783000e-02 3.4418969e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 6.0991100e+00 1.3944000e-02 3.4371340e+00 
9.0000000e+00 9.0000000e-02 4.0686832e-03 1.3908546e-01 1.1474448e-01 1.0688697e+01 6.0000000e+00 5.0295000e+04 1.1273000e+04 2.7832031e-01  9.7656215e-04 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 6.1460380e+00 7.8501000e-02 3.5174639e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 5.0975370e+00 4.2820000e-02 2.9164209e+00 
1.0000000e+01 1.0000000e-01 4.0556312e-03 1.3787348e-01 1.1374461e-01 1.0598154e+01 1.0000000e+01 5.1934000e+04 1.1789000e+04 3.2714844e-01  9.7656176e-04 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.7683300e+00 4.4896000e-02 3.2926559e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 5.2312130e+00 7.0652000e-02 3.0143170e+00 
1.1000000e+01 1.1000000e-01 4.0101164e-03 1.3717443e-01 1.1316790e-01 1.0530581e+01 6.0000000e+00 5.3081000e+04 1.2152000e+04 3.6816406e-01  9.7656144e-04 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 9.6099920e+00 9.0858000e-02 5.4535820e+00 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 9.1434960e+00 8.8646000e-02 5.2025490e+00 
1.2000000e+01 1.2000000e-01 3.9946647e-03 1.3780767e-01 1.1369031e-01 1.0521172e+01 6.0000000e+00 5.4206000e+04 1.2509000e+04 3.9746094e-01  9.7656120e-04 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 8.7191910e+00 4.5637000e-02 4.9277508e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 8.1464850e+00 7.3606000e-02 4.6431949e+00 
1.3000000e+01 1.3000000e-01 4.0235419e-03 1.3981852e-01 1.1534925e-01 1.0571043e+01 3.0000000e+00 5.4605000e+04 1.2635000e+04 4.1503906e-01  9.7656106e-04 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 9.2580150e+00 1.9794000e-02 5.2008629e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 8.1927160e+00 1.0664400e-01 4.6817029e+00 
1.4000000e+01 1.4000000e-01 4.0816963e-03 1.4218603e-01 1.1730242e-01 1.0635698e+01 2.0000000e+00 5.4952000e+04 1.2737000e+04 4.2871094e-01  9.7656095e-04 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 8.1990380e+00 5.6682000e-02 4.6593769e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 9.5378260e+00 8.9722000e-02 5.4815381e+00 
1.5000000e+01 1.5000000e-01 4.1500382e-03 1.4482723e-01 1.1948140e-01 1.0711347e+01 1.0000000e+00 5.5172000e+04 1.2812000e+04 4.3847656e-01  9.7656087e-04 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 8.7391240e+00 5.3641000e-02 4.9514911e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 9.5378260e+00 8.9722000e-02 5.4815381e+00 
1.6000000e+01 1.6000000e-01 4.2264895e-03 1.4770253e-01 1.2185350e-01 1.0796169e+01 1.0000000e+00 5.5292000e+04 1.2851000e+04 4.4824219e-01  9.7656080e-04 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 7.6758890e+00 6.0746000e-02 4.3773079e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 7.6664700e+00 8.1744000e-02 4.3653090e+00 
1.7000000e+01 1.7000000e-01 4.3069357e-03 1.5058304e-01 1.2422990e-01 1.0880318e+01 3.0000000e+00 5.5481000e+04 1.2911000e+04 4.5605469e-01  9.7656073e-04 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 7.1473340e+00 3.9848000e-02 4.0589919e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 7.1302880e+00 6.0768000e-02 4.0649071e+00 
1.8000000e+01 1.8000000e-01 4.3871984e-03 1.5345303e-01 1.2659762e-01 1.0963036e+01 2.0000000e+00 5.5799000e+04 1.3010000e+04 4.6582031e-01  2.9296857e-03 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 9.9937120e+00 7.4618000e-02 5.6740549e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 7.1979290e+00 3.7902000e-02 4.0804188e+00 
1.9000000e+01 1.9000000e-01 4.4552766e-03 1.5545241e-01 1.2824710e-01 1.1008087e+01 3.0000000e+00 5.6395000e+04 1.3184000e+04 4.8339844e-01  4.8828105e-03 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 7.8222910e+00 7.8770000e-03 4.4179060e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 9.7727840e+00 4.7703000e-02 5.5961931e+00 
2.0000000e+01 2.0000000e-01 4.0447660e-03 1.2712436e-01 1.0487666e-01 9.7630615e+00 2.8000000e+01 6.9131000e+04 1.7066000e+04 7.6269531e-01  1.1230469e-01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 9.9179390e+00 2.5812000e-02 5.6315570e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 9.4374670e+00 7.0845000e-02 5.3974741e+00 
2.1000000e+01 2.1000000e-01 3.2457094e-03 1.2352568e-01 1.0190777e-01 9.5831888e+00 6.0000000e+00 7.0500000e+04 1.7495000e+04 8.1347656e-01  1.1035156e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.1526780e+01 3.8751000e-02 6.5405221e+00 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 1.2891981e+01 2.0870000e-02 7.2861500e+00 
2.2000000e+01 2.2000000e-01 3.4797193e-03 1.2523646e-01 1.0331916e-01 9.6226821e+00 2.0000000e+00 7.0836000e+04 1.7600000e+04 8.2910156e-01  1.0839844e-01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.2370868e+01 9.3676000e-02 7.0704920e+00 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.2205318e+01 2.1837000e-02 6.8997099e+00 
2.3000000e+01 2.3000000e-01 3.5147886e-03 1.2631298e-01 1.0420728e-01 9.6343351e+00 4.0000000e+00 7.1464000e+04 1.7795000e+04 8.4863281e-01  1.0839844e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.1613874e+01 1.6915000e-02 6.5792890e+00 2.0000000e+01 3.0000000e+01 2.1000000e+01 3.0000000e+01 1.0000000e+00 2.0000000e+01 1.4784460e+01 1.2956100e-01 8.4255669e+00 
2.4000000e+01 2.4000000e-01 3.5420354e-03 1.2754129e-01 1.0522062e-01 9.6522767e+00 4.0000000e+00 7.2166000e+04 1.8014000e+04 8.6816406e-01  1.0839844e-01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.2482689e+01 6.1832000e-02 7.0955701e+00 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 1.3223247e+01 7.4584000e-02 7.5390089e+00 
2.5000000e+01 2.5000000e-01 3.5712044e-03 1.2874544e-01 1.0621404e-01 9.6688360e+00 4.0000000e+00 7.2667000e+04 1.8173000e+04 8.8769531e-01  1.0644531e-01 1.9000000e+01 2.3000000e+01 2.0000000e+01 2.3000000e+01 1.0000000e+00 1.9000000e+01 1.4125156e+01 4.9857000e-02 7.9914629e+00 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.2468444e+01 1.0585100e-01 7.1417930e+00 
2.6000000e+01 2.6000000e-01 3.3387365e-03 1.1243346e-01 9.2756778e-02 8.9249484e+00 3.3000000e+01 7.9693000e+04 2.0378000e+04 1.0673828e+00  1.1230469e-01 1.7000000e+01 1.9000000e+01 1.8000000e+01 1.9000000e+01 1.0000000e+00 1.7000000e+01 1.3495161e+01 2.9916000e-02 7.6735089e+00 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.2631476e+01 5.3701000e-02 7.2134991e+00 
2.7000000e+01 2.7000000e-01 3.0157010e-03 1.0886125e-01 8.9809727e-02 8.7319301e+00 1.1000000e+01 8.2008000e+04 2.1107000e+04 1.1337891e+00  1.2011719e-01 1.9000000e+01 2.3000000e+01 2.0000000e+01 2.3000000e+01 1.0000000e+00 1.9000000e+01 1.6512694e+01 1.1771000e-01 9.4867220e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.3375970e+01 3.1924000e-02 7.6989360e+00 
2.8000000e+01 2.8000000e-01 2.9421890e-03 1.0826951e-01 8.9321551e-02 8.6720522e+00 6.0000000e+00 8.3036000e+04 2.1428000e+04 1.1708984e+00  1.2402344e-01 1.6000000e+01 2.0000000e+01 1.7000000e+01 2.0000000e+01 1.0000000e+00 1.6000000e+01 1.5544943e+01 1.5250700e-01 9.0396938e+00 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.3809795e+01 9.6720000e-02 7.9350891e+00 
2.9000000e+01 2.9000000e-01 2.9248822e-03 1.0786691e-01 8.8989408e-02 8.6205372e+00 7.0000000e+00 8.4394000e+04 2.1848000e+04 1.2060547e+00  1.2402344e-01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 1.6252493e+01 1.3828500e-01 9.4458039e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.2605004e+01 1.0376600e-01 7.2489610e+00 
3.0000000e+01 3.0000000e-01 2.9299537e-03 1.0885463e-01 8.9804265e-02 8.6309570e+00 2.0000000e+00 8.4892000e+04 2.1998000e+04 1.2275391e+00  1.2402344e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.5168393e+01 1.3145500e-01 8.8266740e+00 1.7000000e+01 2.1000000e+01 1.8000000e+01 2.1000000e+01 1.0000000e+00 1.7000000e+01 1.5684890e+01 1.2960100e-01 9.0954199e+00 
3.1000000e+01 3.1000000e-01 2.9574484e-03 1.1011895e-01 9.0847324e-02 8.6533649e+00 3.0000000e+00 8.5256000e+04 2.2118000e+04 1.2451172e+00  1.2402344e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.4906763e+01 1.4746200e-01 8.6080511e+00 2.2000000e+01 4.0000000e+01 2.3000000e+01 4.0000000e+01 1.0000000e+00 2.2000000e+01 2.0600423e+01 2.1623200e-01 1.1823178e+01 
3.2000000e+01 3.2000000e-01 2.9892430e-03 1.1138738e-01 9.1893767e-02 8.6756128e+00 3.0000000e+00 8.5664000e+04 2.2244000e+04 1.2607422e+00  1.2402344e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.3501996e+01 1.2968100e-01 7.7797060e+00 1.7000000e+01 2.2000000e+01 1.8000000e+01 2.2000000e+01 1.0000000e+00 1.7000000e+01 1.4522677e+01 9.3699000e-02 8.3103051e+00 
3.3000000e+01 3.3000000e-01 3.0261265e-03 1.1299253e-01 9.3218002e-02 8.7123865e+00 3.0000000e+00 8.5892000e+04 2.2316000e+04 1.2763672e+00  1.2402344e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.3036881e+01 1.4944400e-01 7.5396361e+00 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 1.5571160e+01 1.4253800e-01 8.9524920e+00 
3.4000000e+01 3.4000000e-01 3.0681739e-03 1.1460111e-01 9.4545070e-02 8.7484942e+00 3.0000000e+00 8.6171000e+04 2.2403000e+04 1.2900391e+00  1.2402344e-01 1.5000000e+01 1.9000000e+01 1.6000000e+01 1.9000000e+01 1.0000000e+00 1.5000000e+01 1.3292247e+01 9.9607000e-02 7.6459022e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.2450724e+01 1.0863600e-01 7.1827919e+00 
3.5000000e+01 3.5000000e-01 3.1102141e-03 1.1619552e-01 9.5860450e-02 8.7837264e+00 2.0000000e+00 8.6612000e+04 2.2541000e+04 1.3056641e+00  1.2207031e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.2859526e+01 9.9727000e-02 7.4153800e+00 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.4383960e+01 1.0074800e-01 8.2627828e+00 
3.6000000e+01 3.6000000e-01 3.1585124e-03 1.1814152e-01 9.7465886e-02 8.8332951e+00 2.0000000e+00 8.6783000e+04 2.2595000e+04 1.3173828e+00  1.2207031e-01 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 1.6282932e+01 1.3254900e-01 9.3683710e+00 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.5385961e+01 5.7797000e-02 8.8293452e+00 
3.7000000e+01 3.7000000e-01 3.2065421e-03 1.1988864e-01 9.8907244e-02 8.8740470e+00 4.0000000e+00 8.7185000e+04 2.2721000e+04 1.3310547e+00  1.2207031e-01 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 1.7167630e+01 1.8345000e-01 9.8983941e+00 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.4548620e+01 3.1797000e-02 8.2898810e+00 
3.8000000e+01 3.8000000e-01 3.2501461e-03 1.2145974e-01 1.0020339e-01 8.9065558e+00 3.0000000e+00 8.7647000e+04 2.2865000e+04 1.3466797e+00  1.2207031e-01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 1.5330294e+01 8.5879000e-02 8.7692831e+00 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.3646898e+01 6.3808000e-02 7.8119209e+00 
3.9000000e+01 3.9000000e-01 3.2925013e-03 1.2312662e-01 1.0157855e-01 8.9426317e+00 3.0000000e+00 8.8117000e+04 2.3012000e+04 1.3603516e+00  1.2207031e-01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.4853552e+01 1.1670800e-01 8.5324361e+00 1.8000000e+01 2.3000000e+01 1.9000000e+01 2.3000000e+01 1.0000000e+00 1.8000000e+01 1.5520476e+01 1.3856500e-01 8.9202290e+00 
4.0000000e+01 4.0000000e-01 3.3344474e-03 1.2466765e-01 1.0284990e-01 8.9727813e+00 4.0000000e+00 8.8540000e+04 2.3144000e+04 1.3779297e+00  1.2011719e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.3751989e+01 6.9716000e-02 7.8632879e+00 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 1.4968458e+01 7.4750000e-02 8.5701969e+00 
4.1000000e+01 4.1000000e-01 3.3764136e-03 1.2628686e-01 1.0418573e-01 9.0057378e+00 4.0000000e+00 8.8981000e+04 2.3282000e+04 1.3935547e+00  1.1816406e-01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.3854153e+01 1.4550200e-01 7.9919019e+00 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.3089633e+01 1.1265700e-01 7.5398121e+00 
4.2000000e+01 4.2000000e-01 3.4020576e-03 1.2680597e-01 1.0461399e-01 8.9918651e+00 7.0000000e+00 8.9888000e+04 2.3570000e+04 1.4169922e+00  1.1621094e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.4428559e+01 7.5537000e-02 8.2795608e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.3117356e+01 9.8913000e-02 7.5432861e+00 
4.3000000e+01 4.3000000e-01 3.3773423e-03 1.2509205e-01 1.0320002e-01 8.8834634e+00 1.1000000e+01 9.1553000e+04 2.4095000e+04 1.4619141e+00  1.1230469e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.3360694e+01 2.6820000e-02 7.6486859e+00 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.5406444e+01 1.4346200e-01 8.8782840e+00 
4.4000000e+01 4.4000000e-01 3.1229234e-03 1.1006155e-01 9.0799972e-02 8.2006872e+00 2.6000000e+01 9.7965000e+04 2.6105000e+04 1.6298828e+00  1.2207031e-01 2.1000000e+01 2.7000000e+01 2.2000000e+01 2.7000000e+01 1.0000000e+00 2.1000000e+01 2.3933275e+01 1.2753600e-01 1.3983850e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.7198770e+01 2.4864000e-02 9.7983470e+00 
4.5000000e+01 4.5000000e-01 2.8444107e-03 1.0811233e-01 8.9191878e-02 8.0796592e+00 9.0000000e+00 9.9461000e+04 2.6576000e+04 1.6806641e+00  1.2792969e-01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 1.7554725e+01 7.1747000e-02 1.0076603e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.5059224e+01 1.4365800e-01 8.7219200e+00 
4.6000000e+01 4.6000000e-01 2.8095477e-03 1.0769648e-01 8.8848807e-02 8.0260976e+00 6.0000000e+00 1.0065900e+05 2.6954000e+04 1.7158203e+00  1.2792969e-01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 1.7144480e+01 1.5551300e-01 9.8998160e+00 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.8555565e+01 1.9635600e-01 1.0870997e+01 
4.7000000e+01 4.7000000e-01 2.8157544e-03 1.0836715e-01 8.9402097e-02 8.0204646e+00 3.0000000e+00 1.0116100e+05 2.7110000e+04 1.7392578e+00  1.2792969e-01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 1.7689375e+01 1.2560000e-01 1.0205143e+01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 1.6408315e+01 1.4955700e-01 9.4767580e+00 
4.8000000e+01 4.8000000e-01 2.8310115e-03 1.0909874e-01 9.0005655e-02 8.0173082e+00 4.0000000e+00 1.0213300e+05 2.7419000e+04 1.7626953e+00  1.2792969e-01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.6724346e+01 1.4255700e-01 9.6694672e+00 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 1.6553084e+01 1.5951300e-01 9.6050248e+00 
4.9000000e+01 4.9000000e-01 2.8556588e-03 1.1040984e-01 9.1087301e-02 8.0393330e+00 2.0000000e+00 1.0236800e+05 2.7491000e+04 1.7783203e+00  1.2792969e-01 1.9000000e+01 2.2000000e+01 2.0000000e+01 2.2000000e+01 1.0000000e+00 1.9000000e+01 1.9720383e+01 1.2759100e-01 1.1420589e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.5266255e+01 1.2365900e-01 8.8252051e+00 
5.0000000e+01 5.0000000e-01 2.8899478e-03 1.1177618e-01 9.2214528e-02 8.0633020e+00 4.0000000e+00 1.0287500e+05 2.7650000e+04 1.7958984e+00  1.2792969e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.6378532e+01 1.6836300e-01 9.4682500e+00 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 1.6714901e+01 3.1991000e-02 9.5588260e+00 
5.1000000e+01 5.1000000e-01 2.9307156e-03 1.1352769e-01 9.3659512e-02 8.1035520e+00 2.0000000e+00 1.0304900e+05 2.7704000e+04 1.8076172e+00  1.2792969e-01 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 1.8406662e+01 5.1796000e-02 1.0533744e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.8465349e+01 9.6592000e-02 1.0614532e+01 
5.2000000e+01 5.2000000e-01 2.9756720e-03 1.1517088e-01 9.5015131e-02 8.1385306e+00 3.0000000e+00 1.0339400e+05 2.7812000e+04 1.8232422e+00  1.2597656e-01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.7451374e+01 8.3620000e-02 1.0028791e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.9604178e+01 1.5238700e-01 1.1334647e+01 
5.3000000e+01 5.3000000e-01 3.0220669e-03 1.1685486e-01 9.6404398e-02 8.1747205e+00 2.0000000e+00 1.0366800e+05 2.7896000e+04 1.8369141e+00  1.2597656e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.6158393e+01 9.1686000e-02 9.4108570e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.5969163e+01 7.3821000e-02 9.2251620e+00 
5.4000000e+01 5.4000000e-01 3.0680286e-03 1.1879891e-01 9.8008223e-02 8.2214029e+00 2.0000000e+00 1.0385700e+05 2.7956000e+04 1.8486328e+00  1.2597656e-01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.7113917e+01 8.8598000e-02 9.8508010e+00 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 1.6933802e+01 2.2063000e-02 9.6542840e+00 
5.5000000e+01 5.5000000e-01 3.1177532e-03 1.2057297e-01 9.9471815e-02 8.2601842e+00 4.0000000e+00 1.0432800e+05 2.8103000e+04 1.8623047e+00  1.2597656e-01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 1.6941024e+01 1.6150100e-01 9.8031960e+00 1.9000000e+01 2.4000000e+01 2.0000000e+01 2.4000000e+01 1.0000000e+00 1.9000000e+01 1.9010115e+01 6.7696000e-02 1.0852783e+01 
5.6000000e+01 5.6000000e-01 3.1637005e-03 1.2226880e-01 1.0087086e-01 8.2950685e+00 3.0000000e+00 1.0470300e+05 2.8220000e+04 1.8759766e+00  1.2402344e-01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.0405649e+01 1.9610500e-01 1.1791955e+01 1.7000000e+01 2.3000000e+01 1.8000000e+01 2.3000000e+01 1.0000000e+00 1.7000000e+01 2.3129195e+01 2.2084700e-01 1.3349328e+01 
5.7000000e+01 5.7000000e-01 3.2114567e-03 1.2402992e-01 1.0232377e-01 8.3321822e+00 3.0000000e+00 1.0510200e+05 2.8346000e+04 1.8896484e+00  1.2402344e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.6353825e+01 3.3878000e-02 9.3687069e+00 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.8811711e+01 4.8679000e-02 1.0806065e+01 
5.8000000e+01 5.8000000e-01 3.2448918e-03 1.2503524e-01 1.0315315e-01 8.3371453e+00 5.0000000e+00 1.0577500e+05 2.8556000e+04 1.9111328e+00  1.2207031e-01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 1.7787804e+01 1.2162000e-01 1.0265376e+01 1.8000000e+01 2.4000000e+01 1.9000000e+01 2.4000000e+01 1.0000000e+00 1.8000000e+01 2.1029506e+01 1.5058100e-01 1.2241096e+01 
5.9000000e+01 5.9000000e-01 3.2713073e-03 1.2609362e-01 1.0402630e-01 8.3438374e+00 4.0000000e+00 1.0647400e+05 2.8775000e+04 1.9326172e+00  1.2011719e-01 2.0000000e+01 2.9000000e+01 2.1000000e+01 2.9000000e+01 1.0000000e+00 2.0000000e+01 2.4595804e+01 1.6439900e-01 1.4368228e+01 1.5000000e+01 4.3000000e+01 1.6000000e+01 4.3000000e+01 1.0000000e+00 1.5000000e+01 1.6883823e+01 1.0878400e-01 9.6691251e+00 
6.0000000e+01 6.0000000e-01 3.2994245e-03 1.2733815e-01 1.0505303e-01 8.3579405e+00 4.0000000e+00 1.0689100e+05 2.8907000e+04 1.9501953e+00  1.1816406e-01 2.2000000e+01 5.1000000e+01 2.3000000e+01 5.1000000e+01 1.0000000e+00 2.2000000e+01 2.4047621e+01 2.2932000e-02 1.3620625e+01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.7332929e+01 1.3561800e-01 1.0075138e+01 
6.1000000e+01 6.1000000e-01 3.1031331e-03 1.1327194e-01 9.3448515e-02 7.7259167e+00 2.8000000e+01 1.1314800e+05 3.0872000e+04 2.1044922e+00  1.1621094e-01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.7986252e+01 1.6657900e-01 1.0413568e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.6994316e+01 2.7838000e-02 9.7537570e+00 
6.2000000e+01 6.2000000e-01 2.8468262e-03 1.1032735e-01 9.1019255e-02 7.5614770e+00 1.1000000e+01 1.1514400e+05 3.1499000e+04 2.1630859e+00  1.2207031e-01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.0033574e+01 5.1901000e-02 1.1414191e+01 1.6000000e+01 2.0000000e+01 1.7000000e+01 2.0000000e+01 1.0000000e+00 1.6000000e+01 2.1006619e+01 1.0162500e-01 1.2204305e+01 
6.3000000e+01 6.3000000e-01 2.7520725e-03 1.0820845e-01 8.9271175e-02 7.4317272e+00 9.0000000e+00 1.1672600e+05 3.1997000e+04 2.2158203e+00  1.2792969e-01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.8478268e+01 1.7843000e-01 1.0718875e+01 2.2000000e+01 2.6000000e+01 2.3000000e+01 2.6000000e+01 1.0000000e+00 2.2000000e+01 2.9700698e+01 8.2671000e-02 1.7332577e+01 
6.4000000e+01 6.4000000e-01 2.7055977e-03 1.0754822e-01 8.8726488e-02 7.3653501e+00 6.0000000e+00 1.1797900e+05 3.2393000e+04 2.2529297e+00  1.2792969e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.7928205e+01 1.4355000e-01 1.0413044e+01 2.7000000e+01 1.3300000e+02 2.8000000e+01 1.3300000e+02 1.0000000e+00 2.7000000e+01 3.9672258e+01 3.0703500e-01 2.2581880e+01 
6.5000000e+01 6.5000000e-01 2.7082621e-03 1.0802623e-01 8.9120845e-02 7.3486796e+00 4.0000000e+00 1.1884300e+05 3.2663000e+04 2.2783203e+00  1.2597656e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 2.2614277e+01 1.7555300e-01 1.3054941e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.4472956e+01 1.5913100e-01 1.4083030e+01 
6.6000000e+01 6.6000000e-01 2.7286896e-03 1.0907264e-01 8.9984122e-02 7.3567228e+00 4.0000000e+00 1.1929300e+05 3.2804000e+04 2.2978516e+00  1.2597656e-01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 2.0470792e+01 1.8327200e-01 1.1910438e+01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 1.9026535e+01 1.3758500e-01 1.0999963e+01 
6.7000000e+01 6.7000000e-01 2.7548574e-03 1.1040339e-01 9.1081982e-02 7.3767784e+00 3.0000000e+00 1.1960500e+05 3.2903000e+04 2.3154297e+00  1.2597656e-01 1.9000000e+01 2.2000000e+01 2.0000000e+01 2.2000000e+01 1.0000000e+00 1.9000000e+01 2.1412072e+01 4.0798000e-02 1.2263947e+01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.1304677e+01 5.2703000e-02 1.2232461e+01 
6.8000000e+01 6.8000000e-01 2.7888672e-03 1.1174769e-01 9.2191021e-02 7.3969368e+00 2.0000000e+00 1.2006100e+05 3.3044000e+04 2.3310547e+00  1.2597656e-01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 1.8845406e+01 1.2457700e-01 1.0871111e+01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.1648413e+01 8.9618000e-02 1.2490732e+01 
6.9000000e+01 6.9000000e-01 2.8267611e-03 1.1334547e-01 9.3509176e-02 7.4275241e+00 2.0000000e+00 1.2034900e+05 3.3134000e+04 2.3466797e+00  1.2597656e-01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.9439151e+01 1.5251200e-01 1.1249892e+01 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.7122371e+01 2.5766000e-02 9.8160782e+00 
7.0000000e+01 7.0000000e-01 2.8719054e-03 1.1518009e-01 9.5022724e-02 7.4676624e+00 3.0000000e+00 1.2054700e+05 3.3197000e+04 2.3603516e+00  1.2597656e-01 1.7000000e+01 2.3000000e+01 1.8000000e+01 2.3000000e+01 1.0000000e+00 1.7000000e+01 2.1884597e+01 2.0026500e-01 1.2666063e+01 1.7000000e+01 2.2000000e+01 1.8000000e+01 2.2000000e+01 1.0000000e+00 1.7000000e+01 2.0301255e+01 1.8851900e-01 1.1669594e+01 
7.1000000e+01 7.1000000e-01 2.9159657e-03 1.1670836e-01 9.6283539e-02 7.4942240e+00 3.0000000e+00 1.2099300e+05 3.3335000e+04 2.3740234e+00  1.2597656e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.0579382e+01 5.2791000e-02 1.1835807e+01 1.6000000e+01 2.1000000e+01 1.7000000e+01 2.1000000e+01 1.0000000e+00 1.6000000e+01 2.2321063e+01 4.3735000e-02 1.2762636e+01 
7.2000000e+01 7.2000000e-01 2.9584525e-03 1.1843706e-01 9.7709705e-02 7.5287105e+00 2.0000000e+00 1.2133500e+05 3.3443000e+04 2.3876953e+00  1.2597656e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.8029348e+01 9.0761000e-02 1.0382895e+01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.0371212e+01 1.5450900e-01 1.1809328e+01 
7.3000000e+01 7.3000000e-01 3.0031797e-03 1.2012001e-01 9.9098122e-02 7.5606975e+00 2.0000000e+00 1.2178200e+05 3.3581000e+04 2.4033203e+00  1.2597656e-01 1.7000000e+01 2.1000000e+01 1.8000000e+01 2.1000000e+01 1.0000000e+00 1.7000000e+01 2.1532380e+01 3.2733000e-02 1.2438246e+01 1.6000000e+01 2.0000000e+01 1.7000000e+01 2.0000000e+01 1.0000000e+00 1.6000000e+01 1.8405394e+01 7.2701000e-02 1.0578845e+01 
7.4000000e+01 7.4000000e-01 3.0472995e-03 1.2181065e-01 1.0049289e-01 7.5922875e+00 2.0000000e+00 1.2222000e+05 3.3719000e+04 2.4169922e+00  1.2402344e-01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.4063236e+01 2.0808300e-01 1.3901354e+01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 1.9398379e+01 1.6250200e-01 1.1236997e+01 
7.5000000e+01 7.5000000e-01 3.1005240e-03 1.2392460e-01 1.0223689e-01 7.6410013e+00 2.0000000e+00 1.2240300e+05 3.3776000e+04 2.4287109e+00  1.2402344e-01 2.8000000e+01 3.2000000e+01 2.9000000e+01 3.2000000e+01 1.0000000e+00 2.8000000e+01 4.0331714e+01 4.5768400e-01 2.3895862e+01 1.7000000e+01 2.2000000e+01 1.8000000e+01 2.2000000e+01 1.0000000e+00 1.7000000e+01 2.1156890e+01 2.6813000e-02 1.2123676e+01 
7.6000000e+01 7.6000000e-01 3.1404112e-03 1.2509736e-01 1.0320440e-01 7.6499252e+00 4.0000000e+00 1.2292200e+05 3.3938000e+04 2.4482422e+00  1.2207031e-01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.8350903e+01 2.0881000e-02 1.0517554e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.9430103e+01 3.7683000e-02 1.1116985e+01 
7.7000000e+01 7.7000000e-01 3.1643475e-03 1.2580114e-01 1.0378501e-01 7.6389322e+00 5.0000000e+00 1.2382300e+05 3.4223000e+04 2.4716797e+00  1.2011719e-01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.1183188e+01 1.3457500e-01 1.2123452e+01 1.8000000e+01 2.5000000e+01 1.9000000e+01 2.5000000e+01 1.0000000e+00 1.8000000e+01 2.4181006e+01 7.6734000e-02 1.3793974e+01 
7.8000000e+01 7.8000000e-01 3.1701507e-03 1.2593188e-01 1.0389287e-01 7.6039247e+00 6.0000000e+00 1.2481300e+05 3.4535000e+04 2.4990234e+00  1.1816406e-01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.1445345e+01 5.1720000e-02 1.2345353e+01 1.4000000e+01 1.7000000e+01 1.5000000e+01 1.7000000e+01 1.0000000e+00 1.4000000e+01 1.7242231e+01 2.3944000e-02 9.8823462e+00 
7.9000000e+01 7.9000000e-01 2.9600236e-03 1.1201397e-01 9.2410699e-02 6.9813011e+00 2.4000000e+01 1.3068900e+05 3.6380000e+04 2.6513672e+00  1.2011719e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.9648748e+01 1.1627000e-01 1.7090350e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.2815307e+01 1.0157100e-01 1.3280436e+01 
8.0000000e+01 8.0000000e-01 2.7066465e-03 1.0941157e-01 9.0263741e-02 6.8301699e+00 9.0000000e+00 1.3258600e+05 3.6974000e+04 2.7060547e+00  1.2597656e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.9311372e+01 4.9770000e-02 1.1115244e+01 2.0000000e+01 2.3000000e+01 2.1000000e+01 2.3000000e+01 1.0000000e+00 2.0000000e+01 3.1783473e+01 9.1459000e-02 1.8631659e+01 
8.1000000e+01 8.1000000e-01 2.6320847e-03 1.0792553e-01 8.9037768e-02 6.7259431e+00 7.0000000e+00 1.3406500e+05 3.7445000e+04 2.7529297e+00  1.2792969e-01 2.2000000e+01 2.9000000e+01 2.3000000e+01 2.9000000e+01 1.0000000e+00 2.2000000e+01 3.1872905e+01 1.1959000e-01 1.8528963e+01 4.6000000e+01 5.8000000e+01 4.7000000e+01 5.8000000e+01 1.0000000e+00 4.6000000e+01 7.3089094e+01 2.0900100e-01 4.2565878e+01 
8.2000000e+01 8.2000000e-01 2.6085380e-03 1.0763797e-01 8.8800529e-02 6.6733674e+00 7.0000000e+00 1.3533800e+05 3.7844000e+04 2.7861328e+00  1.2792969e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.3441714e+01 8.0652000e-02 1.3617162e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.0584760e+01 4.2820000e-02 1.1842819e+01 
8.3000000e+01 8.3000000e-01 2.6119811e-03 1.0828325e-01 8.9332886e-02 6.6609914e+00 4.0000000e+00 1.3625700e+05 3.8138000e+04 2.8095703e+00  1.2792969e-01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.2595752e+01 7.8735000e-02 1.2995393e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.0749204e+01 4.6778000e-02 1.1982022e+01 
8.4000000e+01 8.4000000e-01 2.6317472e-03 1.0939505e-01 9.0250114e-02 6.6686782e+00 4.0000000e+00 1.3657200e+05 3.8234000e+04 2.8291016e+00  1.2792969e-01 2.0000000e+01 2.4000000e+01 2.1000000e+01 2.4000000e+01 1.0000000e+00 2.0000000e+01 2.4826298e+01 6.5790000e-02 1.4253478e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.1096934e+01 6.4735000e-02 1.2162997e+01 
8.5000000e+01 8.5000000e-01 2.6599204e-03 1.1060867e-01 9.1251337e-02 6.6802092e+00 3.0000000e+00 1.3698700e+05 3.8363000e+04 2.8466797e+00  1.2792969e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.0743785e+01 6.6758000e-02 1.1911144e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.0313787e+01 4.5772000e-02 1.1730119e+01 
8.6000000e+01 8.6000000e-01 2.6933516e-03 1.1208402e-01 9.2468493e-02 6.7026024e+00 2.0000000e+00 1.3741000e+05 3.8495000e+04 2.8623047e+00  1.2792969e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.9995679e+01 4.1709000e-02 1.1523696e+01 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.9343587e+01 5.1752000e-02 1.1146848e+01 
8.7000000e+01 8.7000000e-01 2.7337919e-03 1.1377420e-01 9.3862878e-02 6.7335927e+00 2.0000000e+00 1.3765900e+05 3.8573000e+04 2.8759766e+00  1.2792969e-01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.0505148e+01 1.9984800e-01 1.7634276e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.0320297e+01 1.6748700e-01 1.1812850e+01 
8.8000000e+01 8.8000000e-01 2.7801572e-03 1.1565581e-01 9.5415193e-02 6.7720093e+00 2.0000000e+00 1.3781200e+05 3.8621000e+04 2.8896484e+00  1.2597656e-01 2.1000000e+01 5.6000000e+01 2.2000000e+01 5.6000000e+01 1.0000000e+00 2.1000000e+01 3.4383973e+01 1.8429100e-01 1.9594437e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.3739023e+01 1.6434000e-01 1.3771190e+01 
8.9000000e+01 8.9000000e-01 2.8296497e-03 1.1730691e-01 9.6777336e-02 6.8001661e+00 2.0000000e+00 1.3819100e+05 3.8738000e+04 2.9033203e+00  1.2402344e-01 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 3.1504432e+01 1.8695700e-01 1.8345073e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.4937339e+01 5.6615000e-02 1.4396819e+01 
9.0000000e+01 9.0000000e-01 2.8728973e-03 1.1902257e-01 9.8192746e-02 6.8303434e+00 2.0000000e+00 1.3864400e+05 3.8879000e+04 2.9169922e+00  1.2402344e-01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.4492554e+01 1.6930400e-01 1.4201705e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.2095596e+01 8.4811000e-02 1.2765447e+01 
9.1000000e+01 9.1000000e-01 2.9140018e-03 1.2078886e-01 9.9649916e-02 6.8619935e+00 2.0000000e+00 1.3898900e+05 3.8987000e+04 2.9306641e+00  1.2207031e-01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.1554939e+01 1.4855700e-01 1.2486806e+01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 2.0253489e+01 8.8720000e-02 1.1705521e+01 
9.2000000e+01 9.2000000e-01 2.9628069e-03 1.2253990e-01 1.0109452e-01 6.8924811e+00 3.0000000e+00 1.3935800e+05 3.9104000e+04 2.9443359e+00  1.2207031e-01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.1123212e+01 1.2368500e-01 1.2199170e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.9955981e+01 8.1613000e-02 1.1585900e+01 
9.3000000e+01 9.3000000e-01 3.0090802e-03 1.2461065e-01 1.0280287e-01 6.9354329e+00 3.0000000e+00 1.3965800e+05 3.9200000e+04 2.9560547e+00  1.2011719e-01 1.8000000e+01 2.2000000e+01 1.9000000e+01 2.2000000e+01 1.0000000e+00 1.8000000e+01 2.4758299e+01 1.4656200e-01 1.4440487e+01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.2317465e+01 7.9717000e-02 1.2904851e+01 
9.4000000e+01 9.4000000e-01 3.0499597e-03 1.2555902e-01 1.0358527e-01 6.9317948e+00 4.0000000e+00 1.4020800e+05 3.9368000e+04 2.9775391e+00  1.1816406e-01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.8310893e+01 6.6712000e-02 1.0509138e+01 1.4000000e+01 1.7000000e+01 1.5000000e+01 1.7000000e+01 1.0000000e+00 1.4000000e+01 1.8026605e+01 9.7713000e-02 1.0471978e+01 
9.5000000e+01 9.5000000e-01 3.0679179e-03 1.2630253e-01 1.0419865e-01 6.9191844e+00 5.0000000e+00 1.4105700e+05 3.9635000e+04 3.0009766e+00  1.1621094e-01 1.5000000e+01 1.9000000e+01 1.6000000e+01 1.9000000e+01 1.0000000e+00 1.5000000e+01 1.9525398e+01 1.5152100e-01 1.1314288e+01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.7719105e+01 1.1170300e-01 1.0300575e+01 
9.6000000e+01 9.6000000e-01 3.0661816e-03 1.2593727e-01 1.0389732e-01 6.8607444e+00 8.0000000e+00 1.4220500e+05 4.0001000e+04 3.0341797e+00  1.1230469e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.9729687e+01 1.1371300e-01 1.1418876e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.9653242e+01 1.0854600e-01 1.1393937e+01 
9.7000000e+01 9.7000000e-01 2.8779737e-03 1.1380950e-01 9.3891997e-02 6.3185477e+00 2.4000000e+01 1.4764200e+05 4.1711000e+04 3.1689453e+00  1.1425781e-01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 2.0626910e+01 1.0358100e-01 1.2003269e+01 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.7387061e+01 1.4756100e-01 1.0155955e+01 
9.8000000e+01 9.8000000e-01 2.6412128e-03 1.1070914e-01 9.1334222e-02 6.1462358e+00 1.1000000e+01 1.4954900e+05 4.2308000e+04 3.2275391e+00  1.2011719e-01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.9589533e+01 1.1663900e-01 1.1407325e+01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.8928328e+01 1.2460200e-01 1.1006755e+01 
9.9000000e+01 9.9000000e-01 2.5298396e-03 1.0732705e-01 8.8544029e-02 5.9593759e+00 1.0000000e+01 1.5173900e+05 4.2998000e+04 3.2919922e+00  1.2402344e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.6025957e+01 1.2437900e-01 1.5282348e+01 2.5000000e+01 2.8000000e+01 2.6000000e+01 2.8000000e+01 1.0000000e+00 2.5000000e+01 4.3106102e+01 1.4132900e-01 2.5249474e+01 
1.0000000e+02 1.0000000e+00 2.4703462e-03 1.0672304e-01 8.8045719e-02 5.8903508e+00 5.0000000e+00 1.5303400e+05 4.3397000e+04 3.3271484e+00  1.2207031e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 3.4661105e+01 6.7652000e-02 2.0172675e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.2664005e+01 4.1849000e-02 1.3226699e+01 
1.0100000e+02 1.0100000e+00 2.4829489e-03 1.0767564e-01 8.8831610e-02 5.8881595e+00 3.0000000e+00 1.5341700e+05 4.3514000e+04 3.3466797e+00  1.2207031e-01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 2.1399063e+01 1.0859600e-01 1.2416222e+01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 2.3193697e+01 6.1508000e-02 1.3387421e+01 
1.0200000e+02 1.0200000e+00 2.5022933e-03 1.0883039e-01 8.9784270e-02 5.8941780e+00 3.0000000e+00 1.5404700e+05 4.3709000e+04 3.3662109e+00  1.2207031e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.0641168e+01 7.1743000e-02 1.1940939e+01 1.5000000e+01 1.7000000e+01 1.6000000e+01 1.7000000e+01 1.0000000e+00 1.5000000e+01 2.1325209e+01 7.2784000e-02 1.2362518e+01 
1.0300000e+02 1.0300000e+00 2.5349134e-03 1.1037652e-01 9.1059814e-02 5.9163482e+00 3.0000000e+00 1.5429300e+05 4.3787000e+04 3.3818359e+00  1.2207031e-01 1.5000000e+01 2.0000000e+01 1.6000000e+01 2.0000000e+01 1.0000000e+00 1.5000000e+01 2.1263879e+01 5.7821000e-02 1.2313160e+01 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 2.1371265e+01 4.4888000e-02 1.2322881e+01 
1.0400000e+02 1.0400000e+00 2.5705362e-03 1.1174556e-01 9.2189266e-02 5.9305267e+00 2.0000000e+00 1.5463200e+05 4.3892000e+04 3.3974609e+00  1.2207031e-01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 2.3682881e+01 4.9697000e-02 1.3696014e+01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 2.3328045e+01 5.1778000e-02 1.3430819e+01 
1.0500000e+02 1.0500000e+00 2.6072404e-03 1.1336631e-01 9.3526371e-02 5.9547356e+00 2.0000000e+00 1.5488100e+05 4.3970000e+04 3.4130859e+00  1.2207031e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.3136339e+01 7.1742000e-02 1.3327082e+01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 2.2491602e+01 1.3961600e-01 1.3030146e+01 
1.0600000e+02 1.0600000e+00 2.6482800e-03 1.1503747e-01 9.4905063e-02 5.9803394e+00 3.0000000e+00 1.5528900e+05 4.4096000e+04 3.4267578e+00  1.2207031e-01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 2.5301687e+01 8.0605000e-02 1.4615840e+01 1.6000000e+01 2.1000000e+01 1.7000000e+01 2.1000000e+01 1.0000000e+00 1.6000000e+01 2.2811830e+01 6.5769000e-02 1.3159653e+01 
1.0700000e+02 1.0700000e+00 2.6927574e-03 1.1689964e-01 9.6441340e-02 6.0131833e+00 3.0000000e+00 1.5558000e+05 4.4189000e+04 3.4384766e+00  1.2207031e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.2833047e+01 8.6578000e-02 1.3226690e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.3140222e+01 1.4356800e-01 1.3413371e+01 
1.0800000e+02 1.0800000e+00 2.7381365e-03 1.1864089e-01 9.7877864e-02 6.0404394e+00 2.0000000e+00 1.5593400e+05 4.4300000e+04 3.4521484e+00  1.2207031e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.2573778e+01 1.4064100e-01 1.3115683e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.2148542e+01 9.8781000e-02 1.2830727e+01 
1.0900000e+02 1.0900000e+00 2.7805958e-03 1.2030473e-01 9.9250519e-02 6.0638964e+00 2.0000000e+00 1.5636300e+05 4.4432000e+04 3.4677734e+00  1.2011719e-01 1.7000000e+01 2.3000000e+01 1.8000000e+01 2.3000000e+01 1.0000000e+00 1.7000000e+01 2.7481502e+01 1.3651300e-01 1.6003483e+01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 2.3773475e+01 5.4731000e-02 1.3656692e+01 
1.1000000e+02 1.1000000e+00 2.8262338e-03 1.2198518e-01 1.0063688e-01 6.0874355e+00 2.0000000e+00 1.5674400e+05 4.4552000e+04 3.4794922e+00  1.2011719e-01 1.7000000e+01 2.3000000e+01 1.8000000e+01 2.3000000e+01 1.0000000e+00 1.7000000e+01 2.8670277e+01 1.4941400e-01 1.6547607e+01 1.6000000e+01 2.2000000e+01 1.7000000e+01 2.2000000e+01 1.0000000e+00 1.6000000e+01 2.2874994e+01 1.3564300e-01 1.3244287e+01 
1.1100000e+02 1.1100000e+00 2.8621297e-03 1.2354876e-01 1.0192681e-01 6.1054888e+00 3.0000000e+00 1.5723300e+05 4.4705000e+04 3.4970703e+00  1.1816406e-01 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 2.1570198e+01 1.4748600e-01 1.2522665e+01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 2.0458466e+01 1.4545500e-01 1.1931652e+01 
1.1200000e+02 1.1200000e+00 2.9041860e-03 1.2512577e-01 1.0322783e-01 6.1235168e+00 3.0000000e+00 1.5759600e+05 4.4819000e+04 3.5126953e+00  1.1621094e-01 2.3000000e+01 1.4500000e+02 2.4000000e+01 1.4500000e+02 1.0000000e+00 2.3000000e+01 5.7606670e+01 1.7820400e-01 3.2815483e+01 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 2.5395996e+01 1.0663300e-01 1.4658550e+01 
1.1300000e+02 1.1300000e+00 2.9284634e-03 1.2575565e-01 1.0374749e-01 6.1026312e+00 4.0000000e+00 1.5832300e+05 4.5050000e+04 3.5361328e+00  1.1425781e-01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 2.1233264e+01 1.4342900e-01 1.2290229e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.3370005e+01 7.4724000e-02 1.3437925e+01 
1.1400000e+02 1.1400000e+00 2.9327927e-03 1.2597221e-01 1.0392614e-01 6.0647907e+00 6.0000000e+00 1.5923500e+05 4.5338000e+04 3.5634766e+00  1.1230469e-01 1.4000000e+01 1.7000000e+01 1.5000000e+01 1.7000000e+01 1.0000000e+00 1.4000000e+01 2.0695634e+01 1.2752200e-01 1.2034074e+01 1.4000000e+01 1.7000000e+01 1.5000000e+01 1.7000000e+01 1.0000000e+00 1.4000000e+01 2.0043620e+01 1.2062800e-01 1.1649097e+01 
1.1500000e+02 1.1500000e+00 2.7298550e-03 1.1232455e-01 9.2666930e-02 5.4666480e+00 2.4000000e+01 1.6488700e+05 4.7108000e+04 3.7099609e+00  1.1230469e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.2723895e+01 1.2860200e-01 1.3182191e+01 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 2.9063243e+01 1.0873500e-01 1.6905220e+01 
1.1600000e+02 1.1600000e+00 2.4511490e-03 1.0723894e-01 8.8471339e-02 5.2102545e+00 1.5000000e+01 1.6803300e+05 4.8098000e+04 3.7861328e+00  1.1816406e-01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.5062172e+01 1.0466300e-01 1.4502152e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.5902417e+01 1.8655700e-01 1.5220275e+01 
1.1700000e+02 1.1700000e+00 2.3267413e-03 1.0529462e-01 8.6867290e-02 5.0825369e+00 8.0000000e+00 1.6974000e+05 4.8626000e+04 3.8369141e+00  1.2011719e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.6009560e+01 1.7751200e-01 1.5246309e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.6285950e+01 1.9143200e-01 1.5436432e+01 
1.1800000e+02 1.1800000e+00 2.3059715e-03 1.0558928e-01 8.7110374e-02 5.0489810e+00 4.0000000e+00 1.7050500e+05 4.8860000e+04 3.8623047e+00  1.2207031e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 3.6662990e+01 6.5715000e-02 2.1294756e+01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.7821777e+01 8.7711000e-02 1.6193734e+01 
1.1900000e+02 1.1900000e+00 2.3163843e-03 1.0654704e-01 8.7900520e-02 5.0432968e+00 2.0000000e+00 1.7096800e+05 4.9001000e+04 3.8837891e+00  1.2207031e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.6077084e+01 1.6058500e-01 1.5281519e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4071221e+01 1.6856700e-01 1.3981054e+01 
1.2000000e+02 1.2000000e+00 2.3470463e-03 1.0789696e-01 8.9014196e-02 5.0536225e+00 2.0000000e+00 1.7129000e+05 4.9094000e+04 3.8994141e+00  1.2207031e-01 1.7000000e+01 2.1000000e+01 1.8000000e+01 2.1000000e+01 1.0000000e+00 1.7000000e+01 2.8273898e+01 5.2868000e-02 1.6388422e+01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 2.4244616e+01 1.4858400e-01 1.4045504e+01 
1.2100000e+02 1.2100000e+00 2.3812337e-03 1.0944910e-01 9.0294697e-02 5.0716139e+00 3.0000000e+00 1.7160500e+05 4.9193000e+04 3.9130859e+00  1.2207031e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4056056e+01 1.2952100e-01 1.3974068e+01 1.6000000e+01 1.8000000e+01 1.7000000e+01 1.8000000e+01 1.0000000e+00 1.6000000e+01 2.4328150e+01 1.3559700e-01 1.4124240e+01 
1.2200000e+02 1.2200000e+00 2.4168414e-03 1.1090268e-01 9.1493896e-02 5.0850247e+00 2.0000000e+00 1.7196800e+05 4.9304000e+04 3.9287109e+00  1.2011719e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.6197391e+01 1.6252300e-01 1.5361681e+01 1.7000000e+01 2.2000000e+01 1.8000000e+01 2.2000000e+01 1.0000000e+00 1.7000000e+01 2.5836842e+01 1.2965800e-01 1.4964196e+01 
1.2300000e+02 1.2300000e+00 2.4581714e-03 1.1251337e-01 9.2822701e-02 5.1043855e+00 2.0000000e+00 1.7226800e+05 4.9397000e+04 3.9423828e+00  1.2011719e-01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.4845926e+01 1.2159100e-01 1.4400119e+01 1.7000000e+01 2.1000000e+01 1.8000000e+01 2.1000000e+01 1.0000000e+00 1.7000000e+01 2.5279731e+01 1.4164500e-01 1.4623325e+01 
1.2400000e+02 1.2400000e+00 2.4967534e-03 1.1447282e-01 9.4439230e-02 5.1372485e+00 1.0000000e+00 1.7240600e+05 4.9442000e+04 3.9541016e+00  1.2011719e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.3586135e+01 1.1461300e-01 1.3672006e+01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 2.3744949e+01 1.2064500e-01 1.3771227e+01 
1.2500000e+02 1.2500000e+00 2.5390135e-03 1.1598898e-01 9.5690054e-02 5.1514722e+00 5.0000000e+00 1.7288700e+05 4.9592000e+04 3.9677734e+00  1.2011719e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.3531074e+01 1.1866700e-01 1.3628563e+01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.5219530e+01 1.3658500e-01 1.4610741e+01 
1.2600000e+02 1.2600000e+00 2.5768629e-03 1.1765224e-01 9.7062232e-02 5.1710313e+00 3.0000000e+00 1.7322900e+05 4.9700000e+04 3.9814453e+00  1.2011719e-01 1.7000000e+01 2.1000000e+01 1.8000000e+01 2.1000000e+01 1.0000000e+00 1.7000000e+01 2.5356141e+01 1.5162300e-01 1.4715343e+01 1.7000000e+01 2.1000000e+01 1.8000000e+01 2.1000000e+01 1.0000000e+00 1.7000000e+01 2.5319015e+01 1.2073900e-01 1.4628626e+01 
1.2700000e+02 1.2700000e+00 2.6163710e-03 1.1928254e-01 9.8407220e-02 5.1884998e+00 2.0000000e+00 1.7367300e+05 4.9838000e+04 3.9970703e+00  1.1816406e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.3591935e+01 1.2367100e-01 1.3675009e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.3572239e+01 1.4766300e-01 1.3707229e+01 
1.2800000e+02 1.2800000e+00 2.6595656e-03 1.2090393e-01 9.9744852e-02 5.2050891e+00 2.0000000e+00 1.7402100e+05 4.9946000e+04 4.0107422e+00  1.1621094e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.3610099e+01 1.0969800e-01 1.3668858e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.2217242e+01 1.7049100e-01 1.2952879e+01 
1.2900000e+02 1.2900000e+00 2.6934473e-03 1.2220002e-01 1.0081411e-01 5.2083568e+00 3.0000000e+00 1.7458600e+05 5.0123000e+04 4.0283203e+00  1.1425781e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.3622606e+01 1.1864700e-01 1.3687568e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.2359381e+01 9.1760000e-02 1.2962769e+01 
1.3000000e+02 1.3000000e+00 2.7243772e-03 1.2362351e-01 1.0198849e-01 5.2158927e+00 4.0000000e+00 1.7497600e+05 5.0246000e+04 4.0439453e+00  1.1425781e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.3758330e+01 1.3762000e-01 1.3783467e+01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.5633841e+01 1.3666600e-01 1.4839762e+01 
1.3100000e+02 1.3100000e+00 2.7411721e-03 1.2417648e-01 1.0244468e-01 5.1883010e+00 6.0000000e+00 1.7587600e+05 5.0528000e+04 4.0673828e+00  1.1230469e-01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.5619464e+01 1.3476000e-01 1.4831597e+01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.5671353e+01 1.2275200e-01 1.4856811e+01 
1.3200000e+02 1.3200000e+00 2.7246583e-03 1.2274539e-01 1.0126404e-01 5.0818851e+00 9.0000000e+00 1.7727300e+05 5.0972000e+04 4.1083984e+00  1.0839844e-01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.5668946e+01 1.5863000e-01 1.4910358e+01 1.9000000e+01 6.0000000e+01 2.0000000e+01 6.0000000e+01 1.0000000e+00 1.9000000e+01 3.7840156e+01 2.3143700e-01 2.2057405e+01 
1.3300000e+02 1.3300000e+00 2.4808840e-03 1.0638378e-01 8.7765832e-02 4.3838914e+00 2.9000000e+01 1.8345400e+05 5.2901000e+04 4.2763672e+00  1.1230469e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.5094923e+01 1.2672300e-01 1.4544937e+01 2.5000000e+01 2.5000000e+02 2.6000000e+01 2.5000000e+02 1.0000000e+00 2.5000000e+01 6.8188410e+01 3.3933200e-01 3.8589546e+01 
1.3400000e+02 1.3400000e+00 2.1569663e-03 1.0200406e-01 8.4152597e-02 4.1574259e+00 1.0000000e+01 1.8602300e+05 5.3690000e+04 4.3466797e+00  1.1621094e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.7680430e+01 1.9055000e-01 1.6254485e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.6529063e+01 1.8546900e-01 1.5631965e+01 
1.3500000e+02 1.3500000e+00 2.0734570e-03 1.0134501e-01 8.3608890e-02 4.0825603e+00 5.0000000e+00 1.8712300e+05 5.4014000e+04 4.3798828e+00  1.1621094e-01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.8049117e+01 7.5712000e-02 1.6131859e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4948419e+01 1.5456500e-01 1.4498859e+01 
1.3600000e+02 1.3600000e+00 2.0649491e-03 1.0119206e-01 8.3482708e-02 4.0286015e+00 6.0000000e+00 1.8816900e+05 5.4332000e+04 4.4111328e+00  1.1621094e-01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.9474982e+01 1.9358300e-01 1.7292559e+01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.9568979e+01 1.8646100e-01 1.7313193e+01 
1.3700000e+02 1.3700000e+00 2.0702848e-03 1.0244313e-01 8.4514828e-02 4.0320713e+00 2.0000000e+00 1.8835200e+05 5.4392000e+04 4.4267578e+00  1.1621094e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.7764340e+01 1.6457900e-01 1.6291659e+01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.8352774e+01 1.4263600e-01 1.6284544e+01 
1.3800000e+02 1.3800000e+00 2.0978788e-03 1.0369381e-01 8.5546628e-02 4.0350918e+00 2.0000000e+00 1.8852600e+05 5.4446000e+04 4.4404297e+00  1.1621094e-01 1.7000000e+01 4.5000000e+01 1.8000000e+01 4.5000000e+01 1.0000000e+00 1.7000000e+01 3.1460529e+01 1.8771100e-01 1.7959622e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.6773283e+01 1.4763500e-01 1.5508833e+01 
1.3900000e+02 1.3900000e+00 2.1237939e-03 1.0480369e-01 8.6462269e-02 4.0319472e+00 4.0000000e+00 1.8911400e+05 5.4629000e+04 4.4560547e+00  1.1621094e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.5195738e+01 1.4352500e-01 1.4619869e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.5122465e+01 1.5059100e-01 1.4563405e+01 
1.4000000e+02 1.4000000e+00 2.1516647e-03 1.0627517e-01 8.7676233e-02 4.0429432e+00 2.0000000e+00 1.8932700e+05 5.4695000e+04 4.4697266e+00  1.1425781e-01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.7957805e+01 1.8760900e-01 1.6205299e+01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.8254721e+01 1.5167300e-01 1.6360641e+01 
1.4100000e+02 1.4100000e+00 2.1920429e-03 1.0788474e-01 8.9004119e-02 4.0589336e+00 2.0000000e+00 1.8950100e+05 5.4749000e+04 4.4814453e+00  1.1425781e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.3487668e+01 1.2676200e-01 1.3611381e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.3643768e+01 1.3462700e-01 1.3718122e+01 
1.4200000e+02 1.4200000e+00 2.2222968e-03 1.0932072e-01 9.0188791e-02 4.0675400e+00 3.0000000e+00 1.8993600e+05 5.4887000e+04 4.4951172e+00  1.1425781e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.5085782e+01 1.5266900e-01 1.4550686e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.3502273e+01 1.5063100e-01 1.3666401e+01 
1.4300000e+02 1.4300000e+00 2.2564643e-03 1.1089324e-01 9.1486104e-02 4.0809795e+00 2.0000000e+00 1.9023900e+05 5.4983000e+04 4.5087891e+00  1.1425781e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.5078176e+01 1.4962400e-01 1.4553532e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.5049257e+01 1.2661800e-01 1.4514505e+01 
1.4400000e+02 1.4400000e+00 2.2951198e-03 1.1266796e-01 9.2950235e-02 4.1016516e+00 3.0000000e+00 1.9049100e+05 5.5064000e+04 4.5185547e+00  1.1425781e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.5324743e+01 1.4069100e-01 1.4725434e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.5122941e+01 1.6170700e-01 1.4592129e+01 
1.4500000e+02 1.4500000e+00 2.3324021e-03 1.1405297e-01 9.4092856e-02 4.1066962e+00 3.0000000e+00 1.9092000e+05 5.5196000e+04 4.5341797e+00  1.1230469e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.5079001e+01 1.3966600e-01 1.4542377e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4793927e+01 1.5262900e-01 1.4395464e+01 
1.4600000e+02 1.4600000e+00 2.3681526e-03 1.1544888e-01 9.5244472e-02 4.1117656e+00 4.0000000e+00 1.9124700e+05 5.5298000e+04 4.5498047e+00  1.1035156e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.5018773e+01 1.3269800e-01 1.4548548e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.6437074e+01 1.5970800e-01 1.5204622e+01 
1.4700000e+02 1.4700000e+00 2.3962273e-03 1.1657429e-01 9.6172933e-02 4.1059776e+00 5.0000000e+00 1.9185900e+05 5.5490000e+04 4.5654297e+00  1.0839844e-01 1.7000000e+01 1.9000000e+01 1.8000000e+01 1.9000000e+01 1.0000000e+00 1.7000000e+01 2.6205613e+01 1.5751800e-01 1.5182710e+01 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 3.5076729e+01 2.2141000e-01 2.0678382e+01 
1.4800000e+02 1.4800000e+00 2.4205659e-03 1.1777078e-01 9.7160025e-02 4.1025184e+00 4.0000000e+00 1.9221600e+05 5.5601000e+04 4.5810547e+00  1.0839844e-01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.6424866e+01 1.3656300e-01 1.5293350e+01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 2.4854579e+01 1.5269100e-01 1.4400263e+01 
1.4900000e+02 1.4900000e+00 2.4165346e-03 1.1656254e-01 9.6163236e-02 4.0071468e+00 9.0000000e+00 1.9358500e+05 5.6036000e+04 4.6162109e+00  1.0449219e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4591293e+01 1.2370100e-01 1.4246366e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4683139e+01 1.2871700e-01 1.4282043e+01 


==> data/initial_crack/stats_3.txt <==
# 1: time-step number
# 2: time
# 3: mechanical work
# 4: j-integral
# 5: j-integral corrected
# 6: reaction force
# 7: Number of local mesh refinement cycles
# 8: Number of dofs
# 9: Number of finite elements
# 10: Crack tip position x
# 11: Crack tip position y
# 12: Number of ipopt iterations 
# 13: Number of ipopt obj evals 
# 14: Number of ipopt obj grad evals 
# 15: Number of ipopt constraint evals 
# 16: Number of ipopt constraint jacobian evals 
# 17: Number of ipopt hessian evals 
# 18: Ipopt total cpu time 
# 19: Ipopt total sym time 
# 20: Ipopt total wallclock time 
# 21: Number of ipopt iterations equilibration
# 22: Number of ipopt obj evals equilibration
# 23: Number of ipopt obj grad evals equilibration
# 24: Number of ipopt constraint evals equilibration
# 25: Number of ipopt constraint jacobian evals equilibration
# 26: Number of ipopt hessian evals equilibration
# 27: Ipopt total cpu time equilibration
# 28: Ipopt total sym time equilibration
# 29: Ipopt total wallclock time equilibration
0.0000000e+00 0.0000000e+00 0.0000000e+00 1.2618481e-01 1.0410154e-01 1.0456427e+01 2.1000000e+01 4.4335000e+04 9.4820000e+03 9.4726563e-02 -9.7656099e-04 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 4.3940070e+00 6.8497000e-02 2.5598781e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 3.5900390e+00 5.1369000e-02 2.0933459e+00 
1.0000000e+00 1.0000000e-02 3.7923552e-03 1.2709188e-01 1.0484986e-01 1.0460141e+01 4.0000000e+00 4.4920000e+04 9.6650000e+03 1.2011719e-01  9.7656374e-04 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 5.6742020e+00 3.6212000e-02 3.2445700e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 5.3240060e+00 6.9514000e-02 3.0754402e+00 
2.0000000e+00 2.0000000e-02 3.8100169e-03 1.2804813e-01 1.0563877e-01 1.0465921e+01 6.0000000e+00 4.5964000e+04 9.9920000e+03 1.4746094e-01  9.7656345e-04 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.7689490e+00 1.3550000e-02 2.6925962e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 4.2592160e+00 4.3532000e-02 2.4258950e+00 
3.0000000e+00 3.0000000e-02 3.8278950e-03 1.2915981e-01 1.0655589e-01 1.0478986e+01 4.0000000e+00 4.6621000e+04 1.0199000e+04 1.7089844e-01  9.7656321e-04 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.8313470e+00 3.5657000e-02 2.7393980e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.8542080e+00 2.7791000e-02 2.7587631e+00 
4.0000000e+00 4.0000000e-02 3.8582616e-03 1.3083307e-01 1.0793632e-01 1.0516353e+01 5.0000000e+00 4.7101000e+04 1.0352000e+04 1.8847656e-01  9.7656302e-04 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.8835320e+00 7.5815000e-02 2.8047030e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.8507740e+00 1.3821000e-02 2.7389922e+00 
5.0000000e+00 5.0000000e-02 3.8976742e-03 1.3239285e-01 1.0922313e-01 1.0548775e+01 4.0000000e+00 4.7539000e+04 1.0490000e+04 2.0800781e-01  9.7656282e-04 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 5.8904050e+00 1.7812000e-02 3.3174260e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.9124150e+00 6.8807000e-02 2.8180470e+00 
6.0000000e+00 6.0000000e-02 3.9310507e-03 1.3368981e-01 1.1029311e-01 1.0569064e+01 5.0000000e+00 4.8304000e+04 1.0730000e+04 2.2949219e-01  9.7656259e-04 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.9454790e+00 5.0681000e-02 2.8222549e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.9762880e+00 1.4954000e-02 2.8178082e+00 
7.0000000e+00 7.0000000e-02 3.9665588e-03 1.3546308e-01 1.1175604e-01 1.0609923e+01 3.0000000e+00 4.8722000e+04 1.0859000e+04 2.4707031e-01  9.7656241e-04 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.5055490e+00 5.8749000e-02 3.1405389e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 6.1810660e+00 5.6702000e-02 3.5712261e+00 
8.0000000e+00 8.0000000e-02 4.0072617e-03 1.3699221e-01 1.1301757e-01 1.0639674e+01 5.0000000e+00 4.9305000e+04 1.1042000e+04 2.6855469e-01  9.7656223e-04 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 5.0455880e+00 1.6799000e-02 2.8568079e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.5512530e+00 7.8320000e-03 3.1313391e+00 
9.0000000e+00 9.0000000e-02 4.0439629e-03 1.3855390e-01 1.1430595e-01 1.0670504e+01 5.0000000e+00 4.9923000e+04 1.1234000e+04 2.8808594e-01  9.7656207e-04 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 5.0863330e+00 4.1776000e-02 2.9080708e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 6.1373430e+00 4.7914000e-02 3.4862909e+00 
1.0000000e+01 1.0000000e-01 4.0817000e-03 1.4014394e-01 1.1561772e-01 1.0702193e+01 4.0000000e+00 5.0463000e+04 1.1405000e+04 3.0761719e-01 -9.7656307e-04 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 6.7085030e+00 4.7841000e-02 3.8109181e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 5.1016200e+00 3.9791000e-02 2.9022629e+00 
1.1000000e+01 1.1000000e-01 3.6501258e-03 1.0999325e-01 9.0743622e-02 9.3252210e+00 4.5000000e+01 6.2918000e+04 1.5320000e+04 6.3574219e-01  1.0742185e-02 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.0092646e+01 8.8893000e-02 5.8421478e+00 1.7000000e+01 2.1000000e+01 1.8000000e+01 2.1000000e+01 1.0000000e+00 1.7000000e+01 1.1891150e+01 1.3056300e-01 6.8313990e+00 
1.2000000e+01 1.2000000e-01 3.1132377e-03 1.0955563e-01 9.0382590e-02 9.2724736e+00 6.0000000e+00 6.4139000e+04 1.5713000e+04 6.7285156e-01  1.0742185e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 9.9780210e+00 5.5810000e-02 5.6726980e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.0095395e+01 8.8714000e-02 5.7779510e+00 
1.3000000e+01 1.3000000e-01 3.1119257e-03 1.1046555e-01 9.1133267e-02 9.2803882e+00 3.0000000e+00 6.4590000e+04 1.5851000e+04 6.9433594e-01  1.0742185e-02 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 9.3252660e+00 1.0678800e-01 5.3409221e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.1004064e+01 9.5750000e-02 6.3579910e+00 
1.4000000e+01 1.4000000e-01 3.1332753e-03 1.1149147e-01 9.1979642e-02 9.2936195e+00 4.0000000e+00 6.5298000e+04 1.6079000e+04 7.1386719e-01  8.7890601e-03 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 9.3908010e+00 8.2770000e-02 5.3766558e+00 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.0893989e+01 8.0839000e-02 6.2045529e+00 
1.5000000e+01 1.5000000e-01 3.1659001e-03 1.1316848e-01 9.3363166e-02 9.3355674e+00 3.0000000e+00 6.5592000e+04 1.6175000e+04 7.2753906e-01  1.2695310e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.0763208e+01 4.1848000e-02 6.0912981e+00 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.0370379e+01 8.1816000e-02 5.9238198e+00 
1.6000000e+01 1.6000000e-01 3.2103015e-03 1.1482504e-01 9.4729811e-02 9.3763362e+00 1.0000000e+00 6.5739000e+04 1.6220000e+04 7.4316406e-01  1.2695310e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.0881080e+01 8.4054000e-02 6.2173080e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 9.6097730e+00 1.3977000e-02 5.4435210e+00 
1.7000000e+01 1.7000000e-01 3.2517510e-03 1.1643642e-01 9.6059186e-02 9.4145303e+00 3.0000000e+00 6.6296000e+04 1.6391000e+04 7.5878906e-01  1.0742185e-02 1.5000000e+01 1.9000000e+01 1.6000000e+01 1.9000000e+01 1.0000000e+00 1.5000000e+01 1.0583277e+01 1.1068100e-01 6.0484729e+00 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.0564657e+01 2.3975000e-02 5.9773951e+00 
1.8000000e+01 1.8000000e-01 3.2984191e-03 1.1844244e-01 9.7714139e-02 9.4694839e+00 2.0000000e+00 6.6466000e+04 1.6442000e+04 7.7050781e-01  1.0742185e-02 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 1.2212243e+01 1.4885000e-02 6.8917270e+00 1.6000000e+01 2.0000000e+01 1.7000000e+01 2.0000000e+01 1.0000000e+00 1.6000000e+01 1.1124889e+01 5.3820000e-02 6.3097439e+00 
1.9000000e+01 1.9000000e-01 3.3417444e-03 1.1969926e-01 9.8751008e-02 9.4910165e+00 4.0000000e+00 6.6972000e+04 1.6598000e+04 7.8808594e-01  1.0742185e-02 1.9000000e+01 2.2000000e+01 2.0000000e+01 2.2000000e+01 1.0000000e+00 1.9000000e+01 1.3045519e+01 2.5813000e-02 7.3531659e+00 1.9000000e+01 4.9000000e+01 2.0000000e+01 4.9000000e+01 1.0000000e+00 1.9000000e+01 1.4642641e+01 1.0475400e-01 8.2733681e+00 
2.0000000e+01 2.0000000e-01 3.3805643e-03 1.2151995e-01 1.0025306e-01 9.5368150e+00 4.0000000e+00 6.7362000e+04 1.6721000e+04 8.0175781e-01  1.0742185e-02 1.6000000e+01 2.0000000e+01 1.7000000e+01 2.0000000e+01 1.0000000e+00 1.6000000e+01 1.1234434e+01 9.1653000e-02 6.4217799e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 9.8313760e+00 1.6893000e-02 5.5712540e+00 
2.1000000e+01 2.1000000e-01 3.4255820e-03 1.2314341e-01 1.0159241e-01 9.5734955e+00 4.0000000e+00 6.7782000e+04 1.6853000e+04 8.1738281e-01  1.0742185e-02 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.1103817e+01 5.3896000e-02 6.2852159e+00 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.0829033e+01 6.5897000e-02 6.1557510e+00 
2.2000000e+01 2.2000000e-01 3.4700334e-03 1.2494433e-01 1.0307815e-01 9.6174000e+00 4.0000000e+00 6.8241000e+04 1.6997000e+04 8.3105469e-01  6.8359351e-03 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.0637501e+01 4.9662000e-02 6.0498660e+00 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 1.2687340e+01 1.6021000e-02 7.1524069e+00 
2.3000000e+01 2.3000000e-01 3.5051959e-03 1.2612927e-01 1.0405571e-01 9.6342697e+00 5.0000000e+00 6.8826000e+04 1.7177000e+04 8.5058594e-01  4.8828101e-03 2.3000000e+01 2.7000000e+01 2.4000000e+01 2.7000000e+01 1.0000000e+00 2.3000000e+01 1.8021367e+01 9.4781000e-02 1.0287824e+01 1.4000000e+01 1.7000000e+01 1.5000000e+01 1.7000000e+01 1.0000000e+00 1.4000000e+01 1.0087237e+01 6.2683000e-02 5.7536781e+00 
2.4000000e+01 2.4000000e-01 3.5341519e-03 1.2728111e-01 1.0500598e-01 9.6493519e+00 5.0000000e+00 6.9492000e+04 1.7387000e+04 8.7011719e-01  2.9296851e-03 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.0747050e+01 7.4868000e-02 6.1382980e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.0333761e+01 1.2967900e-01 5.9433630e+00 
2.5000000e+01 2.5000000e-01 3.3142393e-03 1.1183377e-01 9.2262034e-02 8.9366004e+00 3.3000000e+01 7.6448000e+04 1.9562000e+04 1.0400391e+00  4.8828110e-03 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.4382365e+01 2.0846000e-02 8.1372681e+00 1.9000000e+01 4.2000000e+01 2.0000000e+01 4.2000000e+01 1.0000000e+00 1.9000000e+01 1.6152273e+01 5.0766000e-02 9.1149161e+00 
2.6000000e+01 2.6000000e-01 3.0442587e-03 1.1059027e-01 9.1236162e-02 8.8459166e+00 9.0000000e+00 7.7827000e+04 1.9994000e+04 1.0830078e+00  8.7890617e-03 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.4140308e+01 7.5629000e-02 8.1687131e+00 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.3796069e+01 2.6843000e-02 7.8414180e+00 
2.7000000e+01 2.7000000e-01 3.0051871e-03 1.0982255e-01 9.0602797e-02 8.7768609e+00 7.0000000e+00 7.8960000e+04 2.0354000e+04 1.1240234e+00  1.4648437e-02 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 1.6170066e+01 2.7919000e-02 9.2599630e+00 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 1.3426023e+01 1.0961000e-01 7.6951461e+00 
2.8000000e+01 2.8000000e-01 2.9820211e-03 1.0959573e-01 9.0415670e-02 8.7325255e+00 5.0000000e+00 7.9632000e+04 2.0567000e+04 1.1572266e+00  2.0507813e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.3919310e+01 4.6968000e-02 7.9163570e+00 1.7000000e+01 2.5000000e+01 1.8000000e+01 2.5000000e+01 1.0000000e+00 1.7000000e+01 1.7061950e+01 1.6041800e-01 9.8338680e+00 
2.9000000e+01 2.9000000e-01 2.9640604e-03 1.0904545e-01 8.9961695e-02 8.6743274e+00 7.0000000e+00 8.1057000e+04 2.1023000e+04 1.1943359e+00  2.0507813e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.4900506e+01 1.0163300e-01 8.5313261e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.1946728e+01 4.7939000e-02 6.8249009e+00 
3.0000000e+01 3.0000000e-01 2.9624322e-03 1.0989950e-01 9.0666280e-02 8.6786693e+00 2.0000000e+00 8.1483000e+04 2.1158000e+04 1.2158203e+00  2.0507814e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.2079267e+01 2.7902000e-02 6.8740120e+00 1.8000000e+01 6.2000000e+01 1.9000000e+01 6.2000000e+01 1.0000000e+00 1.8000000e+01 1.7749845e+01 7.9776000e-02 1.0004387e+01 
3.1000000e+01 3.1000000e-01 2.9815906e-03 1.1074742e-01 9.1365804e-02 8.6827964e+00 3.0000000e+00 8.2209000e+04 2.1389000e+04 1.2373047e+00  2.0507814e-02 1.9000000e+01 2.2000000e+01 2.0000000e+01 2.2000000e+01 1.0000000e+00 1.9000000e+01 1.6011189e+01 9.6644000e-02 9.1316020e+00 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.2209101e+01 2.4871000e-02 6.9371622e+00 
3.2000000e+01 3.2000000e-01 3.0075837e-03 1.1205816e-01 9.2447157e-02 8.7070148e+00 3.0000000e+00 8.2704000e+04 2.1548000e+04 1.2548828e+00  2.0507814e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.3927443e+01 1.3262800e-01 8.0053780e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.2300021e+01 9.0733000e-02 7.0669031e+00 
3.3000000e+01 3.3000000e-01 3.0414195e-03 1.1341581e-01 9.3567211e-02 8.7329844e+00 2.0000000e+00 8.3024000e+04 2.1644000e+04 1.2724609e+00  1.8554689e-02 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.4292016e+01 1.4653700e-01 8.2942400e+00 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 1.3963803e+01 1.0965000e-01 8.0066528e+00 
3.4000000e+01 3.4000000e-01 3.0787739e-03 1.1496776e-01 9.4847559e-02 8.7671236e+00 2.0000000e+00 8.3264000e+04 2.1719000e+04 1.2861328e+00  2.0507814e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.7018022e+01 1.5536300e-01 9.8213661e+00 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.3831219e+01 7.3751000e-02 7.9017611e+00 
3.5000000e+01 3.5000000e-01 3.1203749e-03 1.1657347e-01 9.6172252e-02 8.8029636e+00 3.0000000e+00 8.3642000e+04 2.1836000e+04 1.3017578e+00  1.8554688e-02 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 1.5179945e+01 2.2770000e-02 8.6532300e+00 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.3399438e+01 1.4169600e-01 7.6980941e+00 
3.6000000e+01 3.6000000e-01 3.1644160e-03 1.1835509e-01 9.7642076e-02 8.8460764e+00 3.0000000e+00 8.3936000e+04 2.1929000e+04 1.3154297e+00  1.8554688e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.2351246e+01 4.1811000e-02 7.0505450e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.2305361e+01 1.0774300e-01 7.0952191e+00 
3.7000000e+01 3.7000000e-01 3.2123844e-03 1.2014919e-01 9.9122195e-02 8.8888593e+00 2.0000000e+00 8.4128000e+04 2.1989000e+04 1.3271484e+00  1.8554688e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.3127194e+01 1.1464100e-01 7.5624540e+00 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.4518050e+01 1.0757300e-01 8.3256552e+00 
3.8000000e+01 3.8000000e-01 3.2542982e-03 1.2155060e-01 1.0027835e-01 8.9147707e+00 4.0000000e+00 8.4913000e+04 2.2229000e+04 1.3447266e+00  1.8554688e-02 2.0000000e+01 3.0000000e+01 2.1000000e+01 3.0000000e+01 1.0000000e+00 2.0000000e+01 1.7336746e+01 1.3752200e-01 9.9057350e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.2570362e+01 7.0744000e-02 7.2004220e+00 
3.9000000e+01 3.9000000e-01 3.2951522e-03 1.2328667e-01 1.0171059e-01 8.9542290e+00 3.0000000e+00 8.5228000e+04 2.2328000e+04 1.3603516e+00  1.6601563e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.8559893e+01 4.9719000e-02 1.0667518e+01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.3667020e+01 1.0081000e-01 7.8537600e+00 
4.0000000e+01 4.0000000e-01 3.3352317e-03 1.2471388e-01 1.0288803e-01 8.9800206e+00 3.0000000e+00 8.5813000e+04 2.2511000e+04 1.3759766e+00  1.4648437e-02 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 1.6979460e+01 7.4739000e-02 9.7523201e+00 1.8000000e+01 2.2000000e+01 1.9000000e+01 2.2000000e+01 1.0000000e+00 1.8000000e+01 1.5684092e+01 1.3447300e-01 9.0066140e+00 
4.1000000e+01 4.1000000e-01 3.3739263e-03 1.2629235e-01 1.0419026e-01 9.0117381e+00 4.0000000e+00 8.6176000e+04 2.2625000e+04 1.3916016e+00  1.4648437e-02 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.2814411e+01 6.9830000e-02 7.3407149e+00 1.4000000e+01 1.7000000e+01 1.5000000e+01 1.7000000e+01 1.0000000e+00 1.4000000e+01 1.2678881e+01 1.1072500e-01 7.2915151e+00 
4.2000000e+01 4.2000000e-01 3.3828608e-03 1.2561061e-01 1.0362783e-01 8.9478876e+00 8.0000000e+00 8.7601000e+04 2.3072000e+04 1.4267578e+00  1.0742187e-02 1.4000000e+01 1.7000000e+01 1.5000000e+01 1.7000000e+01 1.0000000e+00 1.4000000e+01 1.2279553e+01 1.2064400e-01 7.0928769e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.1722598e+01 7.3648000e-02 6.7303100e+00 
4.3000000e+01 4.3000000e-01 3.1430572e-03 1.1086213e-01 9.1460441e-02 8.2732647e+00 2.3000000e+01 9.3808000e+04 2.5004000e+04 1.5908203e+00  1.2695312e-02 1.9000000e+01 2.2000000e+01 2.0000000e+01 2.2000000e+01 1.0000000e+00 1.9000000e+01 2.6414234e+01 4.1604000e-02 1.5159090e+01 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.6000421e+01 7.8724000e-02 9.1916120e+00 
4.4000000e+01 4.4000000e-01 2.9009129e-03 1.0983118e-01 9.0609918e-02 8.1915053e+00 8.0000000e+00 9.5241000e+04 2.5451000e+04 1.6318359e+00  1.6601563e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.7259815e+01 2.3851000e-02 9.9403460e+00 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.7741020e+01 1.7359000e-01 1.0412233e+01 
4.5000000e+01 4.5000000e-01 2.8718783e-03 1.0937822e-01 9.0236225e-02 8.1354819e+00 6.0000000e+00 9.6294000e+04 2.5787000e+04 1.6689453e+00  2.0507813e-02 1.9000000e+01 2.6000000e+01 2.0000000e+01 2.6000000e+01 1.0000000e+00 1.9000000e+01 1.9446152e+01 8.4742000e-02 1.1210666e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.5187490e+01 1.3956200e-01 8.7716041e+00 
4.6000000e+01 4.6000000e-01 2.8551301e-03 1.0912318e-01 9.0025822e-02 8.0884500e+00 5.0000000e+00 9.7158000e+04 2.6060000e+04 1.7001953e+00  2.2460939e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.4925488e+01 2.8753000e-02 8.5148571e+00 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.4700313e+01 2.4822000e-02 8.3885670e+00 
4.7000000e+01 4.7000000e-01 2.8499673e-03 1.0939595e-01 9.0250849e-02 8.0649936e+00 5.0000000e+00 9.8097000e+04 2.6360000e+04 1.7275391e+00  2.2460939e-02 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 1.8693863e+01 2.3972000e-02 1.0754523e+01 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 2.0049955e+01 1.6843500e-01 1.1709022e+01 
4.8000000e+01 4.8000000e-01 2.8608138e-03 1.1021368e-01 9.0925474e-02 8.0655310e+00 3.0000000e+00 9.8682000e+04 2.6549000e+04 1.7509766e+00  2.0507815e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.6843642e+01 1.3047000e-02 9.6085632e+00 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.6751571e+01 1.4051400e-01 9.6992621e+00 
4.9000000e+01 4.9000000e-01 2.8815259e-03 1.1114976e-01 9.1697730e-02 8.0710854e+00 4.0000000e+00 9.9436000e+04 2.6789000e+04 1.7724609e+00  2.2460939e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.5310910e+01 9.1691000e-02 8.7905350e+00 1.7000000e+01 4.9000000e+01 1.8000000e+01 4.9000000e+01 1.0000000e+00 1.7000000e+01 1.8518958e+01 1.2657200e-01 1.0568041e+01 
5.0000000e+01 5.0000000e-01 2.9092598e-03 1.1248610e-01 9.2800201e-02 8.0939040e+00 3.0000000e+00 9.9754000e+04 2.6888000e+04 1.7880859e+00  2.2460939e-02 1.6000000e+01 1.8000000e+01 1.7000000e+01 1.8000000e+01 1.0000000e+00 1.6000000e+01 1.7136234e+01 2.3834000e-02 9.7672939e+00 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 1.6774905e+01 2.0716000e-02 9.5657809e+00 
5.1000000e+01 5.1000000e-01 2.9463438e-03 1.1400493e-01 9.4053229e-02 8.1241727e+00 2.0000000e+00 1.0008400e+05 2.6990000e+04 1.8037109e+00  2.2460939e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.3901674e+01 1.3815000e-02 7.9322600e+00 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.8577384e+01 2.1821000e-02 1.0593434e+01 
5.2000000e+01 5.2000000e-01 2.9892277e-03 1.1574159e-01 9.5485961e-02 8.1633225e+00 2.0000000e+00 1.0032400e+05 2.7065000e+04 1.8173828e+00  2.2460939e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.7333302e+01 2.1737000e-02 9.9441400e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.4376947e+01 2.5933000e-02 8.2638540e+00 
5.3000000e+01 5.3000000e-01 3.0382190e-03 1.1767021e-01 9.7077055e-02 8.2101258e+00 3.0000000e+00 1.0057300e+05 2.7143000e+04 1.8291016e+00  2.0507814e-02 2.2000000e+01 1.0800000e+02 2.3000000e+01 1.0800000e+02 1.0000000e+00 2.2000000e+01 3.0109446e+01 1.2542900e-01 1.6984966e+01 1.5000000e+01 2.0000000e+01 1.6000000e+01 2.0000000e+01 1.0000000e+00 1.5000000e+01 1.5104568e+01 2.1831000e-02 8.6157072e+00 
5.4000000e+01 5.4000000e-01 3.0816445e-03 1.1904756e-01 9.8213362e-02 8.2329157e+00 4.0000000e+00 1.0097700e+05 2.7266000e+04 1.8466797e+00  2.0507813e-02 1.9000000e+01 2.2000000e+01 2.0000000e+01 2.2000000e+01 1.0000000e+00 1.9000000e+01 1.7977069e+01 1.5858900e-01 1.0352093e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.5815625e+01 1.1856800e-01 9.1378121e+00 
5.5000000e+01 5.5000000e-01 3.1227529e-03 1.2079110e-01 9.9651765e-02 8.2707661e+00 3.0000000e+00 1.0136700e+05 2.7389000e+04 1.8603516e+00  2.0507813e-02 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 1.8823468e+01 2.7849000e-02 1.0716439e+01 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.4528127e+01 4.1979000e-02 8.3310249e+00 
5.6000000e+01 5.6000000e-01 3.1682382e-03 1.2247990e-01 1.0104502e-01 8.3057559e+00 3.0000000e+00 1.0185300e+05 2.7542000e+04 1.8740234e+00  2.0507813e-02 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.4532430e+01 7.2755000e-02 8.3450820e+00 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.5248260e+01 2.3712000e-02 8.7012599e+00 
5.7000000e+01 5.7000000e-01 3.2136742e-03 1.2422128e-01 1.0248164e-01 8.3424276e+00 3.0000000e+00 1.0218600e+05 2.7647000e+04 1.8876953e+00  1.8554688e-02 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 2.5158966e+01 1.0866200e-01 1.4450751e+01 1.8000000e+01 2.3000000e+01 1.9000000e+01 2.3000000e+01 1.0000000e+00 1.8000000e+01 1.9266744e+01 4.1905000e-02 1.0948562e+01 
5.8000000e+01 5.8000000e-01 3.2477416e-03 1.2521542e-01 1.0330180e-01 8.3475773e+00 4.0000000e+00 1.0297100e+05 2.7884000e+04 1.9091797e+00  1.6601562e-02 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.5401326e+01 1.0071800e-01 8.8915780e+00 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.7990474e+01 8.6627000e-02 1.0351229e+01 
5.9000000e+01 5.9000000e-01 3.2742637e-03 1.2640729e-01 1.0428508e-01 8.3603980e+00 3.0000000e+00 1.0346600e+05 2.8040000e+04 1.9287109e+00  1.4648437e-02 1.5000000e+01 1.7000000e+01 1.6000000e+01 1.7000000e+01 1.0000000e+00 1.5000000e+01 1.4380640e+01 9.5681000e-02 8.2962191e+00 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 1.9717845e+01 1.4145000e-01 1.1401543e+01 
6.0000000e+01 6.0000000e-01 3.0550773e-03 1.1086014e-01 9.1458800e-02 7.6589126e+00 2.9000000e+01 1.1039100e+05 3.0188000e+04 2.0966797e+00  1.2695311e-02 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 1.7655008e+01 1.1556600e-01 1.0160021e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.7764525e+01 2.1908000e-02 1.0160082e+01 
6.1000000e+01 6.1000000e-01 2.8119936e-03 1.1035385e-01 9.1041114e-02 7.5988224e+00 6.0000000e+00 1.1145100e+05 3.0518000e+04 2.1318359e+00  1.4648437e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.8641196e+01 2.3851000e-02 1.0719176e+01 1.6000000e+01 2.0000000e+01 1.7000000e+01 2.0000000e+01 1.0000000e+00 1.6000000e+01 1.7007817e+01 2.2955000e-02 9.7349119e+00 
6.2000000e+01 6.2000000e-01 2.7990324e-03 1.1038804e-01 9.1069319e-02 7.5621303e+00 5.0000000e+00 1.1216600e+05 3.0743000e+04 2.1630859e+00  1.8554687e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.5629022e+01 3.0907000e-02 8.9745531e+00 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.8368481e+01 1.3450000e-01 1.0628322e+01 
6.3000000e+01 6.3000000e-01 2.7821960e-03 1.0967909e-01 9.0484442e-02 7.4928862e+00 6.0000000e+00 1.1336300e+05 3.1121000e+04 2.2021484e+00  2.2460938e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.7069808e+01 1.3446700e-01 9.9066131e+00 1.8000000e+01 2.4000000e+01 1.9000000e+01 2.4000000e+01 1.0000000e+00 1.8000000e+01 2.1346951e+01 1.8239500e-01 1.2491663e+01 
6.4000000e+01 6.4000000e-01 2.7580091e-03 1.0915209e-01 9.0049673e-02 7.4318553e+00 6.0000000e+00 1.1459600e+05 3.1517000e+04 2.2373047e+00  2.4414063e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.8601006e+01 1.4708200e-01 1.6594143e+01 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 2.2853751e+01 1.8629900e-01 1.3344054e+01 
6.5000000e+01 6.5000000e-01 2.7531284e-03 1.0967411e-01 9.0480335e-02 7.4168023e+00 3.0000000e+00 1.1521100e+05 3.1712000e+04 2.2626953e+00  2.4414063e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.9040722e+01 9.4735000e-02 1.1048887e+01 1.7000000e+01 4.6000000e+01 1.8000000e+01 4.6000000e+01 1.0000000e+00 1.7000000e+01 2.3564465e+01 1.8425200e-01 1.3595818e+01 
6.6000000e+01 6.6000000e-01 2.7663680e-03 1.1037576e-01 9.1059193e-02 7.4096046e+00 5.0000000e+00 1.1597300e+05 3.1958000e+04 2.2861328e+00  2.4414063e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.6827411e+01 1.4360700e-01 9.7606840e+00 1.8000000e+01 4.4000000e+01 1.9000000e+01 4.4000000e+01 1.0000000e+00 1.8000000e+01 2.4326825e+01 1.6923100e-01 1.3953256e+01 
6.7000000e+01 6.7000000e-01 2.7879724e-03 1.1151432e-01 9.1998495e-02 7.4211290e+00 4.0000000e+00 1.1632700e+05 3.2069000e+04 2.3056641e+00  2.4414062e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.6482333e+01 1.4254300e-01 9.5746741e+00 1.6000000e+01 2.5000000e+01 1.7000000e+01 2.5000000e+01 1.0000000e+00 1.6000000e+01 1.7762746e+01 7.1802000e-02 1.0185011e+01 
6.8000000e+01 6.8000000e-01 2.8204226e-03 1.1294683e-01 9.3180304e-02 7.4450062e+00 2.0000000e+00 1.1651000e+05 3.2126000e+04 2.3212891e+00  2.4414062e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.7912779e+01 9.0674000e-02 1.0333118e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.6667790e+01 2.6725000e-02 9.5836420e+00 
6.9000000e+01 6.9000000e-01 2.8537246e-03 1.1414534e-01 9.4169062e-02 7.4585994e+00 4.0000000e+00 1.1722900e+05 3.2348000e+04 2.3388672e+00  2.2460937e-02 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.7430162e+01 8.9609000e-02 1.0150529e+01 1.4000000e+01 1.7000000e+01 1.5000000e+01 1.7000000e+01 1.0000000e+00 1.4000000e+01 1.5375201e+01 1.1071800e-01 8.9158080e+00 
7.0000000e+01 7.0000000e-01 2.8892200e-03 1.1569961e-01 9.5451325e-02 7.4869024e+00 3.0000000e+00 1.1752900e+05 3.2441000e+04 2.3544922e+00  2.2460937e-02 2.0000000e+01 2.9000000e+01 2.1000000e+01 2.9000000e+01 1.0000000e+00 2.0000000e+01 2.3352884e+01 6.6801000e-02 1.3299066e+01 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.6962051e+01 8.6711000e-02 9.6993840e+00 
7.1000000e+01 7.1000000e-01 2.9301888e-03 1.1731959e-01 9.6787796e-02 7.5175319e+00 2.0000000e+00 1.1788600e+05 3.2552000e+04 2.3701172e+00  2.2460937e-02 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.6852018e+01 8.3732000e-02 9.7398438e+00 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.8792107e+01 6.4748000e-02 1.0780820e+01 
7.2000000e+01 7.2000000e-01 2.9744224e-03 1.1907118e-01 9.8232849e-02 7.5531781e+00 2.0000000e+00 1.1818000e+05 3.2645000e+04 2.3837891e+00  2.2460937e-02 1.6000000e+01 2.0000000e+01 1.7000000e+01 2.0000000e+01 1.0000000e+00 1.6000000e+01 1.7450338e+01 1.4051800e-01 1.0104704e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.6957721e+01 8.0792000e-02 9.7580242e+00 
7.3000000e+01 7.3000000e-01 3.0242637e-03 1.2107184e-01 9.9883378e-02 7.5986797e+00 3.0000000e+00 1.1844700e+05 3.2729000e+04 2.3935547e+00  2.2460937e-02 1.6000000e+01 2.0000000e+01 1.7000000e+01 2.0000000e+01 1.0000000e+00 1.6000000e+01 1.7682107e+01 3.0820000e-02 1.0143361e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.8309224e+01 8.7535000e-02 1.0542878e+01 
7.4000000e+01 7.4000000e-01 3.0704880e-03 1.2258456e-01 1.0113136e-01 7.6232897e+00 4.0000000e+00 1.1889700e+05 3.2867000e+04 2.4091797e+00  2.0507811e-02 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.9962645e+01 5.2831000e-02 1.1426065e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.7767910e+01 1.5358700e-01 1.0324504e+01 
7.5000000e+01 7.5000000e-01 3.1134051e-03 1.2438784e-01 1.0261905e-01 7.6594112e+00 4.0000000e+00 1.1928700e+05 3.2990000e+04 2.4248047e+00  2.2460936e-02 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.8017538e+01 2.8791000e-02 1.0327147e+01 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.6795258e+01 1.3264600e-01 9.7321589e+00 
7.6000000e+01 7.6000000e-01 3.1534764e-03 1.2560363e-01 1.0362207e-01 7.6706971e+00 5.0000000e+00 1.1986600e+05 3.3170000e+04 2.4423828e+00  2.0507811e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.0330664e+01 3.6804000e-02 1.1630454e+01 1.7000000e+01 2.1000000e+01 1.8000000e+01 2.1000000e+01 1.0000000e+00 1.7000000e+01 2.1024838e+01 1.8144000e-01 1.2248450e+01 
7.7000000e+01 7.7000000e-01 3.1700244e-03 1.2604165e-01 1.0398343e-01 7.6495955e+00 5.0000000e+00 1.2087300e+05 3.3482000e+04 2.4677734e+00  1.8554686e-02 1.5000000e+01 1.9000000e+01 1.6000000e+01 1.9000000e+01 1.0000000e+00 1.5000000e+01 1.6714881e+01 2.6917000e-02 9.5853050e+00 1.4000000e+01 1.6000000e+01 1.5000000e+01 1.6000000e+01 1.0000000e+00 1.4000000e+01 1.7632875e+01 2.7872000e-02 1.0093200e+01 
7.8000000e+01 7.8000000e-01 2.9476055e-03 1.1100742e-01 9.1580304e-02 6.9746950e+00 2.7000000e+01 1.2739300e+05 3.5501000e+04 2.6318359e+00  1.4648437e-02 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.9555485e+01 7.9743000e-02 1.1194381e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.7403103e+01 2.1920000e-02 1.0029815e+01 
7.9000000e+01 7.9000000e-01 2.7158134e-03 1.1053918e-01 9.1194008e-02 6.9141537e+00 6.0000000e+00 1.2844100e+05 3.5831000e+04 2.6650391e+00  1.6601563e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.7402279e+01 3.6859000e-02 1.0015706e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.0226237e+01 3.0895000e-02 1.1614602e+01 
8.0000000e+01 8.0000000e-01 2.6977509e-03 1.1019071e-01 9.0906522e-02 6.8584508e+00 6.0000000e+00 1.2942900e+05 3.6140000e+04 2.7001953e+00  2.0507814e-02 2.0000000e+01 2.3000000e+01 2.1000000e+01 2.3000000e+01 1.0000000e+00 2.0000000e+01 2.8790463e+01 4.6693000e-02 1.6816300e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.8668124e+01 3.9888000e-02 1.0773032e+01 
8.1000000e+01 8.1000000e-01 2.6805341e-03 1.0985708e-01 9.0631278e-02 6.8032282e+00 6.0000000e+00 1.3042900e+05 3.6458000e+04 2.7353516e+00  2.4414064e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.2515497e+01 7.4671000e-02 1.3068986e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.9943038e+01 3.6843000e-02 1.1474070e+01 
8.2000000e+01 8.2000000e-01 2.6602483e-03 1.0923971e-01 9.0121952e-02 6.7357887e+00 6.0000000e+00 1.3167700e+05 3.6857000e+04 2.7705078e+00  2.4414064e-02 1.9000000e+01 6.0000000e+01 2.0000000e+01 6.0000000e+01 1.0000000e+00 1.9000000e+01 3.2843350e+01 6.4426000e-02 1.8610539e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.8914040e+01 4.0824000e-02 1.0878022e+01 
8.3000000e+01 8.3000000e-01 2.6551268e-03 1.0980350e-01 9.0587077e-02 6.7195989e+00 3.0000000e+00 1.3228600e+05 3.7052000e+04 2.7958984e+00  2.4414064e-02 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 2.0126430e+01 6.2829000e-02 1.1592730e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.3351648e+01 6.9624000e-02 1.3424208e+01 
8.4000000e+01 8.4000000e-01 2.6628951e-03 1.1018869e-01 9.0904856e-02 6.6957356e+00 5.0000000e+00 1.3311500e+05 3.7310000e+04 2.8212891e+00  2.4414063e-02 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 2.1429967e+01 5.2900000e-02 1.2300453e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.1520302e+01 6.2777000e-02 1.2584341e+01 
8.5000000e+01 8.5000000e-01 2.6815555e-03 1.1148286e-01 9.1972538e-02 6.7107519e+00 3.0000000e+00 1.3357400e+05 3.7454000e+04 2.8388672e+00  2.4414063e-02 2.2000000e+01 7.6000000e+01 2.3000000e+01 7.6000000e+01 1.0000000e+00 2.2000000e+01 3.0491745e+01 6.7767000e-02 1.7281860e+01 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 2.0416811e+01 6.2778000e-02 1.1755697e+01 
8.6000000e+01 8.6000000e-01 2.7180738e-03 1.1308460e-01 9.3293964e-02 6.7384689e+00 3.0000000e+00 1.3408100e+05 3.7622000e+04 2.8544922e+00  2.4414063e-02 1.4000000e+01 1.7000000e+01 1.5000000e+01 1.7000000e+01 1.0000000e+00 1.4000000e+01 1.7305712e+01 3.9800000e-02 9.9642501e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.8693621e+01 5.8745000e-02 1.0762918e+01 
8.7000000e+01 8.7000000e-01 2.7581859e-03 1.1462863e-01 9.4567773e-02 6.7632505e+00 2.0000000e+00 1.3443800e+05 3.7733000e+04 2.8701172e+00  2.4414063e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.8619321e+01 4.5785000e-02 1.0741091e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.9438453e+01 4.1778000e-02 1.1169604e+01 
8.8000000e+01 8.8000000e-01 2.8005227e-03 1.1638143e-01 9.6013823e-02 6.7963121e+00 2.0000000e+00 1.3469600e+05 3.7814000e+04 2.8837891e+00  2.2460938e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.2894915e+01 6.3771000e-02 1.3208721e+01 1.9000000e+01 2.3000000e+01 2.0000000e+01 2.3000000e+01 1.0000000e+00 1.9000000e+01 2.7538554e+01 7.5669000e-02 1.5888907e+01 
8.9000000e+01 8.9000000e-01 2.8507744e-03 1.1844240e-01 9.7714109e-02 6.8416316e+00 2.0000000e+00 1.3484000e+05 3.7859000e+04 2.8935547e+00  2.0507812e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.8074349e+01 3.8892000e-02 1.0423976e+01 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 2.6450067e+01 5.8636000e-02 1.5093778e+01 
9.0000000e+01 9.0000000e-01 2.8946204e-03 1.1979289e-01 9.8828249e-02 6.8569806e+00 4.0000000e+00 1.3534900e+05 3.8015000e+04 2.9111328e+00  2.0507812e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 3.1605164e+01 9.3458000e-02 1.8205330e+01 1.4000000e+01 1.7000000e+01 1.5000000e+01 1.7000000e+01 1.0000000e+00 1.4000000e+01 2.5624766e+01 7.3531000e-02 1.4766489e+01 
9.1000000e+01 9.1000000e-01 2.9347755e-03 1.2161281e-01 1.0032967e-01 6.8911613e+00 4.0000000e+00 1.3570300e+05 3.8126000e+04 2.9248047e+00  2.0507812e-02 1.6000000e+01 2.0000000e+01 1.7000000e+01 2.0000000e+01 1.0000000e+00 1.6000000e+01 2.4620412e+01 5.9679000e-02 1.4173549e+01 1.6000000e+01 2.2000000e+01 1.7000000e+01 2.2000000e+01 1.0000000e+00 1.6000000e+01 2.2604595e+01 4.5845000e-02 1.2976349e+01 
9.2000000e+01 9.2000000e-01 2.9800294e-03 1.2330107e-01 1.0172248e-01 6.9193411e+00 3.0000000e+00 1.3618000e+05 3.8276000e+04 2.9384766e+00  2.0507812e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.8818654e+01 3.9856000e-02 1.0825104e+01 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.8454520e+01 3.7867000e-02 1.0608401e+01 
9.3000000e+01 9.3000000e-01 3.0245226e-03 1.2506969e-01 1.0318158e-01 6.9502469e+00 3.0000000e+00 1.3652200e+05 3.8384000e+04 2.9521484e+00  1.8554687e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.9214354e+01 4.1868000e-02 1.1060404e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.0225915e+01 5.3834000e-02 1.1652261e+01 
9.4000000e+01 9.4000000e-01 3.0603131e-03 1.2620821e-01 1.0412084e-01 6.9550439e+00 5.0000000e+00 1.3713100e+05 3.8570000e+04 2.9716797e+00  1.8554686e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.8141532e+01 3.7883000e-02 1.0449979e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.8130677e+01 4.6941000e-02 1.0444330e+01 
9.5000000e+01 9.5000000e-01 3.0835268e-03 1.2704607e-01 1.0481208e-01 6.9470527e+00 5.0000000e+00 1.3795500e+05 3.8825000e+04 2.9951172e+00  1.4648436e-02 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.9262267e+01 3.7828000e-02 1.1004686e+01 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.9015164e+01 3.9886000e-02 1.0974441e+01 
9.6000000e+01 9.6000000e-01 2.8542502e-03 1.1127693e-01 9.1802645e-02 6.2479921e+00 2.6000000e+01 1.4464400e+05 4.0904000e+04 3.1630859e+00  1.2695312e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.7594757e+01 1.0458500e-01 1.0234601e+01 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.7744703e+01 1.0767100e-01 1.0273512e+01 
9.7000000e+01 9.7000000e-01 2.6123724e-03 1.1063719e-01 9.1274863e-02 6.1778532e+00 6.0000000e+00 1.4569100e+05 4.1231000e+04 3.1982422e+00  1.4648437e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.9846997e+01 3.7774000e-02 1.1449204e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.0356439e+01 1.3360200e-01 1.1826350e+01 
9.8000000e+01 9.8000000e-01 2.5927918e-03 1.1044043e-01 9.1112542e-02 6.1260663e+00 6.0000000e+00 1.4658300e+05 4.1513000e+04 3.2314453e+00  1.8554687e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.1568605e+01 1.3156400e-01 1.2570336e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.9531121e+01 1.2762500e-01 1.1345669e+01 
9.9000000e+01 9.9000000e-01 2.5695120e-03 1.0961150e-01 9.0428678e-02 6.0469891e+00 6.0000000e+00 1.4774700e+05 4.1882000e+04 3.2705078e+00  2.2460937e-02 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 2.3455911e+01 1.4549100e-01 1.3741822e+01 2.4000000e+01 3.1000000e+01 2.5000000e+01 3.1000000e+01 1.0000000e+00 2.4000000e+01 3.6675099e+01 2.6619000e-01 2.1510407e+01 
1.0000000e+02 1.0000000e+00 2.5447121e-03 1.0923111e-01 9.0114863e-02 5.9871641e+00 6.0000000e+00 1.4877300e+05 4.2209000e+04 3.3037109e+00  2.2460938e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.2593565e+01 1.3151100e-01 1.3098849e+01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.9803157e+01 1.0263400e-01 1.1477896e+01 
1.0100000e+02 1.0100000e+00 2.5324973e-03 1.0909284e-01 9.0000786e-02 5.9378213e+00 7.0000000e+00 1.4982000e+05 4.2545000e+04 3.3369141e+00  2.2460938e-02 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 2.4612096e+01 1.8423400e-01 1.4352202e+01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 2.4975706e+01 1.4736300e-01 1.4463432e+01 
1.0200000e+02 1.0200000e+00 2.5380953e-03 1.1008393e-01 9.0818431e-02 5.9365805e+00 3.0000000e+00 1.5015600e+05 4.2647000e+04 3.3564453e+00  2.0507813e-02 1.4000000e+01 1.7000000e+01 1.5000000e+01 1.7000000e+01 1.0000000e+00 1.4000000e+01 1.9018211e+01 9.1707000e-02 1.1008261e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.0200050e+01 8.1561000e-02 1.1709047e+01 
1.0300000e+02 1.0300000e+00 2.5646155e-03 1.1131131e-01 9.1831014e-02 5.9450936e+00 3.0000000e+00 1.5064800e+05 4.2800000e+04 3.3740234e+00  2.0507813e-02 1.7000000e+01 2.2000000e+01 1.8000000e+01 2.2000000e+01 1.0000000e+00 1.7000000e+01 2.4469840e+01 1.2757300e-01 1.4123229e+01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 2.2281391e+01 1.5153100e-01 1.2974917e+01 
1.0400000e+02 1.0400000e+00 2.5987791e-03 1.1296740e-01 9.3197276e-02 5.9711903e+00 3.0000000e+00 1.5114600e+05 4.2965000e+04 3.3876953e+00  2.0507813e-02 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 2.5028158e+01 1.2545000e-01 1.4455431e+01 1.7000000e+01 2.1000000e+01 1.8000000e+01 2.1000000e+01 1.0000000e+00 1.7000000e+01 2.2697278e+01 1.4073200e-01 1.3150522e+01 
1.0500000e+02 1.0500000e+00 2.6356595e-03 1.1432119e-01 9.4314144e-02 5.9842022e+00 4.0000000e+00 1.5156200e+05 4.3091000e+04 3.4052734e+00  2.0507814e-02 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 2.8405965e+01 1.6829000e-01 1.6411379e+01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 3.1280487e+01 1.8937500e-01 1.8097394e+01 
1.0600000e+02 1.0600000e+00 2.6724875e-03 1.1596951e-01 9.5673990e-02 6.0089727e+00 2.0000000e+00 1.5175400e+05 4.3151000e+04 3.4189453e+00  2.0507814e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.2010709e+01 1.3045000e-01 1.2732669e+01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.5074181e+01 1.3949100e-01 1.4428778e+01 
1.0700000e+02 1.0700000e+00 2.7141700e-03 1.1766168e-01 9.7070019e-02 6.0350040e+00 2.0000000e+00 1.5202700e+05 4.3235000e+04 3.4326172e+00  2.0507814e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.2459534e+01 1.1873700e-01 1.2937453e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.4852211e+01 1.2264600e-01 1.4308672e+01 
1.0800000e+02 1.0800000e+00 2.7557870e-03 1.1930901e-01 9.8429055e-02 6.0586467e+00 3.0000000e+00 1.5253100e+05 4.3394000e+04 3.4482422e+00  2.0507814e-02 1.8000000e+01 2.3000000e+01 1.9000000e+01 2.3000000e+01 1.0000000e+00 1.8000000e+01 2.5719826e+01 1.4451400e-01 1.4888670e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.2424784e+01 1.2649400e-01 1.3060242e+01 
1.0900000e+02 1.0900000e+00 2.8032055e-03 1.2139844e-01 1.0015282e-01 6.0996617e+00 2.0000000e+00 1.5275000e+05 4.3463000e+04 3.4580078e+00  2.0507814e-02 1.7000000e+01 5.1000000e+01 1.8000000e+01 5.1000000e+01 1.0000000e+00 1.7000000e+01 2.6479429e+01 1.2560800e-01 1.5208296e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.2424784e+01 1.2649400e-01 1.3060242e+01 
1.1000000e+02 1.1000000e+00 2.8454616e-03 1.2270913e-01 1.0123413e-01 6.1085597e+00 5.0000000e+00 1.5336200e+05 4.3652000e+04 3.4755859e+00  2.0507814e-02 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.3585289e+01 1.4961700e-01 1.3712073e+01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.4608673e+01 6.4733000e-02 1.4141891e+01 
1.1100000e+02 1.1100000e+00 2.8872251e-03 1.2474693e-01 1.0291530e-01 6.1461778e+00 3.0000000e+00 1.5365300e+05 4.3745000e+04 3.4873047e+00  1.8554690e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.2024715e+01 1.3060200e-01 1.2823334e+01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.3940071e+01 1.6252900e-01 1.3885691e+01 
1.1200000e+02 1.1200000e+00 2.9300971e-03 1.2618027e-01 1.0409779e-01 6.1588927e+00 4.0000000e+00 1.5407900e+05 4.3877000e+04 3.5029297e+00  1.8554690e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.2013578e+01 1.1658500e-01 1.2790676e+01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.3137328e+01 8.6625000e-02 1.3367504e+01 
1.1300000e+02 1.1300000e+00 2.9508922e-03 1.2665368e-01 1.0448835e-01 6.1326467e+00 5.0000000e+00 1.5505000e+05 4.4177000e+04 3.5283203e+00  1.4648440e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.5320316e+01 1.7049500e-01 1.4817715e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.5404044e+01 1.5135700e-01 1.4755955e+01 
1.1400000e+02 1.1400000e+00 2.7134704e-03 1.1046125e-01 9.1129719e-02 5.4253544e+00 3.3000000e+01 1.6192300e+05 4.6307000e+04 3.6982422e+00  1.2695315e-02 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 2.8431750e+01 1.1948200e-01 1.6411050e+01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.5644413e+01 1.5649400e-01 1.4890226e+01 
1.1500000e+02 1.1500000e+00 2.4683333e-03 1.0990305e-01 9.0669205e-02 5.3563734e+00 6.0000000e+00 1.6283100e+05 4.6592000e+04 3.7333984e+00  1.4648440e-02 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.5852519e+01 1.3555000e-01 1.4984629e+01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 2.4636978e+01 1.4752400e-01 1.4425556e+01 
1.1600000e+02 1.1600000e+00 2.4446556e-03 1.0941009e-01 9.0262522e-02 5.2895540e+00 7.0000000e+00 1.6384300e+05 4.6910000e+04 3.7685547e+00  1.8554690e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.4888670e+01 1.3359300e-01 1.4337448e+01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.7507259e+01 1.7558000e-01 1.6139666e+01 
1.1700000e+02 1.1700000e+00 2.4038510e-03 1.0770946e-01 8.8859514e-02 5.1713632e+00 9.0000000e+00 1.6554000e+05 4.7453000e+04 3.8134766e+00  2.0507815e-02 2.3000000e+01 2.7000000e+01 2.4000000e+01 2.7000000e+01 1.0000000e+00 2.3000000e+01 4.2490454e+01 2.5915900e-01 2.4905657e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.1990104e+01 1.3266700e-01 1.2836636e+01 
1.1800000e+02 1.1800000e+00 2.3792349e-03 1.0818242e-01 8.9249700e-02 5.1447484e+00 4.0000000e+00 1.6599300e+05 4.7597000e+04 3.8408203e+00  2.0507815e-02 2.6000000e+01 3.2000000e+01 2.7000000e+01 3.2000000e+01 1.0000000e+00 2.6000000e+01 4.2281950e+01 1.6841600e-01 2.4597189e+01 1.9000000e+01 2.2000000e+01 2.0000000e+01 2.2000000e+01 1.0000000e+00 1.9000000e+01 2.7237165e+01 1.8842300e-01 1.5807997e+01 
1.1900000e+02 1.1900000e+00 2.3785447e-03 1.0810111e-01 8.9182622e-02 5.0947969e+00 6.0000000e+00 1.6701300e+05 4.7921000e+04 3.8701172e+00  2.4414064e-02 2.8000000e+01 2.9000000e+01 2.9000000e+01 2.9000000e+01 1.0000000e+00 2.8000000e+01 5.0911815e+01 1.0752500e-01 2.9918210e+01 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 3.0056975e+01 5.4769000e-02 1.7519801e+01 
1.2000000e+02 1.2000000e+00 2.3807711e-03 1.0906688e-01 8.9979377e-02 5.0886503e+00 2.0000000e+00 1.6741600e+05 4.8044000e+04 3.8896484e+00  2.4414064e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.5258444e+01 4.9831000e-02 1.4719745e+01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 2.3661864e+01 3.5820000e-02 1.3648892e+01 
1.2100000e+02 1.2100000e+00 2.4092475e-03 1.1044862e-01 9.1119299e-02 5.0994781e+00 2.0000000e+00 1.6771300e+05 4.8137000e+04 3.9072266e+00  2.4414064e-02 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.6041450e+01 3.8792000e-02 1.4978590e+01 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 2.6426405e+01 3.4822000e-02 1.5197607e+01 
1.2200000e+02 1.2200000e+00 2.4446706e-03 1.1206958e-01 9.2456579e-02 5.1196553e+00 3.0000000e+00 1.6831600e+05 4.8335000e+04 3.9208984e+00  2.4414064e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.4637581e+01 5.0879000e-02 1.4202160e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.4523782e+01 3.5869000e-02 1.4136890e+01 
1.2300000e+02 1.2300000e+00 2.4821955e-03 1.1359652e-01 9.3716291e-02 5.1354595e+00 3.0000000e+00 1.6861900e+05 4.8428000e+04 3.9345703e+00  2.4414064e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.3499738e+01 9.5688000e-02 1.3644637e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.3235895e+01 1.2767300e-01 1.3481737e+01 
1.2400000e+02 1.2400000e+00 2.5207400e-03 1.1529408e-01 9.5116767e-02 5.1576672e+00 2.0000000e+00 1.6891900e+05 4.8521000e+04 3.9482422e+00  2.4414064e-02 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.6266663e+01 1.4252100e-01 1.5223834e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.1871195e+01 1.4754500e-01 1.2736174e+01 
1.2500000e+02 1.2500000e+00 2.5582812e-03 1.1674755e-01 9.6315868e-02 5.1697086e+00 2.0000000e+00 1.6929900e+05 4.8638000e+04 3.9638672e+00  2.2460939e-02 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 2.8886730e+01 1.8823500e-01 1.6879757e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.3452709e+01 1.5355400e-01 1.3622817e+01 
1.2600000e+02 1.2600000e+00 2.5976166e-03 1.1851418e-01 9.7773322e-02 5.1936210e+00 3.0000000e+00 1.6961400e+05 4.8737000e+04 3.9775391e+00  2.2460939e-02 1.7000000e+01 2.1000000e+01 1.8000000e+01 2.1000000e+01 1.0000000e+00 1.7000000e+01 2.4998896e+01 1.3670300e-01 1.4479162e+01 1.8000000e+01 4.9000000e+01 1.9000000e+01 4.9000000e+01 1.0000000e+00 1.8000000e+01 2.9118595e+01 1.5662200e-01 1.6733755e+01 
1.2700000e+02 1.2700000e+00 2.6426106e-03 1.2048784e-01 9.9401583e-02 5.2250900e+00 3.0000000e+00 1.6990200e+05 4.8827000e+04 3.9892578e+00  2.2460939e-02 1.9000000e+01 2.2000000e+01 2.0000000e+01 2.2000000e+01 1.0000000e+00 1.9000000e+01 2.7187691e+01 1.7143800e-01 1.5777881e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.2947923e+01 1.2265200e-01 1.3323170e+01 
1.2800000e+02 1.2800000e+00 2.6867439e-03 1.2213367e-01 1.0075938e-01 5.2429284e+00 3.0000000e+00 1.7027400e+05 4.8944000e+04 4.0009766e+00  2.2460939e-02 1.8000000e+01 2.7000000e+01 1.9000000e+01 2.7000000e+01 1.0000000e+00 1.8000000e+01 2.6695605e+01 1.3573600e-01 1.5412536e+01 1.9000000e+01 2.2000000e+01 2.0000000e+01 2.2000000e+01 1.0000000e+00 1.9000000e+01 2.7584143e+01 1.7654100e-01 1.5989873e+01 
1.2900000e+02 1.2900000e+00 2.7267492e-03 1.2382290e-01 1.0215298e-01 5.2618897e+00 3.0000000e+00 1.7070300e+05 4.9079000e+04 4.0146484e+00  2.2460939e-02 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.4612117e+01 1.3967200e-01 1.4270805e+01 1.7000000e+01 2.1000000e+01 1.8000000e+01 2.1000000e+01 1.0000000e+00 1.7000000e+01 2.4729020e+01 1.2269100e-01 1.4310861e+01 
1.3000000e+02 1.3000000e+00 2.7577429e-03 1.2482969e-01 1.0298358e-01 5.2536347e+00 4.0000000e+00 1.7134800e+05 4.9277000e+04 4.0341797e+00  2.0507814e-02 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.4814513e+01 1.3764500e-01 1.4391915e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.3119080e+01 1.2664400e-01 1.3427272e+01 
1.3100000e+02 1.3100000e+00 2.7701475e-03 1.2524364e-01 1.0332508e-01 5.2216324e+00 5.0000000e+00 1.7225300e+05 4.9556000e+04 4.0595703e+00  1.8554688e-02 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 2.6297523e+01 1.3463400e-01 1.5212389e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.3237522e+01 1.2068200e-01 1.3504289e+01 
1.3200000e+02 1.3200000e+00 2.5350225e-03 1.0789875e-01 8.9015671e-02 4.4819713e+00 2.7000000e+01 1.7891800e+05 5.1632000e+04 4.2353516e+00  1.4648436e-02 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.7027487e+01 1.3449600e-01 1.5654769e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4164382e+01 1.4463400e-01 1.4044896e+01 
1.3300000e+02 1.3300000e+00 2.2441659e-03 1.0564161e-01 8.7153547e-02 4.3419164e+00 9.0000000e+00 1.8038100e+05 5.2088000e+04 4.2841797e+00  1.6601561e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.5757120e+01 1.4566800e-01 1.4943921e+01 1.9000000e+01 2.3000000e+01 2.0000000e+01 2.3000000e+01 1.0000000e+00 1.9000000e+01 3.3081175e+01 2.1551700e-01 1.9429954e+01 
1.3400000e+02 1.3400000e+00 2.1815905e-03 1.0417709e-01 8.5945336e-02 4.2335020e+00 6.0000000e+00 1.8162800e+05 5.2484000e+04 4.3271484e+00  2.0507812e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.5708216e+01 1.4661900e-01 1.4937981e+01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.8448732e+01 5.2750000e-02 1.6545839e+01 
1.3500000e+02 1.3500000e+00 2.1347128e-03 1.0299458e-01 8.4969768e-02 4.1363533e+00 8.0000000e+00 1.8307100e+05 5.2949000e+04 4.3662109e+00  2.0507812e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.6111394e+01 4.1818000e-02 1.5074668e+01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.7445073e+01 9.3764000e-02 1.5870964e+01 
1.3600000e+02 1.3600000e+00 2.1121446e-03 1.0307330e-01 8.5034716e-02 4.0914757e+00 4.0000000e+00 1.8366500e+05 5.3135000e+04 4.3935547e+00  2.0507813e-02 1.9000000e+01 2.2000000e+01 2.0000000e+01 2.2000000e+01 1.0000000e+00 1.9000000e+01 3.0764522e+01 1.5848200e-01 1.7686266e+01 2.0000000e+01 2.9000000e+01 2.1000000e+01 2.9000000e+01 1.0000000e+00 2.0000000e+01 3.3213539e+01 1.6758700e-01 1.9058036e+01 
1.3700000e+02 1.3700000e+00 2.1184570e-03 1.0412149e-01 8.5899460e-02 4.0861599e+00 3.0000000e+00 1.8401900e+05 5.3249000e+04 4.4111328e+00  2.0507813e-02 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.6667115e+01 1.2872300e-01 1.5490588e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4734241e+01 1.3958900e-01 1.4391746e+01 
1.3800000e+02 1.3800000e+00 2.1368412e-03 1.0489984e-01 8.6541595e-02 4.0696192e+00 5.0000000e+00 1.8463400e+05 5.3444000e+04 4.4306641e+00  2.0507813e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4571562e+01 1.1856900e-01 1.4235146e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4498858e+01 1.3965900e-01 1.4209070e+01 
1.3900000e+02 1.3900000e+00 2.1558615e-03 1.0608254e-01 8.7517311e-02 4.0692779e+00 3.0000000e+00 1.8506300e+05 5.3582000e+04 4.4462891e+00  2.0507814e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.5807207e+01 1.4555800e-01 1.4863074e+01 2.1000000e+01 2.8000000e+01 2.2000000e+01 2.8000000e+01 1.0000000e+00 2.1000000e+01 3.3069944e+01 1.7158000e-01 1.9086896e+01 
1.4000000e+02 1.4000000e+00 2.1816420e-03 1.0729502e-01 8.8517599e-02 4.0697994e+00 2.0000000e+00 1.8541300e+05 5.3687000e+04 4.4638672e+00  1.8554689e-02 1.9000000e+01 2.2000000e+01 2.0000000e+01 2.2000000e+01 1.0000000e+00 1.9000000e+01 3.1543577e+01 1.7563300e-01 1.8413826e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4425242e+01 1.1368400e-01 1.4164511e+01 
1.4100000e+02 1.4100000e+00 2.2120422e-03 1.0874084e-01 8.9710393e-02 4.0792621e+00 2.0000000e+00 1.8566200e+05 5.3765000e+04 4.4775391e+00  1.8554689e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4636618e+01 1.1965200e-01 1.4321744e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4637197e+01 1.3166700e-01 1.4325938e+01 
1.4200000e+02 1.4200000e+00 2.2469598e-03 1.1048111e-01 9.1146100e-02 4.0997324e+00 2.0000000e+00 1.8579700e+05 5.3807000e+04 4.4892578e+00  1.8554689e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4343990e+01 1.4368900e-01 1.4133818e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.4317075e+01 1.1049000e-01 1.4027538e+01 
1.4300000e+02 1.4300000e+00 2.2838265e-03 1.1188652e-01 9.2305552e-02 4.1066650e+00 4.0000000e+00 1.8627700e+05 5.3957000e+04 4.5029297e+00  1.8554689e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.3493779e+01 1.1862400e-01 1.3672113e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.4393290e+01 1.1766800e-01 1.4048836e+01 
1.4400000e+02 1.4400000e+00 2.3171284e-03 1.1343377e-01 9.3582026e-02 4.1186730e+00 3.0000000e+00 1.8655600e+05 5.4044000e+04 4.5146484e+00  1.8554689e-02 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 2.7536843e+01 1.3365400e-01 1.5911314e+01 1.8000000e+01 2.2000000e+01 1.9000000e+01 2.2000000e+01 1.0000000e+00 1.8000000e+01 2.7837666e+01 1.5161900e-01 1.6095797e+01 
1.4500000e+02 1.4500000e+00 2.3509948e-03 1.1484546e-01 9.4746659e-02 4.1250490e+00 3.0000000e+00 1.8710500e+05 5.4215000e+04 4.5302734e+00  1.8554689e-02 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 2.7587164e+01 1.5363700e-01 1.5987196e+01 1.7000000e+01 2.1000000e+01 1.8000000e+01 2.1000000e+01 1.0000000e+00 1.7000000e+01 2.6280857e+01 1.6259500e-01 1.5247727e+01 
1.4600000e+02 1.4600000e+00 2.3838765e-03 1.1635303e-01 9.5990389e-02 4.1346248e+00 2.0000000e+00 1.8742600e+05 5.4317000e+04 4.5419922e+00  1.8554689e-02 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.7472397e+01 1.2866600e-01 1.5895748e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4422457e+01 1.3361700e-01 1.4184360e+01 
1.4700000e+02 1.4700000e+00 2.4218770e-03 1.1817707e-01 9.7495212e-02 4.1556421e+00 2.0000000e+00 1.8760600e+05 5.4374000e+04 4.5537109e+00  1.8554689e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4376492e+01 1.4165200e-01 1.4190248e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.5805431e+01 1.3571000e-01 1.4851254e+01 
1.4800000e+02 1.4800000e+00 2.4506077e-03 1.1876550e-01 9.7980661e-02 4.1296298e+00 6.0000000e+00 1.8850400e+05 5.4650000e+04 4.5732422e+00  1.6601564e-02 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.7573835e+01 1.3875900e-01 1.5939898e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4570833e+01 1.5062800e-01 1.4267942e+01 
1.4900000e+02 1.4900000e+00 2.4329293e-03 1.1695854e-01 9.6489937e-02 4.0131707e+00 1.0000000e+01 1.9000000e+05 5.5121000e+04 4.6123047e+00  1.2695314e-02 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 2.4983650e+01 8.4766000e-02 1.4464012e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4444794e+01 1.3469400e-01 1.4167357e+01 


==> data/initial_crack/stats_4.txt <==
# 1: time-step number
# 2: time
# 3: mechanical work
# 4: j-integral
# 5: j-integral corrected
# 6: reaction force
# 7: Number of local mesh refinement cycles
# 8: Number of dofs
# 9: Number of finite elements
# 10: Crack tip position x
# 11: Crack tip position y
# 12: Number of ipopt iterations 
# 13: Number of ipopt obj evals 
# 14: Number of ipopt obj grad evals 
# 15: Number of ipopt constraint evals 
# 16: Number of ipopt constraint jacobian evals 
# 17: Number of ipopt hessian evals 
# 18: Ipopt total cpu time 
# 19: Ipopt total sym time 
# 20: Ipopt total wallclock time 
# 21: Number of ipopt iterations equilibration
# 22: Number of ipopt obj evals equilibration
# 23: Number of ipopt obj grad evals equilibration
# 24: Number of ipopt constraint evals equilibration
# 25: Number of ipopt constraint jacobian evals equilibration
# 26: Number of ipopt hessian evals equilibration
# 27: Ipopt total cpu time equilibration
# 28: Ipopt total sym time equilibration
# 29: Ipopt total wallclock time equilibration
0.0000000e+00 0.0000000e+00 0.0000000e+00 1.2019299e-01 9.9158329e-02 1.0190292e+01 3.3000000e+01 4.8202000e+04 1.0595000e+04 1.8652344e-01  9.7656304e-04 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.3168780e+00 3.4763000e-02 2.5055461e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 3.8336030e+00 3.3637000e-02 2.2280681e+00 
1.0000000e+00 1.0000000e-02 3.6090874e-03 1.2205524e-01 1.0069467e-01 1.0238954e+01 3.0000000e+00 4.8478000e+04 1.0682000e+04 2.0214844e-01  9.7656288e-04 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.2897770e+00 5.3521000e-02 2.4992461e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 3.8549560e+00 9.0070000e-03 2.2207940e+00 
2.0000000e+00 2.0000000e-02 3.6587242e-03 1.2404108e-01 1.0233298e-01 1.0292326e+01 2.0000000e+00 4.8838000e+04 1.0787000e+04 2.1582031e-01  9.7656274e-04 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 6.1780280e+00 5.9659000e-02 3.5760219e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 4.5032820e+00 2.5854000e-02 2.5562820e+00 
3.0000000e+00 3.0000000e-02 3.7135457e-03 1.2620242e-01 1.0411606e-01 1.0353521e+01 2.0000000e+00 4.8995000e+04 1.0835000e+04 2.2753906e-01  9.7656261e-04 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 6.0018720e+00 1.9791000e-02 3.3888979e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.9994460e+00 3.5937000e-02 2.8482912e+00 
4.0000000e+00 4.0000000e-02 3.7730827e-03 1.2847708e-01 1.0599264e-01 1.0418961e+01 4.0000000e+00 4.9463000e+04 1.0985000e+04 2.3925781e-01  9.7656249e-04 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 5.0676830e+00 4.8835000e-02 2.8917580e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 4.5393040e+00 1.2877000e-02 2.5741050e+00 
5.0000000e+00 5.0000000e-02 3.8394232e-03 1.3108470e-01 1.0814391e-01 1.0498324e+01 1.0000000e+00 4.9520000e+04 1.1003000e+04 2.4902344e-01  9.7656239e-04 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.5598560e+00 6.7860000e-03 3.1389749e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 5.0445890e+00 4.3968000e-02 2.8741791e+00 
6.0000000e+00 6.0000000e-02 3.9091090e-03 1.3351058e-01 1.1014525e-01 1.0568920e+01 2.0000000e+00 4.9842000e+04 1.1099000e+04 2.5878906e-01  9.7656231e-04 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 6.2737160e+00 8.2628000e-02 3.6501601e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 5.0823300e+00 3.7963000e-02 2.8995781e+00 
7.0000000e+00 7.0000000e-02 3.9758381e-03 1.3597227e-01 1.1217612e-01 1.0640464e+01 2.0000000e+00 5.0130000e+04 1.1186000e+04 2.6660156e-01  9.7656225e-04 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 6.8599480e+00 5.8701000e-02 3.9588680e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 6.1836510e+00 3.7869000e-02 3.5079379e+00 
8.0000000e+00 8.0000000e-02 4.0464311e-03 1.3866176e-01 1.1439493e-01 1.0721160e+01 2.0000000e+00 5.0475000e+04 1.1294000e+04 2.7636719e-01 -9.7656282e-04 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.6462200e+00 4.7766000e-02 3.2239668e+00 1.2000000e+01 2.0000000e+01 1.3000000e+01 2.0000000e+01 1.0000000e+00 1.2000000e+01 7.0343060e+00 4.5839000e-02 3.9821670e+00 
9.0000000e+00 9.0000000e-02 4.1061721e-03 1.4048902e-01 1.1590241e-01 1.0764032e+01 4.0000000e+00 5.1358000e+04 1.1555000e+04 2.9003906e-01 -2.9296879e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 6.4279980e+00 7.8880000e-02 3.7448151e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 7.5303230e+00 7.3723000e-02 4.3569119e+00 
1.0000000e+01 1.0000000e-01 4.1620176e-03 1.4300417e-01 1.1797739e-01 1.0835835e+01 3.0000000e+00 5.1751000e+04 1.1675000e+04 2.9980469e-01 -4.8828130e-03 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 6.2930520e+00 4.6913000e-02 3.5894232e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 6.3326790e+00 9.9690000e-03 3.5821309e+00 
1.1000000e+01 1.1000000e-01 3.8187540e-03 1.1806631e-01 9.7403835e-02 9.7072681e+00 3.7000000e+01 6.2274000e+04 1.4822000e+04 5.6542969e-01 -9.4726565e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 6.0771710e+00 4.4805000e-02 3.4916611e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 5.4499160e+00 5.2762000e-02 3.1498380e+00 
1.2000000e+01 1.2000000e-01 3.0620290e-03 1.1168445e-01 9.2138853e-02 9.3780431e+00 1.1000000e+01 6.4538000e+04 1.5536000e+04 6.5136719e-01 -9.4726564e-02 1.7000000e+01 2.1000000e+01 1.8000000e+01 2.1000000e+01 1.0000000e+00 1.7000000e+01 1.1513562e+01 9.4627000e-02 6.5651839e+00 6.4000000e+01 8.2000000e+01 6.5000000e+01 8.2000000e+01 1.0000000e+00 6.4000000e+01 4.9472276e+01 8.8395000e-02 2.8196801e+01 
1.3000000e+01 1.3000000e-01 3.1681911e-03 1.1172778e-01 9.2174599e-02 9.3467052e+00 5.0000000e+00 6.5441000e+04 1.5824000e+04 6.8261719e-01 -9.2773439e-02 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 1.4114164e+01 1.4264000e-01 8.1622250e+00 1.7000000e+01 3.2000000e+01 1.8000000e+01 3.2000000e+01 1.0000000e+00 1.7000000e+01 1.2493952e+01 1.6646000e-02 7.0183499e+00 
1.4000000e+01 1.4000000e-01 3.1758667e-03 1.1273988e-01 9.3009573e-02 9.3590724e+00 3.0000000e+00 6.5883000e+04 1.5956000e+04 7.0410156e-01 -9.2773439e-02 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 9.6081340e+00 1.9738000e-02 5.4412189e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.1394055e+01 1.0571000e-01 6.5911131e+00 
1.5000000e+01 1.5000000e-01 3.2025584e-03 1.1406958e-01 9.4106560e-02 9.3854756e+00 3.0000000e+00 6.6537000e+04 1.6169000e+04 7.2167969e-01 -9.2773439e-02 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 9.6150950e+00 7.2914000e-02 5.4896140e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 9.1490540e+00 6.2833000e-02 5.2309790e+00 
1.6000000e+01 1.6000000e-01 3.2423745e-03 1.1587351e-01 9.5594795e-02 9.4325148e+00 2.0000000e+00 6.6729000e+04 1.6229000e+04 7.3535156e-01 -9.4726564e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.0208901e+01 8.1840000e-02 5.8387079e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 9.8888240e+00 7.5745000e-02 5.6616621e+00 
1.7000000e+01 1.7000000e-01 3.2850113e-03 1.1743565e-01 9.6883546e-02 9.4683002e+00 4.0000000e+00 6.7113000e+04 1.6349000e+04 7.5097656e-01 -9.4726564e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 9.0606620e+00 7.4824000e-02 5.2021849e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 9.7789140e+00 2.9883000e-02 5.5544600e+00 
1.8000000e+01 1.8000000e-01 3.3301516e-03 1.1925842e-01 9.8387316e-02 9.5151607e+00 2.0000000e+00 6.7278000e+04 1.6400000e+04 7.6464844e-01 -9.4726564e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.1222319e+01 8.6760000e-03 6.3519411e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 9.1908160e+00 1.2942000e-02 5.2152750e+00 
1.9000000e+01 1.9000000e-01 3.3697362e-03 1.2050826e-01 9.9418429e-02 9.5365212e+00 4.0000000e+00 6.7979000e+04 1.6616000e+04 7.8222656e-01 -9.4726564e-02 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.0854505e+01 5.7727000e-02 6.1745620e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 9.9012190e+00 7.9753000e-02 5.6739728e+00 
2.0000000e+01 2.0000000e-01 3.4076783e-03 1.2227352e-01 1.0087475e-01 9.5799880e+00 2.0000000e+00 6.8360000e+04 1.6736000e+04 7.9589844e-01 -9.4726564e-02 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 9.8178290e+00 8.7787000e-02 5.6201630e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 8.7074940e+00 7.1828000e-02 5.0065570e+00 
2.1000000e+01 2.1000000e-01 3.4532120e-03 1.2398601e-01 1.0228755e-01 9.6206701e+00 2.0000000e+00 6.8735000e+04 1.6853000e+04 8.0957031e-01 -9.4726564e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 9.2359210e+00 6.9690000e-02 5.2884412e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 9.3701450e+00 6.7811000e-02 5.3573549e+00 
2.2000000e+01 2.2000000e-01 3.4977566e-03 1.2569027e-01 1.0369355e-01 9.6605567e+00 4.0000000e+00 6.9242000e+04 1.7012000e+04 8.2519531e-01 -9.6679689e-02 1.4000000e+01 1.7000000e+01 1.5000000e+01 1.7000000e+01 1.0000000e+00 1.4000000e+01 1.0230360e+01 5.5913000e-02 5.8346961e+00 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.0948529e+01 4.3888000e-02 6.2062321e+00 
2.3000000e+01 2.3000000e-01 3.5305907e-03 1.2681466e-01 1.0462116e-01 9.6753242e+00 4.0000000e+00 6.9835000e+04 1.7192000e+04 8.4472656e-01 -9.8632814e-02 2.3000000e+01 3.0000000e+01 2.4000000e+01 3.0000000e+01 1.0000000e+00 2.3000000e+01 1.8767544e+01 1.5155800e-01 1.0839282e+01 1.4000000e+01 1.9000000e+01 1.5000000e+01 1.9000000e+01 1.0000000e+00 1.4000000e+01 1.0340934e+01 1.0977700e-01 5.9284379e+00 
2.4000000e+01 2.4000000e-01 3.5560666e-03 1.2789875e-01 1.0551553e-01 9.6879043e+00 3.0000000e+00 7.0326000e+04 1.7345000e+04 8.6425781e-01 -1.0058594e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.0894738e+01 9.1593000e-02 6.2455781e+00 1.9000000e+01 2.4000000e+01 2.0000000e+01 2.4000000e+01 1.0000000e+00 1.9000000e+01 1.5648235e+01 1.8332400e-01 9.1223891e+00 
2.5000000e+01 2.5000000e-01 3.5515966e-03 1.2703512e-01 1.0480304e-01 9.6174365e+00 4.0000000e+00 7.1305000e+04 1.7645000e+04 8.9941406e-01 -1.0449219e-01 1.7000000e+01 2.1000000e+01 1.8000000e+01 2.1000000e+01 1.0000000e+00 1.7000000e+01 1.2528158e+01 6.0913000e-02 7.1112840e+00 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.3567528e+01 8.0660000e-02 7.8181109e+00 
2.6000000e+01 2.6000000e-01 3.2962822e-03 1.1148319e-01 9.1972808e-02 8.8966366e+00 2.6000000e+01 7.8562000e+04 1.9880000e+04 1.0771484e+00 -1.0449219e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.2312967e+01 6.3634000e-02 7.0481570e+00 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 1.5265242e+01 1.2340900e-01 8.7628429e+00 
2.7000000e+01 2.7000000e-01 3.0446104e-03 1.1130354e-01 9.1824600e-02 8.8530812e+00 6.0000000e+00 7.9448000e+04 2.0159000e+04 1.1083984e+00 -1.0253906e-01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.3677152e+01 1.4652200e-01 7.8863940e+00 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.3413500e+01 9.1699000e-02 7.6793759e+00 
2.8000000e+01 2.8000000e-01 3.0286933e-03 1.1083869e-01 9.1441106e-02 8.7973180e+00 6.0000000e+00 8.0465000e+04 2.0480000e+04 1.1455078e+00 -9.8632813e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.3132417e+01 1.0451900e-01 7.5480802e+00 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 1.6630531e+01 1.3543900e-01 9.7117710e+00 
2.9000000e+01 2.9000000e-01 3.0085544e-03 1.1036331e-01 9.1048921e-02 8.7422558e+00 7.0000000e+00 8.1728000e+04 2.0885000e+04 1.1806641e+00 -9.8632812e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.4837379e+01 8.0680000e-02 8.5062890e+00 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.3836531e+01 5.7243000e-02 7.8926549e+00 
3.0000000e+01 3.0000000e-01 2.9952546e-03 1.1059590e-01 9.1240804e-02 8.7188447e+00 5.0000000e+00 8.2442000e+04 2.1110000e+04 1.2099609e+00 -9.8632812e-02 1.7000000e+01 2.5000000e+01 1.8000000e+01 2.5000000e+01 1.0000000e+00 1.7000000e+01 1.6024378e+01 2.4968000e-02 9.1790900e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.9166345e+01 2.2918700e-01 1.1198939e+01 
3.1000000e+01 3.1000000e-01 3.0041488e-03 1.1140284e-01 9.1906520e-02 8.7212220e+00 4.0000000e+00 8.3252000e+04 2.1371000e+04 1.2333984e+00 -9.8632812e-02 1.7000000e+01 1.9000000e+01 1.8000000e+01 1.9000000e+01 1.0000000e+00 1.7000000e+01 1.4713695e+01 1.1758100e-01 8.4589019e+00 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.4446908e+01 5.9814000e-02 8.2945020e+00 
3.2000000e+01 3.2000000e-01 3.0329303e-03 1.1293708e-01 9.3172262e-02 8.7551583e+00 2.0000000e+00 8.3396000e+04 2.1416000e+04 1.2470703e+00 -9.8632812e-02 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.6310287e+01 7.8851000e-02 9.3476269e+00 2.0000000e+01 2.6000000e+01 2.1000000e+01 2.6000000e+01 1.0000000e+00 2.0000000e+01 1.8052181e+01 1.0287400e-01 1.0387279e+01 
3.3000000e+01 3.3000000e-01 3.0707619e-03 1.1433239e-01 9.4323379e-02 8.7828268e+00 4.0000000e+00 8.3813000e+04 2.1545000e+04 1.2646484e+00 -9.8632812e-02 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 1.8252668e+01 1.9334400e-01 1.0535795e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.5145246e+01 2.5924000e-02 8.6269231e+00 
3.4000000e+01 3.4000000e-01 3.1025036e-03 1.1545646e-01 9.5250731e-02 8.7984073e+00 5.0000000e+00 8.4382000e+04 2.1719000e+04 1.2841797e+00 -1.0058594e-01 1.6000000e+01 4.6000000e+01 1.7000000e+01 4.6000000e+01 1.0000000e+00 1.6000000e+01 1.5059831e+01 1.9900000e-02 8.5003202e+00 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.4971933e+01 7.4610000e-02 8.5485051e+00 
3.5000000e+01 3.5000000e-01 3.1372628e-03 1.1721860e-01 9.6704483e-02 8.8412310e+00 2.0000000e+00 8.4655000e+04 2.1806000e+04 1.2958984e+00 -9.8632812e-02 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.3323860e+01 5.1834000e-02 7.6146770e+00 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.4642958e+01 1.3251600e-01 8.4246929e+00 
3.6000000e+01 3.6000000e-01 3.1871815e-03 1.1885786e-01 9.8056858e-02 8.8780186e+00 3.0000000e+00 8.4973000e+04 2.1905000e+04 1.3115234e+00 -1.0058594e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.3209739e+01 1.3143200e-01 7.6229291e+00 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.3420451e+01 7.2647000e-02 7.7043011e+00 
3.7000000e+01 3.7000000e-01 3.2246036e-03 1.2047106e-01 9.9387734e-02 8.9135341e+00 3.0000000e+00 8.5396000e+04 2.2037000e+04 1.3251953e+00 -1.0058594e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.2705119e+01 1.4357800e-01 7.3564570e+00 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.3286567e+01 9.8818000e-02 7.6214390e+00 
3.8000000e+01 3.8000000e-01 3.2703882e-03 1.2212321e-01 1.0075075e-01 8.9499443e+00 2.0000000e+00 8.5825000e+04 2.2169000e+04 1.3408203e+00 -1.0058594e-01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.5059765e+01 4.2888000e-02 8.6577139e+00 1.7000000e+01 1.9000000e+01 1.8000000e+01 1.9000000e+01 1.0000000e+00 1.7000000e+01 1.7494931e+01 8.9554000e-02 1.0010781e+01 
3.9000000e+01 3.9000000e-01 3.3135213e-03 1.2374743e-01 1.0209072e-01 8.9850465e+00 2.0000000e+00 8.6245000e+04 2.2301000e+04 1.3564453e+00 -1.0253906e-01 2.2000000e+01 2.8000000e+01 2.3000000e+01 2.8000000e+01 1.0000000e+00 2.2000000e+01 1.8734861e+01 1.6166600e-01 1.0718535e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.4696277e+01 1.2056100e-01 8.4785681e+00 
4.0000000e+01 4.0000000e-01 3.3510379e-03 1.2526507e-01 1.0334276e-01 9.0147040e+00 3.0000000e+00 8.6766000e+04 2.2463000e+04 1.3701172e+00 -1.0253906e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.2837790e+01 8.8672000e-02 7.3836191e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.2712774e+01 3.7911000e-02 7.2615659e+00 
4.1000000e+01 4.1000000e-01 3.3922825e-03 1.2665555e-01 1.0448990e-01 9.0392480e+00 4.0000000e+00 8.7319000e+04 2.2634000e+04 1.3876953e+00 -1.0449219e-01 2.1000000e+01 5.6000000e+01 2.2000000e+01 5.6000000e+01 1.0000000e+00 2.1000000e+01 2.0677851e+01 1.5660500e-01 1.1793782e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.4219942e+01 3.4920000e-02 8.1206999e+00 
4.2000000e+01 4.2000000e-01 3.3800224e-03 1.2515102e-01 1.0324867e-01 8.9417237e+00 1.0000000e+01 8.8867000e+04 2.3120000e+04 1.4306641e+00 -1.1230469e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.3884569e+01 1.2274400e-01 8.0066800e+00 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.3816091e+01 1.1859000e-01 7.9640439e+00 
4.3000000e+01 4.3000000e-01 3.1278440e-03 1.1091516e-01 9.1504186e-02 8.2860571e+00 2.1000000e+01 9.4938000e+04 2.4998000e+04 1.5908203e+00 -1.1230469e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.4944927e+01 2.7903000e-02 8.5388691e+00 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 1.7034065e+01 3.2963000e-02 9.7241888e+00 
4.4000000e+01 4.4000000e-01 2.9131532e-03 1.1043489e-01 9.1107968e-02 8.2276705e+00 6.0000000e+00 9.6073000e+04 2.5352000e+04 1.6259766e+00 -1.0839844e-01 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 1.8793759e+01 9.5637000e-02 1.0888215e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.4870737e+01 6.5879000e-02 8.5384591e+00 
4.5000000e+01 4.5000000e-01 2.9060965e-03 1.1061375e-01 9.1255526e-02 8.1988591e+00 4.0000000e+00 9.6646000e+04 2.5532000e+04 1.6572266e+00 -1.0253906e-01 3.0000000e+01 3.1000000e+01 3.1000000e+01 3.1000000e+01 1.0000000e+00 3.0000000e+01 4.0366684e+01 4.0741000e-01 2.3749148e+01 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 2.1814449e+01 2.3396900e-01 1.2718272e+01 
4.6000000e+01 4.6000000e-01 2.8926328e-03 1.0980464e-01 9.0588022e-02 8.1271152e+00 8.0000000e+00 9.8222000e+04 2.6036000e+04 1.6943359e+00 -1.0058594e-01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 1.7889873e+01 1.6646700e-01 1.0487745e+01 2.0000000e+01 2.6000000e+01 2.1000000e+01 2.6000000e+01 1.0000000e+00 2.0000000e+01 2.8847812e+01 3.1052600e-01 1.6945016e+01 
4.7000000e+01 4.7000000e-01 2.8805809e-03 1.1046458e-01 9.1132469e-02 8.1203680e+00 4.0000000e+00 9.8738000e+04 2.6201000e+04 1.7177734e+00 -1.0058594e-01 1.8000000e+01 2.3000000e+01 1.9000000e+01 2.3000000e+01 1.0000000e+00 1.8000000e+01 1.7252813e+01 1.4751500e-01 9.9400821e+00 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.6247101e+01 1.2446800e-01 9.3705051e+00 
4.8000000e+01 4.8000000e-01 2.8829554e-03 1.1049439e-01 9.1157059e-02 8.0865089e+00 6.0000000e+00 9.9854000e+04 2.6558000e+04 1.7490234e+00 -1.0058594e-01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.6769449e+01 1.5541800e-01 9.7249150e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.4304687e+01 1.3066300e-01 8.2814929e+00 
4.9000000e+01 4.9000000e-01 2.8922423e-03 1.1147110e-01 9.1962833e-02 8.0939884e+00 2.0000000e+00 1.0028700e+05 2.6690000e+04 1.7705078e+00 -1.0058594e-01 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.6632087e+01 1.1462200e-01 9.6886568e+00 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.7447547e+01 1.6839600e-01 1.0118850e+01 
5.0000000e+01 5.0000000e-01 2.9211882e-03 1.1281367e-01 9.3070443e-02 8.1170870e+00 2.0000000e+00 1.0075200e+05 2.6834000e+04 1.7861328e+00 -1.0058594e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.6150078e+01 1.3552300e-01 9.3360369e+00 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 1.9251962e+01 1.5524400e-01 1.1106646e+01 
5.1000000e+01 5.1000000e-01 2.9584869e-03 1.1434878e-01 9.4336903e-02 8.1481683e+00 2.0000000e+00 1.0131300e+05 2.7017000e+04 1.8017578e+00 -1.0058594e-01 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.4552418e+01 1.0180900e-01 8.3886909e+00 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.7694341e+01 2.6786000e-02 1.0104532e+01 
5.2000000e+01 5.2000000e-01 3.0037280e-03 1.1622271e-01 9.5882876e-02 8.1932151e+00 2.0000000e+00 1.0149300e+05 2.7074000e+04 1.8154297e+00 -1.0253906e-01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.6310438e+01 3.5778000e-02 9.3569009e+00 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.5507798e+01 7.2804000e-02 8.9048519e+00 
5.3000000e+01 5.3000000e-01 3.0501552e-03 1.1803976e-01 9.7381931e-02 8.2352072e+00 2.0000000e+00 1.0166700e+05 2.7128000e+04 1.8271484e+00 -1.0449219e-01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 1.6386185e+01 2.3798000e-02 9.3861580e+00 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.5846376e+01 1.4250200e-01 9.1682291e+00 
5.4000000e+01 5.4000000e-01 3.0908409e-03 1.1933211e-01 9.8448112e-02 8.2544404e+00 5.0000000e+00 1.0230200e+05 2.7323000e+04 1.8447266e+00 -1.0449219e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.4297748e+01 9.6754000e-02 8.2760799e+00 2.1000000e+01 2.8000000e+01 2.2000000e+01 2.8000000e+01 1.0000000e+00 2.1000000e+01 2.7330764e+01 1.5742100e-01 1.5711801e+01 
5.5000000e+01 5.5000000e-01 3.1336390e-03 1.2108323e-01 9.9892774e-02 8.2928168e+00 3.0000000e+00 1.0262600e+05 2.7425000e+04 1.8583984e+00 -1.0449219e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.6940896e+01 3.6858000e-02 9.7339401e+00 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.5643600e+01 1.6546500e-01 9.0689700e+00 
5.6000000e+01 5.6000000e-01 3.1799968e-03 1.2281479e-01 1.0132129e-01 8.3297968e+00 3.0000000e+00 1.0308500e+05 2.7569000e+04 1.8720703e+00 -1.0449219e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.7988297e+01 9.1544000e-02 1.0352923e+01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.5990371e+01 1.2239700e-01 9.2969568e+00 
5.7000000e+01 5.7000000e-01 3.2254250e-03 1.2450507e-01 1.0271577e-01 8.3645539e+00 2.0000000e+00 1.0349300e+05 2.7698000e+04 1.8857422e+00 -1.0449219e-01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 1.6964451e+01 1.4257000e-01 9.8186698e+00 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.6609817e+01 2.6837000e-02 9.4892111e+00 
5.8000000e+01 5.8000000e-01 3.2667926e-03 1.2596309e-01 1.0391862e-01 8.3893571e+00 3.0000000e+00 1.0399600e+05 2.7851000e+04 1.9033203e+00 -1.0644531e-01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 1.9029242e+01 1.1470100e-01 1.0942504e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.6917619e+01 1.5651500e-01 9.8092279e+00 
5.9000000e+01 5.9000000e-01 3.2988259e-03 1.2732940e-01 1.0504582e-01 8.4099286e+00 4.0000000e+00 1.0453600e+05 2.8019000e+04 1.9208984e+00 -1.0839844e-01 1.6000000e+01 2.2000000e+01 1.7000000e+01 2.2000000e+01 1.0000000e+00 1.6000000e+01 1.6232462e+01 1.3361900e-01 9.3618410e+00 1.6000000e+01 1.8000000e+01 1.7000000e+01 1.8000000e+01 1.0000000e+00 1.6000000e+01 1.7208024e+01 4.6744000e-02 9.8849380e+00 
6.0000000e+01 6.0000000e-01 3.0690556e-03 1.1088818e-01 9.1481933e-02 7.6703034e+00 3.1000000e+01 1.1155700e+05 3.0188000e+04 2.0986328e+00 -1.1230469e-01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.4581412e+01 3.4754000e-02 8.4085720e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.5210242e+01 1.5248900e-01 8.8347280e+00 
6.1000000e+01 6.1000000e-01 2.8082052e-03 1.1033681e-01 9.1027052e-02 7.6069560e+00 6.0000000e+00 1.1262600e+05 3.0521000e+04 2.1337891e+00 -1.1035156e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.6743592e+01 2.8867000e-02 9.6092992e+00 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.0979849e+01 1.1158500e-01 1.2080052e+01 
6.2000000e+01 6.2000000e-01 2.8049367e-03 1.1045253e-01 9.1122525e-02 7.5729839e+00 5.0000000e+00 1.1335000e+05 3.0749000e+04 2.1630859e+00 -1.0644531e-01 2.5000000e+01 2.9000000e+01 2.6000000e+01 2.9000000e+01 1.0000000e+00 2.5000000e+01 3.2223430e+01 4.6773000e-02 1.8834141e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.6920702e+01 1.1540200e-01 9.8096809e+00 
6.3000000e+01 6.3000000e-01 2.7954462e-03 1.0995687e-01 9.0713609e-02 7.5123820e+00 6.0000000e+00 1.1441500e+05 3.1085000e+04 2.2001953e+00 -1.0058594e-01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.0715828e+01 2.0512500e-01 1.2176665e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.1557118e+01 3.1683000e-02 1.2601980e+01 
6.4000000e+01 6.4000000e-01 2.7851441e-03 1.0999397e-01 9.0744214e-02 7.4757784e+00 5.0000000e+00 1.1534800e+05 3.1385000e+04 2.2314453e+00 -9.8632813e-02 2.2000000e+01 2.9000000e+01 2.3000000e+01 2.9000000e+01 1.0000000e+00 2.2000000e+01 3.1454560e+01 2.1107200e-01 1.8389640e+01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.9107548e+01 1.9939100e-01 1.1240991e+01 
6.5000000e+01 6.5000000e-01 2.7744551e-03 1.0993134e-01 9.0692549e-02 7.4351866e+00 6.0000000e+00 1.1635300e+05 3.1703000e+04 2.2607422e+00 -9.8632813e-02 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 1.8987139e+01 1.2649000e-01 1.0961747e+01 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.6704912e+01 7.7678000e-02 9.6559050e+00 
6.6000000e+01 6.6000000e-01 2.7760207e-03 1.1065293e-01 9.1287855e-02 7.4290792e+00 5.0000000e+00 1.1710300e+05 3.1946000e+04 2.2841797e+00 -9.8632813e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.7374523e+01 1.5160400e-01 1.0092459e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.1142284e+01 1.0539100e-01 1.2163691e+01 
6.7000000e+01 6.7000000e-01 2.7980176e-03 1.1179318e-01 9.2228549e-02 7.4407313e+00 3.0000000e+00 1.1753800e+05 3.2084000e+04 2.3037109e+00 -9.8632813e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.6121487e+01 1.1766800e-01 9.3343220e+00 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.9706752e+01 1.2755900e-01 1.1460706e+01 
6.8000000e+01 6.8000000e-01 2.8296842e-03 1.1317015e-01 9.3364543e-02 7.4622667e+00 3.0000000e+00 1.1784700e+05 3.2180000e+04 2.3212891e+00 -9.8632813e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.8648795e+01 1.5151200e-01 1.0838550e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.6314643e+01 2.6846000e-02 9.3903482e+00 
6.9000000e+01 6.9000000e-01 2.8647985e-03 1.1454445e-01 9.4498328e-02 7.4834513e+00 2.0000000e+00 1.1818800e+05 3.2282000e+04 2.3369141e+00 -9.8632813e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.8802737e+01 1.4763700e-01 1.1061769e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.8277638e+01 3.3797000e-02 1.0509960e+01 
7.0000000e+01 7.0000000e-01 2.9012571e-03 1.1601027e-01 9.5707615e-02 7.5083548e+00 3.0000000e+00 1.1876700e+05 3.2465000e+04 2.3525391e+00 -9.8632813e-02 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.8472298e+01 1.2663200e-01 1.0665832e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.9124887e+01 1.5752400e-01 1.1105621e+01 
7.1000000e+01 7.1000000e-01 2.9420177e-03 1.1767137e-01 9.7078016e-02 7.5408968e+00 2.0000000e+00 1.1905800e+05 3.2555000e+04 2.3681641e+00 -1.0058594e-01 1.5000000e+01 1.7000000e+01 1.6000000e+01 1.7000000e+01 1.0000000e+00 1.5000000e+01 1.8208979e+01 1.6150400e-01 1.0628420e+01 1.9000000e+01 2.6000000e+01 2.0000000e+01 2.6000000e+01 1.0000000e+00 1.9000000e+01 2.3843327e+01 1.1167500e-01 1.3741572e+01 
7.2000000e+01 7.2000000e-01 2.9857682e-03 1.1959058e-01 9.8661347e-02 7.5836426e+00 2.0000000e+00 1.1922900e+05 3.2609000e+04 2.3798828e+00 -1.0058594e-01 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 1.9937223e+01 1.4069200e-01 1.1519625e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.1494347e+01 4.5708000e-02 1.2434415e+01 
7.3000000e+01 7.3000000e-01 3.0388448e-03 1.2139524e-01 1.0015017e-01 7.6210726e+00 4.0000000e+00 1.1956500e+05 3.2714000e+04 2.3935547e+00 -1.0058594e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.8209159e+01 3.6759000e-02 1.0468770e+01 1.7000000e+01 2.2000000e+01 1.8000000e+01 2.2000000e+01 1.0000000e+00 1.7000000e+01 1.9556936e+01 1.7436500e-01 1.1362010e+01 
7.4000000e+01 7.4000000e-01 3.0827983e-03 1.2294307e-01 1.0142713e-01 7.6474590e+00 4.0000000e+00 1.2009000e+05 3.2876000e+04 2.4072266e+00 -1.0058594e-01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.7939475e+01 1.4252100e-01 1.0420799e+01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 1.8696601e+01 1.9942500e-01 1.0809961e+01 
7.5000000e+01 7.5000000e-01 3.1270065e-03 1.2476004e-01 1.0292611e-01 7.6844727e+00 3.0000000e+00 1.2043200e+05 3.2984000e+04 2.4208984e+00 -1.0058594e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.8506225e+01 3.4905000e-02 1.0725971e+01 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.6709897e+01 1.3850900e-01 9.6954970e+00 
7.6000000e+01 7.6000000e-01 3.1662385e-03 1.2597671e-01 1.0392985e-01 7.6963262e+00 4.0000000e+00 1.2106400e+05 3.3179000e+04 2.4404297e+00 -1.0253906e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.8717839e+01 4.9720000e-02 1.0728129e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.7766802e+01 4.2763000e-02 1.0243270e+01 
7.7000000e+01 7.7000000e-01 3.1832519e-03 1.2664302e-01 1.0447956e-01 7.6852965e+00 6.0000000e+00 1.2189000e+05 3.3437000e+04 2.4638672e+00 -1.0449219e-01 1.4000000e+01 1.7000000e+01 1.5000000e+01 1.7000000e+01 1.0000000e+00 1.4000000e+01 1.7367955e+01 5.1719000e-02 1.0020838e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.8667313e+01 1.4837500e-01 1.0919574e+01 
7.8000000e+01 7.8000000e-01 2.9454471e-03 1.1032135e-01 9.1014303e-02 6.9543575e+00 2.9000000e+01 1.2887100e+05 3.5570000e+04 2.6396484e+00 -1.0644531e-01 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.7254923e+01 6.5747000e-02 1.0010051e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.8683842e+01 3.5808000e-02 1.0778664e+01 
7.9000000e+01 7.9000000e-01 2.7014652e-03 1.1032471e-01 9.1017072e-02 6.9129857e+00 5.0000000e+00 1.2962700e+05 3.5804000e+04 2.6708984e+00 -1.0449219e-01 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 2.1911917e+01 5.3702000e-02 1.2620883e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.5555779e+01 7.3579000e-02 1.4694108e+01 
8.0000000e+01 8.0000000e-01 2.6993129e-03 1.1012527e-01 9.0852540e-02 6.8627869e+00 6.0000000e+00 1.3061500e+05 3.6113000e+04 2.7041016e+00 -1.0058594e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.2976115e+01 4.1762000e-02 1.3298461e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.8951428e+01 3.1742000e-02 1.0915645e+01 
8.1000000e+01 8.1000000e-01 2.6911574e-03 1.1001316e-01 9.0760046e-02 6.8165114e+00 5.0000000e+00 1.3145100e+05 3.6377000e+04 2.7353516e+00 -9.6679687e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.2536563e+01 3.8785000e-02 1.2997111e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.1992212e+01 2.8932000e-02 1.2796364e+01 
8.2000000e+01 8.2000000e-01 2.6819142e-03 1.0993435e-01 9.0695029e-02 6.7719595e+00 5.0000000e+00 1.3229200e+05 3.6641000e+04 2.7666016e+00 -9.4726562e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.2713143e+01 4.2776000e-02 1.3104319e+01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.2878894e+01 5.2786000e-02 1.3291929e+01 
8.3000000e+01 8.3000000e-01 2.6767241e-03 1.1027230e-01 9.0973833e-02 6.7459033e+00 5.0000000e+00 1.3320200e+05 3.6935000e+04 2.7919922e+00 -9.4726562e-02 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 2.1564940e+01 6.2788000e-02 1.2413093e+01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.7358598e+01 6.5541000e-02 1.5784698e+01 
8.4000000e+01 8.4000000e-01 2.6854936e-03 1.1114319e-01 9.1692313e-02 6.7428950e+00 3.0000000e+00 1.3380200e+05 3.7127000e+04 2.8154297e+00 -9.4726563e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.3038016e+01 5.4653000e-02 1.3244325e+01 1.4000000e+01 1.7000000e+01 1.5000000e+01 1.7000000e+01 1.0000000e+00 1.4000000e+01 1.7222321e+01 3.6710000e-02 9.9461069e+00 
8.5000000e+01 8.5000000e-01 2.7082189e-03 1.1223276e-01 9.2591197e-02 6.7489706e+00 3.0000000e+00 1.3430400e+05 3.7283000e+04 2.8349609e+00 -9.4726563e-02 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.8049019e+01 3.8744000e-02 1.0415980e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.0242305e+01 5.0717000e-02 1.1683333e+01 
8.6000000e+01 8.6000000e-01 2.7381832e-03 1.1359627e-01 9.3716084e-02 6.7665885e+00 4.0000000e+00 1.3481700e+05 3.7448000e+04 2.8525391e+00 -9.4726563e-02 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.1725661e+01 5.9747000e-02 1.2517051e+01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.2708460e+01 5.4791000e-02 1.3120440e+01 
8.7000000e+01 8.7000000e-01 2.7753997e-03 1.1517700e-01 9.5020177e-02 6.7930122e+00 2.0000000e+00 1.3509900e+05 3.7535000e+04 2.8662109e+00 -9.4726563e-02 1.5000000e+01 1.8000000e+01 1.6000000e+01 1.8000000e+01 1.0000000e+00 1.5000000e+01 1.8370728e+01 3.6907000e-02 1.0574303e+01 1.8000000e+01 2.3000000e+01 1.9000000e+01 2.3000000e+01 1.0000000e+00 1.8000000e+01 2.3923346e+01 5.2912000e-02 1.3765863e+01 
8.8000000e+01 8.8000000e-01 2.8206496e-03 1.1708759e-01 9.6596402e-02 6.8326723e+00 2.0000000e+00 1.3527000e+05 3.7589000e+04 2.8779297e+00 -9.4726563e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.0077496e+01 5.2753000e-02 1.1597258e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.8899833e+01 7.0697000e-02 1.0834634e+01 
8.9000000e+01 8.9000000e-01 2.8700329e-03 1.1895682e-01 9.8138498e-02 6.8699875e+00 2.0000000e+00 1.3545300e+05 3.7646000e+04 2.8916016e+00 -9.6679688e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.1410003e+01 6.5698000e-02 1.2296864e+01 1.6000000e+01 2.3000000e+01 1.7000000e+01 2.3000000e+01 1.0000000e+00 1.6000000e+01 2.1054448e+01 5.6806000e-02 1.2029716e+01 
9.0000000e+01 9.0000000e-01 2.9064475e-03 1.2025021e-01 9.9205539e-02 6.8830731e+00 4.0000000e+00 1.3609100e+05 3.7841000e+04 2.9091797e+00 -9.6679689e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.9664019e+01 5.0847000e-02 1.1326141e+01 1.7000000e+01 2.2000000e+01 1.8000000e+01 2.2000000e+01 1.0000000e+00 1.7000000e+01 3.0585961e+01 8.5426000e-02 1.7584856e+01 
9.1000000e+01 9.1000000e-01 2.9500244e-03 1.2207209e-01 1.0070857e-01 6.9175268e+00 3.0000000e+00 1.3638800e+05 3.7934000e+04 2.9208984e+00 -9.6679689e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.0202357e+01 4.2783000e-02 1.1632367e+01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 2.4820610e+01 7.1567000e-02 1.4418214e+01 
9.2000000e+01 9.2000000e-01 2.9961184e-03 1.2380885e-01 1.0214139e-01 6.9479041e+00 3.0000000e+00 1.3684700e+05 3.8078000e+04 2.9345703e+00 -9.6679689e-02 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 2.7486304e+01 6.1596000e-02 1.5816685e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.5183668e+01 5.0716000e-02 1.4523691e+01 
9.3000000e+01 9.3000000e-01 3.0415568e-03 1.2558714e-01 1.0360846e-01 6.9794170e+00 3.0000000e+00 1.3728200e+05 3.8216000e+04 2.9482422e+00 -9.6679689e-02 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.3029055e+01 1.4253000e-01 1.3314586e+01 1.7000000e+01 1.9000000e+01 1.8000000e+01 1.9000000e+01 1.0000000e+00 1.7000000e+01 2.1377584e+01 4.5799000e-02 1.2307990e+01 
9.4000000e+01 9.4000000e-01 3.0832252e-03 1.2707199e-01 1.0483346e-01 6.9987263e+00 3.0000000e+00 1.3784800e+05 3.8390000e+04 2.9638672e+00 -9.6679689e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.8281534e+01 4.0901000e-02 1.0537436e+01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.0775799e+01 5.9822000e-02 1.1959333e+01 
9.5000000e+01 9.5000000e-01 3.1115673e-03 1.2793979e-01 1.0554938e-01 6.9927622e+00 5.0000000e+00 1.3844400e+05 3.8573000e+04 2.9873047e+00 -1.0058594e-01 1.7000000e+01 1.9000000e+01 1.8000000e+01 1.9000000e+01 1.0000000e+00 1.7000000e+01 2.1673005e+01 1.2658100e-01 1.2457130e+01 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 2.4446979e+01 1.4057400e-01 1.4322550e+01 
9.6000000e+01 9.6000000e-01 2.8298407e-03 1.0914183e-01 9.0041207e-02 6.1646050e+00 3.0000000e+01 1.4598700e+05 4.0877000e+04 3.1865234e+00 -1.0253906e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.2833427e+01 1.3954400e-01 1.3400663e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.3845853e+01 1.4342400e-01 1.3871706e+01 
9.7000000e+01 9.7000000e-01 2.5695906e-03 1.0996459e-01 9.0719975e-02 6.1559821e+00 4.0000000e+00 1.4637700e+05 4.1000000e+04 3.2060547e+00 -1.0253906e-01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.5031317e+01 1.5848200e-01 1.4502334e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.1866170e+01 1.2256500e-01 1.2618527e+01 
9.8000000e+01 9.8000000e-01 2.5803964e-03 1.1008652e-01 9.0820566e-02 6.1168846e+00 6.0000000e+00 1.4724500e+05 4.1273000e+04 3.2373047e+00 -9.8632814e-02 1.8000000e+01 2.2000000e+01 1.9000000e+01 2.2000000e+01 1.0000000e+00 1.8000000e+01 2.9437827e+01 1.8620000e-01 1.7249420e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.2380786e+01 1.3664500e-01 1.3000545e+01 
9.9000000e+01 9.9000000e-01 2.5752224e-03 1.0965760e-01 9.0466710e-02 6.0541415e+00 6.0000000e+00 1.4823000e+05 4.1582000e+04 3.2705078e+00 -9.4726564e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.5095484e+01 1.5439700e-01 1.4539063e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.7186843e+01 1.6640300e-01 1.5937029e+01 
1.0000000e+02 1.0000000e+00 2.5630670e-03 1.0975290e-01 9.0545330e-02 6.0141783e+00 5.0000000e+00 1.4888000e+05 4.1789000e+04 3.2998047e+00 -9.2773438e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.1466694e+01 9.1724000e-02 1.2450384e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.2688562e+01 1.5450000e-01 1.3219805e+01 
1.0100000e+02 1.0100000e+00 2.5597245e-03 1.1011969e-01 9.0847937e-02 5.9861596e+00 5.0000000e+00 1.4972900e+05 4.2059000e+04 3.3271484e+00 -9.2773438e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.2455746e+01 1.4955700e-01 1.3025035e+01 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 2.5151936e+01 1.5640300e-01 1.4588572e+01 
1.0200000e+02 1.0200000e+00 2.5671975e-03 1.1095681e-01 9.1538554e-02 5.9781586e+00 5.0000000e+00 1.5029000e+05 4.2239000e+04 3.3486328e+00 -9.2773438e-02 1.7000000e+01 2.1000000e+01 1.8000000e+01 2.1000000e+01 1.0000000e+00 1.7000000e+01 2.3606844e+01 1.1559500e-01 1.3655605e+01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 2.2224060e+01 1.3260800e-01 1.2871778e+01 
1.0300000e+02 1.0300000e+00 2.5884741e-03 1.1205453e-01 9.2444160e-02 5.9811035e+00 3.0000000e+00 1.5065000e+05 4.2350000e+04 3.3681641e+00 -9.2773438e-02 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 2.1780722e+01 9.9677000e-02 1.2621276e+01 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 2.3549420e+01 9.7611000e-02 1.3610917e+01 
1.0400000e+02 1.0400000e+00 2.6183955e-03 1.1348157e-01 9.3621456e-02 5.9974659e+00 3.0000000e+00 1.5097100e+05 4.2449000e+04 3.3837891e+00 -9.2773438e-02 1.6000000e+01 1.9000000e+01 1.7000000e+01 1.9000000e+01 1.0000000e+00 1.6000000e+01 2.2978827e+01 1.3251100e-01 1.3270610e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.2663150e+01 1.3659000e-01 1.3088428e+01 
1.0500000e+02 1.0500000e+00 2.6528501e-03 1.1489697e-01 9.4789154e-02 6.0129626e+00 3.0000000e+00 1.5160900e+05 4.2650000e+04 3.4013672e+00 -9.2773437e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.1475409e+01 1.3471800e-01 1.2520445e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.2784847e+01 1.5347500e-01 1.3243773e+01 
1.0600000e+02 1.0600000e+00 2.6897922e-03 1.1649407e-01 9.6106748e-02 6.0357269e+00 2.0000000e+00 1.5203800e+05 4.2788000e+04 3.4150391e+00 -9.6679687e-02 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.5777217e+01 1.5148600e-01 1.4976066e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.2330174e+01 1.4747700e-01 1.2976721e+01 
1.0700000e+02 1.0700000e+00 2.7272779e-03 1.1846227e-01 9.7730496e-02 6.0730151e+00 2.0000000e+00 1.5220300e+05 4.2839000e+04 3.4267578e+00 -9.6679687e-02 1.9000000e+01 2.3000000e+01 2.0000000e+01 2.3000000e+01 1.0000000e+00 1.9000000e+01 2.5661570e+01 1.4459900e-01 1.4865820e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.1860662e+01 1.1776300e-01 1.2700180e+01 
1.0800000e+02 1.0800000e+00 2.7806916e-03 1.2013193e-01 9.9107955e-02 6.0976392e+00 4.0000000e+00 1.5253300e+05 4.2941000e+04 3.4423828e+00 -9.6679687e-02 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.9580704e+01 1.9712200e-01 1.7175743e+01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.3804814e+01 1.6343400e-01 1.3854590e+01 
1.0900000e+02 1.0900000e+00 2.8247441e-03 1.2196657e-01 1.0062152e-01 6.1283754e+00 3.0000000e+00 1.5283000e+05 4.3034000e+04 3.4541016e+00 -9.6679687e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.1686742e+01 1.3059200e-01 1.2586714e+01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.4431310e+01 1.2964900e-01 1.4150593e+01 
1.1000000e+02 1.1000000e+00 2.8676722e-03 1.2356729e-01 1.0194210e-01 6.1492956e+00 3.0000000e+00 1.5341500e+05 4.3214000e+04 3.4697266e+00 -9.6679687e-02 2.0000000e+01 2.3000000e+01 2.1000000e+01 2.3000000e+01 1.0000000e+00 2.0000000e+01 2.7391454e+01 1.6945800e-01 1.5845105e+01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.4220802e+01 1.6047800e-01 1.4075578e+01 
1.1100000e+02 1.1100000e+00 2.9105055e-03 1.2538701e-01 1.0344336e-01 6.1783408e+00 2.0000000e+00 1.5376000e+05 4.3322000e+04 3.4814453e+00 -9.6679687e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.4184104e+01 1.3954000e-01 1.3996614e+01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.3383509e+01 1.5143100e-01 1.3573102e+01 
1.1200000e+02 1.1200000e+00 2.9512313e-03 1.2685584e-01 1.0465514e-01 6.1928598e+00 3.0000000e+00 1.5431700e+05 4.3496000e+04 3.4990234e+00 -9.6679687e-02 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.4344769e+01 1.5143700e-01 1.4155534e+01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.6429186e+01 1.4253000e-01 1.5271775e+01 
1.1300000e+02 1.1300000e+00 2.9888263e-03 1.2845266e-01 1.0597249e-01 6.2119439e+00 4.0000000e+00 1.5468900e+05 4.3613000e+04 3.5146484e+00 -9.8632811e-02 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 2.6640346e+01 1.6252900e-01 1.5434735e+01 2.4000000e+01 2.8000000e+01 2.5000000e+01 2.8000000e+01 1.0000000e+00 2.4000000e+01 4.1220868e+01 2.7794600e-01 2.3981530e+01 
1.1400000e+02 1.1400000e+00 2.6994003e-03 1.0781498e-01 8.8946561e-02 5.3200343e+00 3.2000000e+01 1.6260400e+05 4.6019000e+04 3.7314453e+00 -1.0058594e-01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.2304464e+01 1.3160600e-01 1.2947562e+01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.5218147e+01 1.4360800e-01 1.4630128e+01 
1.1500000e+02 1.1500000e+00 2.4031738e-03 1.0820093e-01 8.9264969e-02 5.2894770e+00 5.0000000e+00 1.6337300e+05 4.6259000e+04 3.7548828e+00 -9.8632811e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.6129597e+01 1.5156700e-01 1.5332176e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.3847298e+01 1.3256000e-01 1.3838972e+01 
1.1600000e+02 1.1600000e+00 2.4212965e-03 1.0908344e-01 8.9993034e-02 5.2797312e+00 4.0000000e+00 1.6378100e+05 4.6388000e+04 3.7744141e+00 -9.6679686e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.5458652e+01 1.4144000e-01 1.4680991e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.4696696e+01 1.5045800e-01 1.4369620e+01 
1.1700000e+02 1.1700000e+00 2.4241335e-03 1.0894265e-01 8.9876880e-02 5.2265057e+00 6.0000000e+00 1.6477900e+05 4.6703000e+04 3.8037109e+00 -9.4726561e-02 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.5890935e+01 1.4055300e-01 1.5003734e+01 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 2.8263764e+01 1.6825900e-01 1.6564879e+01 
1.1800000e+02 1.1800000e+00 2.4070357e-03 1.0846051e-01 8.9479118e-02 5.1591046e+00 6.0000000e+00 1.6591600e+05 4.7066000e+04 3.8388672e+00 -9.2773436e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.5997573e+01 1.6351500e-01 1.5204162e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.4704499e+01 1.3945900e-01 1.4348876e+01 
1.1900000e+02 1.1900000e+00 2.4030690e-03 1.0923479e-01 9.0117895e-02 5.1445968e+00 4.0000000e+00 1.6643500e+05 4.7231000e+04 3.8603516e+00 -9.2773436e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.4525132e+01 1.5961500e-01 1.4251246e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.4521090e+01 1.4756700e-01 1.4266346e+01 
1.2000000e+02 1.2000000e+00 2.4177293e-03 1.1025150e-01 9.0956678e-02 5.1401825e+00 3.0000000e+00 1.6688500e+05 4.7375000e+04 3.8818359e+00 -9.2773436e-02 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 2.8462466e+01 1.6756900e-01 1.6502827e+01 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 2.7233068e+01 9.3786000e-02 1.5758562e+01 
1.2100000e+02 1.2100000e+00 2.4373013e-03 1.1114230e-01 9.1691580e-02 5.1304395e+00 4.0000000e+00 1.6766600e+05 4.7624000e+04 3.9013672e+00 -9.2773436e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.3066457e+01 1.2068700e-01 1.3433422e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.3648423e+01 4.3767000e-02 1.3681707e+01 
1.2200000e+02 1.2200000e+00 2.4633157e-03 1.1260946e-01 9.2901975e-02 5.1440866e+00 3.0000000e+00 1.6795400e+05 4.7714000e+04 3.9169922e+00 -9.2773436e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.4677014e+01 1.4853300e-01 1.4375674e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.4688927e+01 1.1059000e-01 1.4333282e+01 
1.2300000e+02 1.2300000e+00 2.4999889e-03 1.1423948e-01 9.4246730e-02 5.1639222e+00 2.0000000e+00 1.6821500e+05 4.7795000e+04 3.9306641e+00 -9.4726561e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.3166640e+01 4.4794000e-02 1.3378884e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.4542670e+01 5.1839000e-02 1.4160728e+01 
1.2400000e+02 1.2400000e+00 2.5392576e-03 1.1614440e-01 9.5818273e-02 5.1943463e+00 2.0000000e+00 1.6835000e+05 4.7837000e+04 3.9423828e+00 -9.4726561e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.4434699e+01 4.7791000e-02 1.4121696e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.5315027e+01 1.3655400e-01 1.4569426e+01 
1.2500000e+02 1.2500000e+00 2.5878893e-03 1.1791988e-01 9.7283029e-02 5.2190246e+00 3.0000000e+00 1.6868000e+05 4.7939000e+04 3.9560547e+00 -9.4726561e-02 1.9000000e+01 2.2000000e+01 2.0000000e+01 2.2000000e+01 1.0000000e+00 1.9000000e+01 2.7309999e+01 1.3157800e-01 1.5818135e+01 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 2.7019937e+01 1.6959700e-01 1.5681267e+01 
1.2600000e+02 1.2600000e+00 2.6254252e-03 1.1929614e-01 9.8418441e-02 5.2274354e+00 3.0000000e+00 1.6918600e+05 4.8095000e+04 3.9716797e+00 -9.4726561e-02 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 2.7136817e+01 1.0077700e-01 1.5703545e+01 1.9000000e+01 2.2000000e+01 2.0000000e+01 2.2000000e+01 1.0000000e+00 1.9000000e+01 2.7341111e+01 1.4964200e-01 1.5837718e+01 
1.2700000e+02 1.2700000e+00 2.6630443e-03 1.2107885e-01 9.9889158e-02 5.2513184e+00 2.0000000e+00 1.6953100e+05 4.8203000e+04 3.9853516e+00 -9.2773436e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.4324352e+01 1.3058400e-01 1.4097793e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.4398101e+01 1.3958700e-01 1.4171520e+01 
1.2800000e+02 1.2800000e+00 2.7110398e-03 1.2287989e-01 1.0137500e-01 5.2753448e+00 2.0000000e+00 1.6985500e+05 4.8305000e+04 3.9970703e+00 -9.2773436e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.4450475e+01 1.3364000e-01 1.4201778e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.4487699e+01 1.1569500e-01 1.4191936e+01 
1.2900000e+02 1.2900000e+00 2.7498048e-03 1.2463593e-01 1.0282373e-01 5.2970335e+00 3.0000000e+00 1.7016100e+05 4.8401000e+04 4.0107422e+00 -9.2773436e-02 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 2.6131205e+01 1.4965900e-01 1.5166992e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.3000632e+01 1.5165200e-01 1.3391880e+01 
1.3000000e+02 1.3000000e+00 2.7893250e-03 1.2618350e-01 1.0410045e-01 5.3102699e+00 3.0000000e+00 1.7065600e+05 4.8548000e+04 4.0244141e+00 -9.2773436e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.4478199e+01 1.4667900e-01 1.4220691e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.6817316e+01 1.8053300e-01 1.5747781e+01 
1.3100000e+02 1.3100000e+00 2.8211218e-03 1.2738293e-01 1.0508998e-01 5.3093565e+00 4.0000000e+00 1.7138100e+05 4.8779000e+04 4.0419922e+00 -9.2773436e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4327445e+01 9.5612000e-02 1.4022855e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4354488e+01 1.4958400e-01 1.4074796e+01 
1.3200000e+02 1.3200000e+00 2.5314392e-03 1.0508949e-01 8.6698057e-02 4.3702519e+00 3.2000000e+01 1.7941600e+05 5.1212000e+04 4.2685547e+00 -9.8632814e-02 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 2.8605613e+01 1.4056300e-01 1.6607866e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.5529152e+01 1.3369100e-01 1.4817093e+01 
1.3300000e+02 1.3300000e+00 2.1821521e-03 1.0505713e-01 8.6671362e-02 4.3198901e+00 5.0000000e+00 1.8011300e+05 5.1431000e+04 4.2939453e+00 -9.6679689e-02 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.7092424e+01 1.3968300e-01 1.5713593e+01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.7415995e+01 1.3170300e-01 1.5909184e+01 
1.3400000e+02 1.3400000e+00 2.1799856e-03 1.0428496e-01 8.6034328e-02 4.2388030e+00 7.0000000e+00 1.8127700e+05 5.1800000e+04 4.3271484e+00 -9.4726563e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.8472604e+01 1.7263600e-01 1.6748013e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.6038918e+01 1.5361700e-01 1.5113699e+01 
1.3500000e+02 1.3500000e+00 2.1594773e-03 1.0427359e-01 8.6024943e-02 4.1892685e+00 5.0000000e+00 1.8201600e+05 5.2034000e+04 4.3564453e+00 -9.2773438e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.5889893e+01 1.5354200e-01 1.5064206e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.5698789e+01 1.3265800e-01 1.4885050e+01 
1.3600000e+02 1.3600000e+00 2.1570318e-03 1.0475054e-01 8.6418425e-02 4.1599058e+00 4.0000000e+00 1.8252300e+05 5.2196000e+04 4.3798828e+00 -9.2773437e-02 1.9000000e+01 2.5000000e+01 2.0000000e+01 2.5000000e+01 1.0000000e+00 1.9000000e+01 3.1228768e+01 1.6757300e-01 1.8150455e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.5790671e+01 1.3276100e-01 1.4955144e+01 
1.3700000e+02 1.3700000e+00 2.1507986e-03 1.0455345e-01 8.6255822e-02 4.1032432e+00 6.0000000e+00 1.8357000e+05 5.2529000e+04 4.4091797e+00 -9.2773437e-02 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.6469344e+01 1.4354100e-01 1.5366992e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4573365e+01 1.4170900e-01 1.4275391e+01 
1.3800000e+02 1.3800000e+00 2.1499632e-03 1.0539885e-01 8.6953273e-02 4.0891890e+00 3.0000000e+00 1.8407700e+05 5.2688000e+04 4.4287109e+00 -9.2773437e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4626704e+01 1.4374900e-01 1.4326324e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4483586e+01 1.5862200e-01 1.4230596e+01 
1.3900000e+02 1.3900000e+00 2.1710195e-03 1.0667069e-01 8.8002531e-02 4.0920823e+00 2.0000000e+00 1.8435900e+05 5.2775000e+04 4.4443359e+00 -9.2773437e-02 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.6342483e+01 1.4261100e-01 1.5262780e+01 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.5994698e+01 1.4767900e-01 1.5067500e+01 
1.4000000e+02 1.4000000e+00 2.1994763e-03 1.0800308e-01 8.9101749e-02 4.0970307e+00 2.0000000e+00 1.8468800e+05 5.2874000e+04 4.4580078e+00 -9.2773436e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.6597187e+01 1.5669200e-01 1.5568090e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4370826e+01 1.4661700e-01 1.4154494e+01 
1.4100000e+02 1.4100000e+00 2.2321902e-03 1.0960905e-01 9.0426658e-02 4.1124307e+00 3.0000000e+00 1.8494000e+05 5.2955000e+04 4.4716797e+00 -9.2773436e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4394415e+01 1.1969100e-01 1.4130212e+01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.5646038e+01 1.4565300e-01 1.4867432e+01 
1.4200000e+02 1.4200000e+00 2.2670063e-03 1.1103738e-01 9.1605020e-02 4.1205317e+00 3.0000000e+00 1.8552500e+05 5.3144000e+04 4.4853516e+00 -9.2773436e-02 1.7000000e+01 2.0000000e+01 1.8000000e+01 2.0000000e+01 1.0000000e+00 1.7000000e+01 2.6213831e+01 1.5850800e-01 1.5214809e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4429985e+01 1.5262700e-01 1.4160477e+01 
1.4300000e+02 1.4300000e+00 2.3011011e-03 1.1262653e-01 9.2916060e-02 4.1344288e+00 2.0000000e+00 1.8576800e+05 5.3219000e+04 4.4970703e+00 -9.2773436e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4502337e+01 1.2572500e-01 1.4197483e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4601866e+01 1.3763300e-01 1.4285192e+01 
1.4400000e+02 1.4400000e+00 2.3381223e-03 1.1425587e-01 9.4260253e-02 4.1494193e+00 3.0000000e+00 1.8608600e+05 5.3318000e+04 4.5107422e+00 -9.4726561e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4342974e+01 1.2369100e-01 1.4148863e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4564551e+01 1.4364400e-01 1.4272459e+01 
1.4500000e+02 1.4500000e+00 2.3740976e-03 1.1609820e-01 9.5780161e-02 4.1720444e+00 2.0000000e+00 1.8633200e+05 5.3396000e+04 4.5205078e+00 -9.2773436e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 2.5901983e+01 1.5969500e-01 1.5032617e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4702880e+01 1.2075200e-01 1.4312304e+01 
1.4600000e+02 1.4600000e+00 2.4209426e-03 1.1750862e-01 9.6943748e-02 4.1777087e+00 3.0000000e+00 1.8677000e+05 5.3531000e+04 4.5361328e+00 -9.4726561e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4157678e+01 1.0477000e-01 1.3993541e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4167148e+01 1.4663500e-01 1.4049438e+01 
1.4700000e+02 1.4700000e+00 2.4464642e-03 1.1917536e-01 9.8318791e-02 4.1926828e+00 2.0000000e+00 1.8693500e+05 5.3582000e+04 4.5478516e+00 -9.4726561e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4170339e+01 1.4870200e-01 1.4043029e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4014259e+01 1.2871000e-01 1.3925624e+01 
1.4800000e+02 1.4800000e+00 2.4795648e-03 1.1999268e-01 9.8993080e-02 4.1754905e+00 5.0000000e+00 1.8775700e+05 5.3837000e+04 4.5654297e+00 -9.4726561e-02 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.3862447e+01 1.3668600e-01 1.3828911e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4002911e+01 1.3761700e-01 1.3936897e+01 
1.4900000e+02 1.4900000e+00 2.4824234e-03 1.1971187e-01 9.8761408e-02 4.1169638e+00 6.0000000e+00 1.8872100e+05 5.4140000e+04 4.5908203e+00 -9.4726561e-02 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 2.8514316e+01 1.2873200e-01 1.6481997e+01 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 2.8543134e+01 1.5567400e-01 1.6515736e+01 


==> data/optimization_d9/y.dat <==
1.121142399872952167e+00 1.103831151351442941e+00 1.140801804171383660e+00 1.118433968877948104e+00
1.287493470216688474e+00 1.292648041834146611e+00 1.351490610985995655e+00 1.348961788514720261e+00
1.408003762502785694e+00 1.409210030186897722e+00 1.203779239822170055e+00 1.216179039165071973e+00
1.110960871901160996e+00 1.113183506579050297e+00 1.133542846479473232e+00 1.114287250970257936e+00
1.618533229307852706e+00 1.381384422712783611e+00 1.396429934659911609e+00 1.587119327811693736e+00
1.201946912980464521e+00 1.222499446916853527e+00 1.219521260509774718e+00 1.223180534369382233e+00
1.218944881194790275e+00 1.225466965850588119e+00 1.182540525769349316e+00 1.183631537237312292e+00
1.094320134257197985e+00 1.105479764241357410e+00 1.096764486729851384e+00 1.089555030238501754e+00
1.571616529211479429e+00 1.547974068472741660e+00 1.593793890698265381e+00 1.573333904522063786e+00
1.517058747423569498e+00 1.339637963833744783e+00 1.342693160679384379e+00 1.526274562050362826e+00
1.347489758909085733e+00 1.345047691733256778e+00 1.340557792198219911e+00 1.347508914023985982e+00
1.823975695425820831e+00 1.690117881381775655e+00 1.358693878978015190e+00 1.353879762888876348e+00
1.369210674798658989e+00 1.229584871832079651e+00 1.251332168902856479e+00 1.242731993279387215e+00
1.300850162575331703e+00 1.279828785611116349e+00 1.279501254329791671e+00 1.618181318200854646e+00
1.307967056322474786e+00 1.309014424616361971e+00 1.311698619384525255e+00 1.316978614850824902e+00
1.272578821528965509e+00 1.294942755720609684e+00 1.279490408920061162e+00 1.497327022302155530e+00
1.353425624549932316e+00 1.475385736931631664e+00 1.469442598169049097e+00 1.350806163313262642e+00
1.156461166293238474e+00 1.149433753572138395e+00 1.345407452006589510e+00 1.326145937931824115e+00
1.490294568829181543e+00 1.248722297297247374e+00 1.244306985242896735e+00 1.254098978565661549e+00
1.239908880092725818e+00 1.278613742576362622e+00 1.275187674161339491e+00 1.249174530976431496e+00
1.551199119106878133e+00 1.666589819822494434e+00 1.737172350602439685e+00 1.531258125271316439e+00
1.713243101016555636e+00 1.756857943972138347e+00 1.445362233780984829e+00 1.467933293823071583e+00
2.082272643793707356e+00 1.942929564008553989e+00 1.817190280062842334e+00 1.900227356682186786e+00
1.750593859395287444e+00 1.717061778636673308e+00 1.663726883106372956e+00 1.712812103450441548e+00
1.993212424965207674e+00 1.788850042854542854e+00 1.842850931925153812e+00 2.067614305965227217e+00
2.058256852603257858e+00 2.253679981884722405e+00 2.237097043556098619e+00 2.282818759086480132e+00
2.242185631395165579e+00 2.067201998586530642e+00 2.201624668893164660e+00 2.406865994345952497e+00
1.909525641556554243e+00 1.764208874097991098e+00 1.912662820720999024e+00 1.780732460623112745e+00
1.671004724107512995e+00 1.705061460874609303e+00 1.745344845173741000e+00 1.726823134019123129e+00
1.763159378014710787e+00 1.800554578754057555e+00 1.847526437093744311e+00 1.730410637795448903e+00
1.635588231555319627e+00 1.555990030265669288e+00 1.651515941885906447e+00 1.661269979275471043e+00
1.915912436190122303e+00 1.867533075495285022e+00 1.795777458992674491e+00 1.867878819253400602e+00
2.647785904654218037e+00 2.758348059048831402e+00 2.708011728234071658e+00 2.840314903194152585e+00
1.695630308593579327e+00 1.911672994878783394e+00 1.720316555546076875e+00 1.825253471129837157e+00
1.488229646184963118e+00 1.485136654391160160e+00 1.549318726514533395e+00 1.541726898012644842e+00
3.262680566112565739e+00 3.192124690725774094e+00 2.883045316125230073e+00 3.062680129837198173e+00
2.811503292085917760e+00 2.268561832561533542e+00 2.562767856666087418e+00 2.516446418360766213e+00
2.235472589343365346e+00 2.488478023011050588e+00 2.533724626012323178e+00 2.111893097416668308e+00
2.038454304198350719e+00 2.004366825934255303e+00 2.022619599284007030e+00 2.038073883240364204e+00
2.198003568937800356e+00 2.464326614792075709e+00 1.947834402116496388e+00 2.264625414597502662e+00
2.460174205683688609e+00 2.231962325590551632e+00 2.284019951619900457e+00 2.243727603167776863e+00
2.218054290670290918e+00 2.222436699166217888e+00 2.134875069010940596e+00 2.161207608109189326e+00
2.256410890959036131e+00 2.681168007759187510e+00 2.237111392988706982e+00 2.182197546922224340e+00
3.385988906689075151e+00 3.485881736714765200e+00 3.467807596213837051e+00 2.961792973515119165e+00
2.924168550807997757e+00 3.180964946912530955e+00 3.198279727059854416e+00 3.055786539832043847e+00
3.206364501376766984e+00 2.563670404912837153e+00 3.269468889670781309e+00 2.976535316755049454e+00
2.317991587421237565e+00 2.206576802958204020e+00 2.251252020403083254e+00 2.250400907426612029e+00
1.614619083578995529e+00 1.592890898295764135e+00 1.567664164292777107e+00 1.698158082971097604e+00
3.902320842078700558e+00 3.425692842026130780e+00 3.185121610976384243e+00 3.572181050364846122e+00
2.132014821315338704e+00 2.167986943088033414e+00 2.026934753038280856e+00 2.172655385500753322e+00
2.270410735146817682e+00 1.880905003320512359e+00 1.799407980314465361e+00 2.057507351130621664e+00
3.368144761833015366e+00 2.933088309015966288e+00 3.156013766854226077e+00 3.018477531454629048e+00
1.391179530367726347e+00 1.402823941797501250e+00 1.382527449482326976e+00 1.391027012980732058e+00
2.652825909502924073e+00 3.218791311101317998e+00 2.780609807372881104e+00 2.880155470868305034e+00
3.463683137437106208e+00 3.044425924481963808e+00 3.387852776538711197e+00 3.184826861572261691e+00
1.184298452337767538e+00 1.198732212812372744e+00 1.197462806719653994e+00 1.195199662416419395e+00
2.862325406629880220e+00 2.864662956635629865e+00 2.858109139759702266e+00 2.578355312309420277e+00
3.551109634801636883e+00 3.498143449464854449e+00 3.429666930674942105e+00 3.668697480941324418e+00
3.630855393387639740e+00 3.380946193376059838e+00 3.534353313202095670e+00 3.410148002164709702e+00
3.224671099534919705e+00 3.716958097279932094e+00 3.916071503846420665e+00 3.629012246204726289e+00
1.505059787283541617e+00 1.510500858372869182e+00 1.490651592601627717e+00 1.440047770533901872e+00
3.702082440693180931e+00 3.084146919419648469e+00 3.486104020321215469e+00 3.661652392438588421e+00
2.333582100060151543e+00 2.063539706590900025e+00 3.062286060507263041e+00 2.317858508617049562e+00
1.570144336133291407e+00 1.575917082741909114e+00 1.454706321806245928e+00 1.502673723813424900e+00
2.702207844108748258e+00 2.769279813856412087e+00 2.860868804685568367e+00 2.765438751111831461e+00
2.494064246413315811e+00 2.468225282146700117e+00 2.583860190304855475e+00 2.944838097307355795e+00
1.534025739826177848e+00 1.528315138710687027e+00 1.522527996471120026e+00 1.520494190352570607e+00
2.646748045706295738e+00 2.714040618502751467e+00 2.657029923353515510e+00 2.591655899321096967e+00
1.758381016428709920e+00 1.724120758939422737e+00 1.683983730728303874e+00 1.639566927400985863e+00
2.738579783298571435e+00 2.582872458081708178e+00 2.664326422938593897e+00 2.828818619588311822e+00
1.893720377297213098e+00 1.895339703047653090e+00 1.904589442936988286e+00 1.879279110574939571e+00
3.379229217392573759e+00 3.533068542231086795e+00 3.816610767267567539e+00 3.766431601774484772e+00
3.362645923237944867e+00 3.393979621365512234e+00 3.468450613794828552e+00 3.331609414350217069e+00
2.816764944156611605e+00 2.678314392940944089e+00 1.186771851287095281e+00 2.357472851570590500e+00
3.716204346114811319e+00 3.935557568404124407e+00 3.698095756864184125e+00 3.708822894895063893e+00
2.795673618848552255e+00 2.952759861332459934e+00 2.973482860479050416e+00 2.769110493573667675e+00
2.373033443971775736e+00 2.342403244037192245e+00 2.446924836057696950e+00 2.390434188716368258e+00
4.150029070190311309e+00 4.208419423137935489e+00 4.179169813796336896e+00 4.305675159195755164e+00
2.278783025084658576e+00 2.343992455997661484e+00 2.392439634386313241e+00 2.286566043270710225e+00
3.360595673868957078e+00 3.609889475496284472e+00 3.665658067689320898e+00 3.285290918046920527e+00
3.888661214829239654e+00 3.917408294368513122e+00 4.222238392100188697e+00 4.165132123968562361e+00
4.148854796697451164e+00 3.935583305263631537e+00 4.223871593704329186e+00 4.182734607534678517e+00
3.364163551695702914e+00 3.232117554716552377e+00 3.551791093725219728e+00 3.643419286920261513e+00
3.350959001743938348e+00 3.004495058103321181e+00 3.060364098015366352e+00 3.417405566725236987e+00
2.107888207973762640e+00 2.072006790597719306e+00 2.175253761214774428e+00 2.113467709975238584e+00
4.402093767019271020e+00 3.951773361903264892e+00 3.971382407236571321e+00 3.981712604281029577e+00
2.303381203807173261e+00 1.648346103935628193e+00 1.648728649726840079e+00 2.267289053244077035e+00
3.412496701085500739e+00 3.955469881594654957e+00 3.359359384221360934e+00 3.433554738341239254e+00
3.967663400138938368e+00 3.996004308266889904e+00 3.467826118123500390e+00 3.476173872179669111e+00
2.765946504282845275e+00 1.435504637666233485e+00 1.422074534894486542e+00 2.531020707572764650e+00
3.827667601017513022e+00 4.145622105147348968e+00 3.513836240874550931e+00 3.834675702243765194e+00
3.940398213230404068e+00 3.935311046184720496e+00 4.042611070684932528e+00 4.138048978556817303e+00
4.145967480467255051e+00 3.926661686797503048e+00 3.912017086887351169e+00 3.758580102012000879e+00
3.845218025527322503e+00 4.153558132867541275e+00 4.128517711422705183e+00 4.212281246896099063e+00
3.870740122713244968e+00 3.896106012325682322e+00 4.074435512430905959e+00 4.247463432523781890e+00
3.886069772772209330e+00 4.011040027341963743e+00 3.594824901931003236e+00 4.111230333936482850e+00
4.259910665970716437e+00 4.054635331975330104e+00 4.208309151257238589e+00 4.321056072648103985e+00
3.145741489793671075e+00 2.896540326949470501e+00 3.259700688149447245e+00 3.028174706645075265e+00
3.023048699190363120e+00 4.015590396853807142e+00 2.095230420760840762e+00 2.228978686601688519e+00
3.651138736580000543e+00 3.641957532745295545e+00 3.740813301712086592e+00 4.080536725981032120e+00
2.534659949622706243e+00 3.111430526066888635e+00 2.593067801872622535e+00 3.281543883702055187e+00
2.323751293783078431e+00 2.104114883563487304e+00 3.216466502188302545e+00 3.076958062663453397e+00
4.091146739616994488e+00 4.378111738346328607e+00 4.223390072907143633e+00 4.195132762555423334e+00
3.892943692186682014e+00 4.323426505537458553e+00 3.797080715282272312e+00 3.763813619368014063e+00
2.123496945497268307e+00 1.977353065727808668e+00 1.949071132418493502e+00 2.494385756237622598e+00
3.945509366692971920e+00 4.231156935790684415e+00 3.959310002237745874e+00 4.225108164781211428e+00
3.832610196821080173e+00 4.395744087842659908e+00 4.153081047232076273e+00 3.965566926840977224e+00
4.045363356741948024e+00 3.997215119358929147e+00 4.336019144149462434e+00 4.279610091785003512e+00
4.032816233246030890e+00 3.962168169581155475e+00 4.130185726365557919e+00 3.824019475247402156e+00
3.730500314733486977e+00 3.377604108338110311e+00 3.527184316062544234e+00 3.734062111674201212e+00
3.864378926344200771e+00 4.172379451221275737e+00 4.069578589643475297e+00 3.888997992638600909e+00
3.714970123305860294e+00 4.089006175291430623e+00 4.010604122223436541e+00 4.084459266190378912e+00
4.029599974480782443e+00 3.495403031162361618e+00 3.886726866021894100e+00 4.461980792607472601e+00
4.128457514377439352e+00 4.305234787563784415e+00 3.999363265017342517e+00 4.284098804684103534e+00
3.122916670097746650e+00 3.849594843424978041e+00 4.002085512877073370e+00 3.735013333026789617e+00
4.209277341336982836e+00 4.089868960427049061e+00 3.874964011651065299e+00 4.281699537777851283e+00
3.635175802659927680e+00 4.024734429077008180e+00 4.627765545105491540e+00 4.151425661499081876e+00
3.924195347545333945e+00 4.218241069941627508e+00 4.098706356092422176e+00 3.933981508473102462e+00
4.020936825835317308e+00 4.040861164751759382e+00 4.022861203257861895e+00 3.883815656215554579e+00
3.684176361417129009e+00 3.812154544516395571e+00 4.016897413685629914e+00 3.821501406634800535e+00
3.864733868723553734e+00 4.405237369950860682e+00 4.205162253917131387e+00 4.413481419569483144e+00
3.682874866077040732e+00 3.999669479786127635e+00 3.994069366760357287e+00 4.309299590284921599e+00
4.044731810149838402e+00 3.942831254868171875e+00 4.198389172131595792e+00 4.007561597915891838e+00
4.048277825491560122e+00 4.110110061208603227e+00 4.097830797310199280e+00 4.288880284077420946e+00
3.674494960824552958e+00 3.472307141400576391e+00 3.815159640305713751e+00 3.731101727949314384e+00
4.209229629019736407e+00 4.089903696478716100e+00 3.875020018881776718e+00 4.281830918964467436e+00
3.976559020015326240e+00 3.965726541151504581e+00 4.027457207640151360e+00 3.729634869489856452e+00
3.709638620706483980e+00 3.713652823979858741e+00 3.841239100984241706e+00 4.186553817989395299e+00
3.979160276691109832e+00 3.863855768776165878e+00 3.881993234690426231e+00 4.257163199292620881e+00
4.150727174448634038e+00 3.740399319477315743e+00 3.902502023625868954e+00 3.944032159901412093e+00
4.005949596592354389e+00 4.006406002989916892e+00 3.706401607781145024e+00 3.734721814209902124e+00
3.866335083059036393e+00 4.473166767737321692e+00 3.802235607214221158e+00 4.403330126093751851e+00
3.711052716132428930e+00 3.853090851416127283e+00 4.382789553919514525e+00 3.928775527570516068e+00
3.672956982069169207e+00 3.286826573054494993e+00 3.925288397579134614e+00 3.960039375191074740e+00
4.021396540559632804e+00 4.089761112476844929e+00 3.874616230276665352e+00 4.281720814771575512e+00
3.943806842657282541e+00 3.884303873408712082e+00 4.175154893281979973e+00 4.028191912871252001e+00
3.669996339311207389e+00 3.805017904889937963e+00 3.631279551863735744e+00 3.235115003983489501e+00
3.971116089986698405e+00 4.125056853599573081e+00 3.818861422999812572e+00 4.447589072477718730e+00
4.217198478189189359e+00 4.456787773173560119e+00 3.979071784742809204e+00 4.234593582161203962e+00
3.918148261184641878e+00 4.049111315129843902e+00 4.334555287347656716e+00 3.920939904691645328e+00
4.083168553132223266e+00 4.208529181694163235e+00 4.307971462980844990e+00 3.892811253665589000e+00
4.229151056226815975e+00 3.678682743364393826e+00 3.785511862679645123e+00 4.245098960249543474e+00
4.184207000128122189e+00 4.119032556595492167e+00 4.215161108974354143e+00 3.955227679191700041e+00
3.908403792938910826e+00 3.993222872224372555e+00 4.097470330251241855e+00 4.458302510079687586e+00
4.209309073272128998e+00 4.090640455563965716e+00 4.152152007853309179e+00 4.252139505308702105e+00
3.935248027481157873e+00 4.194717711455940190e+00 4.182952802546439308e+00 4.273426643569899319e+00
3.573231400481626796e+00 3.933413726760537354e+00 3.964638103323193441e+00 4.184547356398275575e+00
4.152542962392558934e+00 3.786007747740880891e+00 3.793318289028518642e+00 4.180940776334362674e+00
3.828557295574733566e+00 4.024797362814097390e+00 3.682685279761087394e+00 4.081293261557684460e+00
3.889431406282311876e+00 4.387440148954253161e+00 3.959665465834190545e+00 4.431832228935337348e+00


==> data/parametric_study_2d/result.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.233154200483896457e+00
0.000000000000000000e+00 0.000000000000000000e+00 2.500000000000000000e-01 1.222927987042893072e+00
0.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 1.250854643893382301e+00
0.000000000000000000e+00 0.000000000000000000e+00 7.500000000000000000e-01 1.223053174977851931e+00
0.000000000000000000e+00 8.726646259971647390e-02 0.000000000000000000e+00 1.230858873112369301e+00
0.000000000000000000e+00 8.726646259971647390e-02 2.500000000000000000e-01 1.227703663769862397e+00
0.000000000000000000e+00 8.726646259971647390e-02 5.000000000000000000e-01 1.273463347564685710e+00
0.000000000000000000e+00 8.726646259971647390e-02 7.500000000000000000e-01 1.218971472701941394e+00
0.000000000000000000e+00 1.745329251994329478e-01 0.000000000000000000e+00 1.210305105980673313e+00
0.000000000000000000e+00 1.745329251994329478e-01 2.500000000000000000e-01 1.210946614259727161e+00
0.000000000000000000e+00 1.745329251994329478e-01 5.000000000000000000e-01 1.238797096174129697e+00
0.000000000000000000e+00 1.745329251994329478e-01 7.500000000000000000e-01 1.211233863784637599e+00
0.000000000000000000e+00 2.967059728390360362e+00 0.000000000000000000e+00 1.210624241086688091e+00
0.000000000000000000e+00 2.967059728390360362e+00 2.500000000000000000e-01 1.212004830059413063e+00
0.000000000000000000e+00 2.967059728390360362e+00 5.000000000000000000e-01 1.238838476004020084e+00
0.000000000000000000e+00 2.967059728390360362e+00 7.500000000000000000e-01 1.208283656951540053e+00
0.000000000000000000e+00 3.054326190990076739e+00 0.000000000000000000e+00 1.225881361678212045e+00
0.000000000000000000e+00 3.054326190990076739e+00 2.500000000000000000e-01 1.221417055864969292e+00
0.000000000000000000e+00 3.054326190990076739e+00 5.000000000000000000e-01 1.246237986132181064e+00
0.000000000000000000e+00 3.054326190990076739e+00 7.500000000000000000e-01 1.226996827078013164e+00
8.726646259971647390e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.210180643671307399e+00
8.726646259971647390e-02 0.000000000000000000e+00 2.500000000000000000e-01 1.217995429012121322e+00
8.726646259971647390e-02 0.000000000000000000e+00 5.000000000000000000e-01 1.248363324023084697e+00
8.726646259971647390e-02 0.000000000000000000e+00 7.500000000000000000e-01 1.245652331577604244e+00
8.726646259971647390e-02 8.726646259971647390e-02 0.000000000000000000e+00 1.231254183935618585e+00
8.726646259971647390e-02 8.726646259971647390e-02 2.500000000000000000e-01 1.231764852646710651e+00
8.726646259971647390e-02 8.726646259971647390e-02 5.000000000000000000e-01 1.245756986919234643e+00
8.726646259971647390e-02 8.726646259971647390e-02 7.500000000000000000e-01 1.242386926818298321e+00
8.726646259971647390e-02 2.879793265790643542e+00 0.000000000000000000e+00 1.187542877198003444e+00
8.726646259971647390e-02 2.879793265790643542e+00 2.500000000000000000e-01 1.189869449404747037e+00
8.726646259971647390e-02 2.879793265790643542e+00 5.000000000000000000e-01 1.191198970243684707e+00
8.726646259971647390e-02 2.879793265790643542e+00 7.500000000000000000e-01 1.261547454986345240e+00
8.726646259971647390e-02 2.967059728390360362e+00 0.000000000000000000e+00 1.187257748280516001e+00
8.726646259971647390e-02 2.967059728390360362e+00 2.500000000000000000e-01 1.191647158521554450e+00
8.726646259971647390e-02 2.967059728390360362e+00 5.000000000000000000e-01 1.202406072950944482e+00
8.726646259971647390e-02 2.967059728390360362e+00 7.500000000000000000e-01 1.209478973299677129e+00
8.726646259971647390e-02 3.054326190990076739e+00 0.000000000000000000e+00 1.212872296055215848e+00
8.726646259971647390e-02 3.054326190990076739e+00 2.500000000000000000e-01 1.212371734891378283e+00
8.726646259971647390e-02 3.054326190990076739e+00 5.000000000000000000e-01 1.214280930640438072e+00
8.726646259971647390e-02 3.054326190990076739e+00 7.500000000000000000e-01 1.211736419985079305e+00
1.745329251994329478e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.205122861684510660e+00
1.745329251994329478e-01 0.000000000000000000e+00 2.500000000000000000e-01 1.198204988251878600e+00
1.745329251994329478e-01 0.000000000000000000e+00 5.000000000000000000e-01 1.217225635506310466e+00
1.745329251994329478e-01 0.000000000000000000e+00 7.500000000000000000e-01 1.209505281829244439e+00
1.745329251994329478e-01 2.792526803190927165e+00 0.000000000000000000e+00 1.185363590812931633e+00
1.745329251994329478e-01 2.792526803190927165e+00 2.500000000000000000e-01 1.184702904422398007e+00
1.745329251994329478e-01 2.792526803190927165e+00 5.000000000000000000e-01 1.187954727922266862e+00
1.745329251994329478e-01 2.792526803190927165e+00 7.500000000000000000e-01 1.336311276709948981e+00
1.745329251994329478e-01 2.879793265790643542e+00 0.000000000000000000e+00 1.178372591699118788e+00
1.745329251994329478e-01 2.879793265790643542e+00 2.500000000000000000e-01 1.187178865524966431e+00
1.745329251994329478e-01 2.879793265790643542e+00 5.000000000000000000e-01 1.190291313477832791e+00
1.745329251994329478e-01 2.879793265790643542e+00 7.500000000000000000e-01 1.291518060173858062e+00
1.745329251994329478e-01 2.967059728390360362e+00 0.000000000000000000e+00 1.177040786196799527e+00
1.745329251994329478e-01 2.967059728390360362e+00 2.500000000000000000e-01 1.182791306020864353e+00
1.745329251994329478e-01 2.967059728390360362e+00 5.000000000000000000e-01 1.182576153236861716e+00
1.745329251994329478e-01 2.967059728390360362e+00 7.500000000000000000e-01 1.257000902355221550e+00
1.745329251994329478e-01 3.054326190990076739e+00 0.000000000000000000e+00 1.198704235789058270e+00
1.745329251994329478e-01 3.054326190990076739e+00 2.500000000000000000e-01 1.183295574368476322e+00
1.745329251994329478e-01 3.054326190990076739e+00 5.000000000000000000e-01 1.197178079988081345e+00
1.745329251994329478e-01 3.054326190990076739e+00 7.500000000000000000e-01 1.218202958443540762e+00
2.617993877991494078e-01 2.705260340591210788e+00 0.000000000000000000e+00 1.195315535846623645e+00
2.617993877991494078e-01 2.705260340591210788e+00 2.500000000000000000e-01 1.201067617032351986e+00
2.617993877991494078e-01 2.705260340591210788e+00 5.000000000000000000e-01 1.202416969991694007e+00
2.617993877991494078e-01 2.705260340591210788e+00 7.500000000000000000e-01 1.467188392214425541e+00
2.617993877991494078e-01 2.792526803190927165e+00 0.000000000000000000e+00 1.180424418767265449e+00
2.617993877991494078e-01 2.792526803190927165e+00 2.500000000000000000e-01 1.180097772949015189e+00
2.617993877991494078e-01 2.792526803190927165e+00 5.000000000000000000e-01 1.184264945616555931e+00
2.617993877991494078e-01 2.792526803190927165e+00 7.500000000000000000e-01 1.377385294602530230e+00
2.617993877991494078e-01 2.879793265790643542e+00 0.000000000000000000e+00 1.185230717908051901e+00
2.617993877991494078e-01 2.879793265790643542e+00 2.500000000000000000e-01 1.185240519313147223e+00
2.617993877991494078e-01 2.879793265790643542e+00 5.000000000000000000e-01 1.188144459102351780e+00
2.617993877991494078e-01 2.879793265790643542e+00 7.500000000000000000e-01 1.331587868256627782e+00
2.617993877991494078e-01 2.967059728390360362e+00 0.000000000000000000e+00 1.184582053110977862e+00
2.617993877991494078e-01 2.967059728390360362e+00 2.500000000000000000e-01 1.181794648112217239e+00
2.617993877991494078e-01 2.967059728390360362e+00 5.000000000000000000e-01 1.182039055089886492e+00
2.617993877991494078e-01 2.967059728390360362e+00 7.500000000000000000e-01 1.292307741940996735e+00
2.617993877991494078e-01 3.054326190990076739e+00 0.000000000000000000e+00 1.182362364138928479e+00
2.617993877991494078e-01 3.054326190990076739e+00 2.500000000000000000e-01 1.179318249345826963e+00
2.617993877991494078e-01 3.054326190990076739e+00 5.000000000000000000e-01 1.184502744493402204e+00
2.617993877991494078e-01 3.054326190990076739e+00 7.500000000000000000e-01 1.291337088122467724e+00
3.490658503988658956e-01 1.919862177193762509e+00 0.000000000000000000e+00 1.664963305661178117e+00
3.490658503988658956e-01 1.919862177193762509e+00 2.500000000000000000e-01 1.648620793907307203e+00
3.490658503988658956e-01 1.919862177193762509e+00 5.000000000000000000e-01 1.630520076564663023e+00
3.490658503988658956e-01 1.919862177193762509e+00 7.500000000000000000e-01 1.681145661108187195e+00
3.490658503988658956e-01 2.007128639793478886e+00 0.000000000000000000e+00 1.510564824744522250e+00
3.490658503988658956e-01 2.007128639793478886e+00 2.500000000000000000e-01 1.500893883549534236e+00
3.490658503988658956e-01 2.007128639793478886e+00 5.000000000000000000e-01 1.491496260213189817e+00
3.490658503988658956e-01 2.007128639793478886e+00 7.500000000000000000e-01 1.529099481648251935e+00
3.490658503988658956e-01 2.617993877991494411e+00 0.000000000000000000e+00 1.208769910405181225e+00
3.490658503988658956e-01 2.617993877991494411e+00 2.500000000000000000e-01 1.211408990840974198e+00
3.490658503988658956e-01 2.617993877991494411e+00 5.000000000000000000e-01 1.211056952425390465e+00
3.490658503988658956e-01 2.617993877991494411e+00 7.500000000000000000e-01 1.915186138584777709e+00
3.490658503988658956e-01 2.705260340591210788e+00 0.000000000000000000e+00 1.193338478347516718e+00
3.490658503988658956e-01 2.705260340591210788e+00 2.500000000000000000e-01 1.193927528147000316e+00
3.490658503988658956e-01 2.705260340591210788e+00 5.000000000000000000e-01 1.195586418360641279e+00
3.490658503988658956e-01 2.705260340591210788e+00 7.500000000000000000e-01 1.870997768229444080e+00
3.490658503988658956e-01 2.792526803190927165e+00 0.000000000000000000e+00 1.177447532415103026e+00
3.490658503988658956e-01 2.792526803190927165e+00 2.500000000000000000e-01 1.179990408687810577e+00
3.490658503988658956e-01 2.792526803190927165e+00 5.000000000000000000e-01 1.183469670447292010e+00
3.490658503988658956e-01 2.792526803190927165e+00 7.500000000000000000e-01 1.560520022691987974e+00
3.490658503988658956e-01 2.879793265790643542e+00 0.000000000000000000e+00 1.175405718924923404e+00
3.490658503988658956e-01 2.879793265790643542e+00 2.500000000000000000e-01 1.172757983314539842e+00
3.490658503988658956e-01 2.879793265790643542e+00 5.000000000000000000e-01 1.175483566758174447e+00
3.490658503988658956e-01 2.879793265790643542e+00 7.500000000000000000e-01 1.398772829872816592e+00
3.490658503988658956e-01 2.967059728390360362e+00 0.000000000000000000e+00 1.180405788718432936e+00
3.490658503988658956e-01 2.967059728390360362e+00 2.500000000000000000e-01 1.179265572908527515e+00
3.490658503988658956e-01 2.967059728390360362e+00 5.000000000000000000e-01 1.182785098069397911e+00
3.490658503988658956e-01 2.967059728390360362e+00 7.500000000000000000e-01 1.354011945094642844e+00
4.363323129985823834e-01 1.919862177193762509e+00 0.000000000000000000e+00 1.671494849678146100e+00
4.363323129985823834e-01 1.919862177193762509e+00 2.500000000000000000e-01 1.666125929387323179e+00
4.363323129985823834e-01 1.919862177193762509e+00 5.000000000000000000e-01 1.668249135595923249e+00
4.363323129985823834e-01 1.919862177193762509e+00 7.500000000000000000e-01 1.687838333452267525e+00
4.363323129985823834e-01 2.007128639793478886e+00 0.000000000000000000e+00 1.516190563242499012e+00
4.363323129985823834e-01 2.007128639793478886e+00 2.500000000000000000e-01 1.527249547845309419e+00
4.363323129985823834e-01 2.007128639793478886e+00 5.000000000000000000e-01 1.514615795269224297e+00
4.363323129985823834e-01 2.007128639793478886e+00 7.500000000000000000e-01 1.533703468250564139e+00
4.363323129985823834e-01 2.094395102393195263e+00 0.000000000000000000e+00 1.423636490278421096e+00
4.363323129985823834e-01 2.094395102393195263e+00 2.500000000000000000e-01 1.415910231985932022e+00
4.363323129985823834e-01 2.094395102393195263e+00 5.000000000000000000e-01 1.420826728153317564e+00
4.363323129985823834e-01 2.094395102393195263e+00 7.500000000000000000e-01 1.437903384180646560e+00
4.363323129985823834e-01 2.530727415391778035e+00 0.000000000000000000e+00 1.225147102800180798e+00
4.363323129985823834e-01 2.530727415391778035e+00 2.500000000000000000e-01 1.223849315693802620e+00
4.363323129985823834e-01 2.530727415391778035e+00 5.000000000000000000e-01 1.223711940002530474e+00
4.363323129985823834e-01 2.530727415391778035e+00 7.500000000000000000e-01 1.222894661854703191e+00
4.363323129985823834e-01 2.617993877991494411e+00 0.000000000000000000e+00 1.203315201034748094e+00
4.363323129985823834e-01 2.617993877991494411e+00 2.500000000000000000e-01 1.204954515315634245e+00
4.363323129985823834e-01 2.617993877991494411e+00 5.000000000000000000e-01 1.205178517411413130e+00
4.363323129985823834e-01 2.617993877991494411e+00 7.500000000000000000e-01 1.204257800848391735e+00
4.363323129985823834e-01 2.705260340591210788e+00 0.000000000000000000e+00 1.186511896603452687e+00
4.363323129985823834e-01 2.705260340591210788e+00 2.500000000000000000e-01 1.183124619194025007e+00
4.363323129985823834e-01 2.705260340591210788e+00 5.000000000000000000e-01 1.187875978365352747e+00
4.363323129985823834e-01 2.705260340591210788e+00 7.500000000000000000e-01 2.237346302043432544e+00
4.363323129985823834e-01 2.792526803190927165e+00 0.000000000000000000e+00 1.181280431801496444e+00
4.363323129985823834e-01 2.792526803190927165e+00 2.500000000000000000e-01 1.180776940786322671e+00
4.363323129985823834e-01 2.792526803190927165e+00 5.000000000000000000e-01 1.181747716541346138e+00
4.363323129985823834e-01 2.792526803190927165e+00 7.500000000000000000e-01 1.712250566331990909e+00
4.363323129985823834e-01 2.879793265790643542e+00 0.000000000000000000e+00 1.182326814679113935e+00
4.363323129985823834e-01 2.879793265790643542e+00 2.500000000000000000e-01 1.181048480841124348e+00
4.363323129985823834e-01 2.879793265790643542e+00 5.000000000000000000e-01 1.182766902331221504e+00
4.363323129985823834e-01 2.879793265790643542e+00 7.500000000000000000e-01 1.619510125597696470e+00
5.235987755982988157e-01 1.919862177193762509e+00 0.000000000000000000e+00 1.715930753854205015e+00
5.235987755982988157e-01 1.919862177193762509e+00 2.500000000000000000e-01 1.701714001544165189e+00
5.235987755982988157e-01 1.919862177193762509e+00 5.000000000000000000e-01 1.709290142316052030e+00
5.235987755982988157e-01 1.919862177193762509e+00 7.500000000000000000e-01 1.726614986695373055e+00
5.235987755982988157e-01 2.007128639793478886e+00 0.000000000000000000e+00 1.546284592714452177e+00
5.235987755982988157e-01 2.007128639793478886e+00 2.500000000000000000e-01 1.545267560687318742e+00
5.235987755982988157e-01 2.007128639793478886e+00 5.000000000000000000e-01 1.543476760155676697e+00
5.235987755982988157e-01 2.007128639793478886e+00 7.500000000000000000e-01 1.561480863316431211e+00
5.235987755982988157e-01 2.094395102393195263e+00 0.000000000000000000e+00 1.449897513035211638e+00
5.235987755982988157e-01 2.094395102393195263e+00 2.500000000000000000e-01 1.443630090768831309e+00
5.235987755982988157e-01 2.094395102393195263e+00 5.000000000000000000e-01 1.441147485258168714e+00
5.235987755982988157e-01 2.094395102393195263e+00 7.500000000000000000e-01 1.453429631430788405e+00
5.235987755982988157e-01 2.181661564992912083e+00 0.000000000000000000e+00 1.378036094357009578e+00
5.235987755982988157e-01 2.181661564992912083e+00 2.500000000000000000e-01 1.382272074954919105e+00
5.235987755982988157e-01 2.181661564992912083e+00 5.000000000000000000e-01 1.377527152283728462e+00
5.235987755982988157e-01 2.181661564992912083e+00 7.500000000000000000e-01 1.392971493841536512e+00
5.235987755982988157e-01 2.268928027592628460e+00 0.000000000000000000e+00 1.332077636721538560e+00
5.235987755982988157e-01 2.268928027592628460e+00 2.500000000000000000e-01 1.333787986756665100e+00
5.235987755982988157e-01 2.268928027592628460e+00 5.000000000000000000e-01 1.329262291986332167e+00
5.235987755982988157e-01 2.268928027592628460e+00 7.500000000000000000e-01 1.342642015629871288e+00
5.235987755982988157e-01 2.356194490192344837e+00 0.000000000000000000e+00 1.288892793181638963e+00
5.235987755982988157e-01 2.356194490192344837e+00 2.500000000000000000e-01 1.284968500487369214e+00
5.235987755982988157e-01 2.356194490192344837e+00 5.000000000000000000e-01 1.287374978759467048e+00
5.235987755982988157e-01 2.356194490192344837e+00 7.500000000000000000e-01 1.288976545250871242e+00
5.235987755982988157e-01 2.443460952792061214e+00 0.000000000000000000e+00 1.250636146554860995e+00
5.235987755982988157e-01 2.443460952792061214e+00 2.500000000000000000e-01 1.249749149955059480e+00
5.235987755982988157e-01 2.443460952792061214e+00 5.000000000000000000e-01 1.249808644449303285e+00
5.235987755982988157e-01 2.443460952792061214e+00 7.500000000000000000e-01 1.255951292676946274e+00
5.235987755982988157e-01 2.530727415391778035e+00 0.000000000000000000e+00 1.221907405224039067e+00
5.235987755982988157e-01 2.530727415391778035e+00 2.500000000000000000e-01 1.219704594842097922e+00
5.235987755982988157e-01 2.530727415391778035e+00 5.000000000000000000e-01 1.222771471943236321e+00
5.235987755982988157e-01 2.530727415391778035e+00 7.500000000000000000e-01 1.227133040768583205e+00
5.235987755982988157e-01 2.617993877991494411e+00 0.000000000000000000e+00 1.197259229233825106e+00
5.235987755982988157e-01 2.617993877991494411e+00 2.500000000000000000e-01 1.197983361220879894e+00
5.235987755982988157e-01 2.617993877991494411e+00 5.000000000000000000e-01 1.197258548414837032e+00
5.235987755982988157e-01 2.617993877991494411e+00 7.500000000000000000e-01 1.198654411402300113e+00
5.235987755982988157e-01 2.705260340591210788e+00 0.000000000000000000e+00 1.190635150976938839e+00
5.235987755982988157e-01 2.705260340591210788e+00 2.500000000000000000e-01 1.191244182311152366e+00
5.235987755982988157e-01 2.705260340591210788e+00 5.000000000000000000e-01 1.191071381444442245e+00
5.235987755982988157e-01 2.705260340591210788e+00 7.500000000000000000e-01 1.193220826800033718e+00
5.235987755982988157e-01 2.792526803190927165e+00 0.000000000000000000e+00 1.194180216667619865e+00
5.235987755982988157e-01 2.792526803190927165e+00 2.500000000000000000e-01 1.191360169824502213e+00
5.235987755982988157e-01 2.792526803190927165e+00 5.000000000000000000e-01 1.193270757427499662e+00
5.235987755982988157e-01 2.792526803190927165e+00 7.500000000000000000e-01 1.886215127071552589e+00
6.108652381980153034e-01 1.919862177193762509e+00 0.000000000000000000e+00 1.774878181501881924e+00
6.108652381980153034e-01 1.919862177193762509e+00 2.500000000000000000e-01 1.741925838651561032e+00
6.108652381980153034e-01 1.919862177193762509e+00 5.000000000000000000e-01 1.735324587700007637e+00
6.108652381980153034e-01 1.919862177193762509e+00 7.500000000000000000e-01 1.771893011119600736e+00
6.108652381980153034e-01 2.007128639793478886e+00 0.000000000000000000e+00 1.599812969708905630e+00
6.108652381980153034e-01 2.007128639793478886e+00 2.500000000000000000e-01 1.576283839500847161e+00
6.108652381980153034e-01 2.007128639793478886e+00 5.000000000000000000e-01 1.583205268763118845e+00
6.108652381980153034e-01 2.007128639793478886e+00 7.500000000000000000e-01 1.602636905985078020e+00
6.108652381980153034e-01 2.094395102393195263e+00 0.000000000000000000e+00 1.467539405681382636e+00
6.108652381980153034e-01 2.094395102393195263e+00 2.500000000000000000e-01 1.459318138826521505e+00
6.108652381980153034e-01 2.094395102393195263e+00 5.000000000000000000e-01 1.466349153058341903e+00
6.108652381980153034e-01 2.094395102393195263e+00 7.500000000000000000e-01 1.481695820077412851e+00
6.108652381980153034e-01 2.181661564992912083e+00 0.000000000000000000e+00 1.401292922823229148e+00
6.108652381980153034e-01 2.181661564992912083e+00 2.500000000000000000e-01 1.395680167130499694e+00
6.108652381980153034e-01 2.181661564992912083e+00 5.000000000000000000e-01 1.396591333664045864e+00
6.108652381980153034e-01 2.181661564992912083e+00 7.500000000000000000e-01 1.400165863063868255e+00
6.108652381980153034e-01 2.268928027592628460e+00 0.000000000000000000e+00 1.349634720244006436e+00
6.108652381980153034e-01 2.268928027592628460e+00 2.500000000000000000e-01 1.344098664053755998e+00
6.108652381980153034e-01 2.268928027592628460e+00 5.000000000000000000e-01 1.337984390970592186e+00
6.108652381980153034e-01 2.268928027592628460e+00 7.500000000000000000e-01 1.353548253646837729e+00
6.108652381980153034e-01 2.356194490192344837e+00 0.000000000000000000e+00 1.299578680483748583e+00
6.108652381980153034e-01 2.356194490192344837e+00 2.500000000000000000e-01 1.291121514982664031e+00
6.108652381980153034e-01 2.356194490192344837e+00 5.000000000000000000e-01 1.296230725702437026e+00
6.108652381980153034e-01 2.356194490192344837e+00 7.500000000000000000e-01 1.308788545169381701e+00
6.108652381980153034e-01 2.443460952792061214e+00 0.000000000000000000e+00 1.258465431995832384e+00
6.108652381980153034e-01 2.443460952792061214e+00 2.500000000000000000e-01 1.253183989188119796e+00
6.108652381980153034e-01 2.443460952792061214e+00 5.000000000000000000e-01 1.253904773178469378e+00
6.108652381980153034e-01 2.443460952792061214e+00 7.500000000000000000e-01 1.263694760486634205e+00
6.108652381980153034e-01 2.530727415391778035e+00 0.000000000000000000e+00 1.226599364651246749e+00
6.108652381980153034e-01 2.530727415391778035e+00 2.500000000000000000e-01 1.225480365015380047e+00
6.108652381980153034e-01 2.530727415391778035e+00 5.000000000000000000e-01 1.226243187694244341e+00
6.108652381980153034e-01 2.530727415391778035e+00 7.500000000000000000e-01 1.232369859208529483e+00
6.108652381980153034e-01 2.617993877991494411e+00 0.000000000000000000e+00 1.209758514583428646e+00
6.108652381980153034e-01 2.617993877991494411e+00 2.500000000000000000e-01 1.207763623266803643e+00
6.108652381980153034e-01 2.617993877991494411e+00 5.000000000000000000e-01 1.209334580748562704e+00
6.108652381980153034e-01 2.617993877991494411e+00 7.500000000000000000e-01 1.208111846294158020e+00
6.108652381980153034e-01 2.705260340591210788e+00 0.000000000000000000e+00 1.207072767186748719e+00
6.108652381980153034e-01 2.705260340591210788e+00 2.500000000000000000e-01 1.207710213448092151e+00
6.108652381980153034e-01 2.705260340591210788e+00 5.000000000000000000e-01 1.207200405205281157e+00
6.108652381980153034e-01 2.705260340591210788e+00 7.500000000000000000e-01 1.204585973975913493e+00
6.981317007977317912e-01 1.919862177193762509e+00 0.000000000000000000e+00 1.796649304342824882e+00
6.981317007977317912e-01 1.919862177193762509e+00 2.500000000000000000e-01 1.799045237284351728e+00
6.981317007977317912e-01 1.919862177193762509e+00 5.000000000000000000e-01 1.784699777283989430e+00
6.981317007977317912e-01 1.919862177193762509e+00 7.500000000000000000e-01 1.837297095207235831e+00
6.981317007977317912e-01 2.007128639793478886e+00 0.000000000000000000e+00 1.634600011881087278e+00
6.981317007977317912e-01 2.007128639793478886e+00 2.500000000000000000e-01 1.622439602414275539e+00
6.981317007977317912e-01 2.007128639793478886e+00 5.000000000000000000e-01 1.632903879713280659e+00
6.981317007977317912e-01 2.007128639793478886e+00 7.500000000000000000e-01 1.639648993851833936e+00
6.981317007977317912e-01 2.094395102393195263e+00 0.000000000000000000e+00 1.505971726542421285e+00
6.981317007977317912e-01 2.094395102393195263e+00 2.500000000000000000e-01 1.507819500094187637e+00
6.981317007977317912e-01 2.094395102393195263e+00 5.000000000000000000e-01 1.497145627828039949e+00
6.981317007977317912e-01 2.094395102393195263e+00 7.500000000000000000e-01 1.515117485206358472e+00
6.981317007977317912e-01 2.181661564992912083e+00 0.000000000000000000e+00 1.428558012080945128e+00
6.981317007977317912e-01 2.181661564992912083e+00 2.500000000000000000e-01 1.421086572091547318e+00
6.981317007977317912e-01 2.181661564992912083e+00 5.000000000000000000e-01 1.414865841178329031e+00
6.981317007977317912e-01 2.181661564992912083e+00 7.500000000000000000e-01 1.430402199418496334e+00
6.981317007977317912e-01 2.268928027592628460e+00 0.000000000000000000e+00 1.362123564506265705e+00
6.981317007977317912e-01 2.268928027592628460e+00 2.500000000000000000e-01 1.355094273254195292e+00
6.981317007977317912e-01 2.268928027592628460e+00 5.000000000000000000e-01 1.353609553559582679e+00
6.981317007977317912e-01 2.268928027592628460e+00 7.500000000000000000e-01 1.371268505324003018e+00
6.981317007977317912e-01 2.356194490192344837e+00 0.000000000000000000e+00 1.311477480594950507e+00
6.981317007977317912e-01 2.356194490192344837e+00 2.500000000000000000e-01 1.306204792924012370e+00
6.981317007977317912e-01 2.356194490192344837e+00 5.000000000000000000e-01 1.303917539050118313e+00
6.981317007977317912e-01 2.356194490192344837e+00 7.500000000000000000e-01 1.313894665210618040e+00
6.981317007977317912e-01 2.443460952792061214e+00 0.000000000000000000e+00 1.269893575692099263e+00
6.981317007977317912e-01 2.443460952792061214e+00 2.500000000000000000e-01 1.268671624066087800e+00
6.981317007977317912e-01 2.443460952792061214e+00 5.000000000000000000e-01 1.270107852345971011e+00
6.981317007977317912e-01 2.443460952792061214e+00 7.500000000000000000e-01 1.275688468857471225e+00
6.981317007977317912e-01 2.530727415391778035e+00 0.000000000000000000e+00 1.242794732489917564e+00
6.981317007977317912e-01 2.530727415391778035e+00 2.500000000000000000e-01 1.242949938629694051e+00
6.981317007977317912e-01 2.530727415391778035e+00 5.000000000000000000e-01 1.245237492611119823e+00
6.981317007977317912e-01 2.530727415391778035e+00 7.500000000000000000e-01 1.246330462355305979e+00
6.981317007977317912e-01 2.617993877991494411e+00 0.000000000000000000e+00 1.232617632124559215e+00
6.981317007977317912e-01 2.617993877991494411e+00 2.500000000000000000e-01 1.234061093685308474e+00
6.981317007977317912e-01 2.617993877991494411e+00 5.000000000000000000e-01 1.232813648331428702e+00
6.981317007977317912e-01 2.617993877991494411e+00 7.500000000000000000e-01 1.230136722937082761e+00
7.853981633974482790e-01 1.919862177193762509e+00 0.000000000000000000e+00 1.941616886412917076e+00
7.853981633974482790e-01 1.919862177193762509e+00 2.500000000000000000e-01 1.925064853327917547e+00
7.853981633974482790e-01 1.919862177193762509e+00 5.000000000000000000e-01 1.874439025315344676e+00
7.853981633974482790e-01 1.919862177193762509e+00 7.500000000000000000e-01 1.925063012087485204e+00
7.853981633974482790e-01 2.007128639793478886e+00 0.000000000000000000e+00 1.709408268885063809e+00
7.853981633974482790e-01 2.007128639793478886e+00 2.500000000000000000e-01 1.728429030843473324e+00
7.853981633974482790e-01 2.007128639793478886e+00 5.000000000000000000e-01 1.710850999765132441e+00
7.853981633974482790e-01 2.007128639793478886e+00 7.500000000000000000e-01 1.726695278556364954e+00
7.853981633974482790e-01 2.094395102393195263e+00 0.000000000000000000e+00 1.576130689888141312e+00
7.853981633974482790e-01 2.094395102393195263e+00 2.500000000000000000e-01 1.560430134506647359e+00
7.853981633974482790e-01 2.094395102393195263e+00 5.000000000000000000e-01 1.574319418786407798e+00
7.853981633974482790e-01 2.094395102393195263e+00 7.500000000000000000e-01 1.588700274712274263e+00
7.853981633974482790e-01 2.181661564992912083e+00 0.000000000000000000e+00 1.475580048813746936e+00
7.853981633974482790e-01 2.181661564992912083e+00 2.500000000000000000e-01 1.466022677343143288e+00
7.853981633974482790e-01 2.181661564992912083e+00 5.000000000000000000e-01 1.457611967332292036e+00
7.853981633974482790e-01 2.181661564992912083e+00 7.500000000000000000e-01 1.475127831834920356e+00
7.853981633974482790e-01 2.268928027592628460e+00 0.000000000000000000e+00 1.397763730441716756e+00
7.853981633974482790e-01 2.268928027592628460e+00 2.500000000000000000e-01 1.393460258605627056e+00
7.853981633974482790e-01 2.268928027592628460e+00 5.000000000000000000e-01 1.393066032281229383e+00
7.853981633974482790e-01 2.268928027592628460e+00 7.500000000000000000e-01 1.409264329544040129e+00
7.853981633974482790e-01 2.356194490192344837e+00 0.000000000000000000e+00 1.339363328340899217e+00
7.853981633974482790e-01 2.356194490192344837e+00 2.500000000000000000e-01 1.338439716099539822e+00
7.853981633974482790e-01 2.356194490192344837e+00 5.000000000000000000e-01 1.339784434021690451e+00
7.853981633974482790e-01 2.356194490192344837e+00 7.500000000000000000e-01 1.350828850949968185e+00
7.853981633974482790e-01 2.443460952792061214e+00 0.000000000000000000e+00 1.299809313901944652e+00
7.853981633974482790e-01 2.443460952792061214e+00 2.500000000000000000e-01 1.300632633641075842e+00
7.853981633974482790e-01 2.443460952792061214e+00 5.000000000000000000e-01 1.301124335560994050e+00
7.853981633974482790e-01 2.443460952792061214e+00 7.500000000000000000e-01 1.301448498438383616e+00
7.853981633974482790e-01 2.530727415391778035e+00 0.000000000000000000e+00 1.277428808709762498e+00
7.853981633974482790e-01 2.530727415391778035e+00 2.500000000000000000e-01 1.276253935277823715e+00
7.853981633974482790e-01 2.530727415391778035e+00 5.000000000000000000e-01 1.282791030878281502e+00
7.853981633974482790e-01 2.530727415391778035e+00 7.500000000000000000e-01 1.274262254414259665e+00
7.853981633974482790e-01 2.617993877991494411e+00 0.000000000000000000e+00 1.270071666881541272e+00
7.853981633974482790e-01 2.617993877991494411e+00 2.500000000000000000e-01 1.268195269830014960e+00
7.853981633974482790e-01 2.617993877991494411e+00 5.000000000000000000e-01 1.272454332280189337e+00
7.853981633974482790e-01 2.617993877991494411e+00 7.500000000000000000e-01 1.264740185316474141e+00
8.726646259971647668e-01 1.919862177193762509e+00 0.000000000000000000e+00 2.038223809872155456e+00
8.726646259971647668e-01 1.919862177193762509e+00 2.500000000000000000e-01 2.048816570719097729e+00
8.726646259971647668e-01 1.919862177193762509e+00 5.000000000000000000e-01 2.036509982179001810e+00
8.726646259971647668e-01 1.919862177193762509e+00 7.500000000000000000e-01 2.054121316043238998e+00
8.726646259971647668e-01 2.007128639793478886e+00 0.000000000000000000e+00 1.856883108354299372e+00
8.726646259971647668e-01 2.007128639793478886e+00 2.500000000000000000e-01 1.841768881301050431e+00
8.726646259971647668e-01 2.007128639793478886e+00 5.000000000000000000e-01 1.825198155660856747e+00
8.726646259971647668e-01 2.007128639793478886e+00 7.500000000000000000e-01 1.847284181386148028e+00
8.726646259971647668e-01 2.094395102393195263e+00 0.000000000000000000e+00 1.684685403525139957e+00
8.726646259971647668e-01 2.094395102393195263e+00 2.500000000000000000e-01 1.674325267773319137e+00
8.726646259971647668e-01 2.094395102393195263e+00 5.000000000000000000e-01 1.661962071557240961e+00
8.726646259971647668e-01 2.094395102393195263e+00 7.500000000000000000e-01 1.700442677023939808e+00
8.726646259971647668e-01 2.181661564992912083e+00 0.000000000000000000e+00 1.555298995988480204e+00
8.726646259971647668e-01 2.181661564992912083e+00 2.500000000000000000e-01 1.543323432945284068e+00
8.726646259971647668e-01 2.181661564992912083e+00 5.000000000000000000e-01 1.532457519447231187e+00
8.726646259971647668e-01 2.181661564992912083e+00 7.500000000000000000e-01 1.548568255818808748e+00
8.726646259971647668e-01 2.268928027592628460e+00 0.000000000000000000e+00 1.460687318485016428e+00
8.726646259971647668e-01 2.268928027592628460e+00 2.500000000000000000e-01 1.458208334903306813e+00
8.726646259971647668e-01 2.268928027592628460e+00 5.000000000000000000e-01 1.448412608275116309e+00
8.726646259971647668e-01 2.268928027592628460e+00 7.500000000000000000e-01 1.457503982422965416e+00
8.726646259971647668e-01 2.356194490192344837e+00 0.000000000000000000e+00 1.387709480314747612e+00
8.726646259971647668e-01 2.356194490192344837e+00 2.500000000000000000e-01 1.390679574953860964e+00
8.726646259971647668e-01 2.356194490192344837e+00 5.000000000000000000e-01 1.392464507514539429e+00
8.726646259971647668e-01 2.356194490192344837e+00 7.500000000000000000e-01 1.394022535144392450e+00
8.726646259971647668e-01 2.443460952792061214e+00 0.000000000000000000e+00 1.343536422891746573e+00
8.726646259971647668e-01 2.443460952792061214e+00 2.500000000000000000e-01 1.343808027218947210e+00
8.726646259971647668e-01 2.443460952792061214e+00 5.000000000000000000e-01 1.351755853455987255e+00
8.726646259971647668e-01 2.443460952792061214e+00 7.500000000000000000e-01 1.341758998480047316e+00
8.726646259971647668e-01 2.530727415391778035e+00 0.000000000000000000e+00 1.322018979544763662e+00
8.726646259971647668e-01 2.530727415391778035e+00 2.500000000000000000e-01 1.331380858129018296e+00
8.726646259971647668e-01 2.530727415391778035e+00 5.000000000000000000e-01 1.336336213932007189e+00
8.726646259971647668e-01 2.530727415391778035e+00 7.500000000000000000e-01 1.327395921039840054e+00
8.726646259971647668e-01 2.617993877991494411e+00 0.000000000000000000e+00 1.312090378140850611e+00
8.726646259971647668e-01 2.617993877991494411e+00 2.500000000000000000e-01 1.321071079499176903e+00
8.726646259971647668e-01 2.617993877991494411e+00 5.000000000000000000e-01 1.317723153896161792e+00
8.726646259971647668e-01 2.617993877991494411e+00 7.500000000000000000e-01 1.309395496144619475e+00
9.599310885968812546e-01 1.221730476396030607e+00 0.000000000000000000e+00 2.540597269754252263e+00
9.599310885968812546e-01 1.221730476396030607e+00 2.500000000000000000e-01 2.334895008700163643e+00
9.599310885968812546e-01 1.221730476396030607e+00 5.000000000000000000e-01 1.248344508157936961e+00
9.599310885968812546e-01 1.221730476396030607e+00 7.500000000000000000e-01 2.388982515441687937e+00
9.599310885968812546e-01 1.919862177193762509e+00 0.000000000000000000e+00 2.145669546417181550e+00
9.599310885968812546e-01 1.919862177193762509e+00 2.500000000000000000e-01 2.154538054353041687e+00
9.599310885968812546e-01 1.919862177193762509e+00 5.000000000000000000e-01 2.141184570204996529e+00
9.599310885968812546e-01 1.919862177193762509e+00 7.500000000000000000e-01 2.162666608951398839e+00
9.599310885968812546e-01 2.007128639793478886e+00 0.000000000000000000e+00 1.948858522307010732e+00
9.599310885968812546e-01 2.007128639793478886e+00 2.500000000000000000e-01 1.927698357408472063e+00
9.599310885968812546e-01 2.007128639793478886e+00 5.000000000000000000e-01 1.921807788939253747e+00
9.599310885968812546e-01 2.007128639793478886e+00 7.500000000000000000e-01 1.940906727970648671e+00
9.599310885968812546e-01 2.094395102393195263e+00 0.000000000000000000e+00 1.741688193220376935e+00
9.599310885968812546e-01 2.094395102393195263e+00 2.500000000000000000e-01 1.735808770210589547e+00
9.599310885968812546e-01 2.094395102393195263e+00 5.000000000000000000e-01 1.742594506296985646e+00
9.599310885968812546e-01 2.094395102393195263e+00 7.500000000000000000e-01 1.757834962718418881e+00
9.599310885968812546e-01 2.181661564992912083e+00 0.000000000000000000e+00 1.615942941806854272e+00
9.599310885968812546e-01 2.181661564992912083e+00 2.500000000000000000e-01 1.623987375403697975e+00
9.599310885968812546e-01 2.181661564992912083e+00 5.000000000000000000e-01 1.616079529335924247e+00
9.599310885968812546e-01 2.181661564992912083e+00 7.500000000000000000e-01 1.628925739342175882e+00
9.599310885968812546e-01 2.268928027592628460e+00 0.000000000000000000e+00 1.530223086757305673e+00
9.599310885968812546e-01 2.268928027592628460e+00 2.500000000000000000e-01 1.535080421177289489e+00
9.599310885968812546e-01 2.268928027592628460e+00 5.000000000000000000e-01 1.551546588201217158e+00
9.599310885968812546e-01 2.268928027592628460e+00 7.500000000000000000e-01 1.542471185738230499e+00
9.599310885968812546e-01 2.356194490192344837e+00 0.000000000000000000e+00 1.446395633189262231e+00
9.599310885968812546e-01 2.356194490192344837e+00 2.500000000000000000e-01 1.456075728487501220e+00
9.599310885968812546e-01 2.356194490192344837e+00 5.000000000000000000e-01 1.461803995992967398e+00
9.599310885968812546e-01 2.356194490192344837e+00 7.500000000000000000e-01 1.457016063029102915e+00
9.599310885968812546e-01 2.443460952792061214e+00 0.000000000000000000e+00 1.401180859477662466e+00
9.599310885968812546e-01 2.443460952792061214e+00 2.500000000000000000e-01 1.414688871543712478e+00
9.599310885968812546e-01 2.443460952792061214e+00 5.000000000000000000e-01 1.415901496242406576e+00
9.599310885968812546e-01 2.443460952792061214e+00 7.500000000000000000e-01 1.404519309611413025e+00
9.599310885968812546e-01 2.530727415391778035e+00 0.000000000000000000e+00 1.383309510623182970e+00
9.599310885968812546e-01 2.530727415391778035e+00 2.500000000000000000e-01 1.383333265384719013e+00
9.599310885968812546e-01 2.530727415391778035e+00 5.000000000000000000e-01 1.391500135479224021e+00
9.599310885968812546e-01 2.530727415391778035e+00 7.500000000000000000e-01 1.379609495056420165e+00
9.599310885968812546e-01 2.617993877991494411e+00 0.000000000000000000e+00 1.361730680995222098e+00
9.599310885968812546e-01 2.617993877991494411e+00 2.500000000000000000e-01 1.369586182221446347e+00
9.599310885968812546e-01 2.617993877991494411e+00 5.000000000000000000e-01 1.363464760322294245e+00
9.599310885968812546e-01 2.617993877991494411e+00 7.500000000000000000e-01 1.361680472376994855e+00
1.047197551196597631e+00 1.134464013796314230e+00 0.000000000000000000e+00 1.959615922384401188e+00
1.047197551196597631e+00 1.134464013796314230e+00 2.500000000000000000e-01 1.850083025368024270e+00
1.047197551196597631e+00 1.134464013796314230e+00 5.000000000000000000e-01 1.200815481605433943e+00
1.047197551196597631e+00 1.134464013796314230e+00 7.500000000000000000e-01 2.013281491508540633e+00
1.047197551196597631e+00 1.221730476396030607e+00 0.000000000000000000e+00 2.152696969891790602e+00
1.047197551196597631e+00 1.221730476396030607e+00 2.500000000000000000e-01 1.976598231963000440e+00
1.047197551196597631e+00 1.221730476396030607e+00 5.000000000000000000e-01 1.202805473434598094e+00
1.047197551196597631e+00 1.221730476396030607e+00 7.500000000000000000e-01 2.086497630558024952e+00
1.047197551196597631e+00 1.919862177193762509e+00 0.000000000000000000e+00 2.304690136248568777e+00
1.047197551196597631e+00 1.919862177193762509e+00 2.500000000000000000e-01 2.313701437243927295e+00
1.047197551196597631e+00 1.919862177193762509e+00 5.000000000000000000e-01 2.304910548359177636e+00
1.047197551196597631e+00 1.919862177193762509e+00 7.500000000000000000e-01 2.322820715704175143e+00
1.047197551196597631e+00 2.007128639793478886e+00 0.000000000000000000e+00 2.071318463678424759e+00
1.047197551196597631e+00 2.007128639793478886e+00 2.500000000000000000e-01 2.044557622270009034e+00
1.047197551196597631e+00 2.007128639793478886e+00 5.000000000000000000e-01 2.061830416628981588e+00
1.047197551196597631e+00 2.007128639793478886e+00 7.500000000000000000e-01 2.114238491608809944e+00
1.047197551196597631e+00 2.094395102393195263e+00 0.000000000000000000e+00 1.866484541707363665e+00
1.047197551196597631e+00 2.094395102393195263e+00 2.500000000000000000e-01 1.884339971362089639e+00
1.047197551196597631e+00 2.094395102393195263e+00 5.000000000000000000e-01 1.874344971692878836e+00
1.047197551196597631e+00 2.094395102393195263e+00 7.500000000000000000e-01 1.884629677690023097e+00
1.047197551196597631e+00 2.181661564992912083e+00 0.000000000000000000e+00 1.716128758390462528e+00
1.047197551196597631e+00 2.181661564992912083e+00 2.500000000000000000e-01 1.742456104664116268e+00
1.047197551196597631e+00 2.181661564992912083e+00 5.000000000000000000e-01 1.754958200158921677e+00
1.047197551196597631e+00 2.181661564992912083e+00 7.500000000000000000e-01 1.724845339028379776e+00
1.047197551196597631e+00 2.268928027592628460e+00 0.000000000000000000e+00 1.635065018932110981e+00
1.047197551196597631e+00 2.268928027592628460e+00 2.500000000000000000e-01 1.662069148890365611e+00
1.047197551196597631e+00 2.268928027592628460e+00 5.000000000000000000e-01 1.671991835407809157e+00
1.047197551196597631e+00 2.268928027592628460e+00 7.500000000000000000e-01 1.651899446236308133e+00
1.047197551196597631e+00 2.356194490192344837e+00 0.000000000000000000e+00 1.559683952955714936e+00
1.047197551196597631e+00 2.356194490192344837e+00 2.500000000000000000e-01 1.548264790590891726e+00
1.047197551196597631e+00 2.356194490192344837e+00 5.000000000000000000e-01 1.561595145094660353e+00
1.047197551196597631e+00 2.356194490192344837e+00 7.500000000000000000e-01 1.545932692967971978e+00
1.047197551196597631e+00 2.443460952792061214e+00 0.000000000000000000e+00 1.483674458513098315e+00
1.047197551196597631e+00 2.443460952792061214e+00 2.500000000000000000e-01 1.499631913011604478e+00
1.047197551196597631e+00 2.443460952792061214e+00 5.000000000000000000e-01 1.495487504728484796e+00
1.047197551196597631e+00 2.443460952792061214e+00 7.500000000000000000e-01 1.471781519588250875e+00
1.047197551196597631e+00 2.530727415391778035e+00 0.000000000000000000e+00 1.454144572019821391e+00
1.047197551196597631e+00 2.530727415391778035e+00 2.500000000000000000e-01 1.458886834114529574e+00
1.047197551196597631e+00 2.530727415391778035e+00 5.000000000000000000e-01 1.457133701417447247e+00
1.047197551196597631e+00 2.530727415391778035e+00 7.500000000000000000e-01 1.442123713015293518e+00
1.047197551196597631e+00 2.617993877991494411e+00 0.000000000000000000e+00 1.431346221436834876e+00
1.047197551196597631e+00 2.617993877991494411e+00 2.500000000000000000e-01 1.430291636240903497e+00
1.047197551196597631e+00 2.617993877991494411e+00 5.000000000000000000e-01 1.438212918192840029e+00
1.047197551196597631e+00 2.617993877991494411e+00 7.500000000000000000e-01 1.425556587953095811e+00
1.047197551196597631e+00 2.705260340591210788e+00 0.000000000000000000e+00 1.403993397023703515e+00
1.047197551196597631e+00 2.705260340591210788e+00 2.500000000000000000e-01 1.404446453602063105e+00
1.047197551196597631e+00 2.705260340591210788e+00 5.000000000000000000e-01 1.410063789839331561e+00
1.047197551196597631e+00 2.705260340591210788e+00 7.500000000000000000e-01 1.397190664545149508e+00
1.134464013796314230e+00 1.047197551196597631e+00 0.000000000000000000e+00 1.778921931788407740e+00
1.134464013796314230e+00 1.047197551196597631e+00 2.500000000000000000e-01 2.025653368631589402e+00
1.134464013796314230e+00 1.047197551196597631e+00 5.000000000000000000e-01 1.195932598486039833e+00
1.134464013796314230e+00 1.047197551196597631e+00 7.500000000000000000e-01 1.760245472373928699e+00
1.134464013796314230e+00 1.134464013796314230e+00 0.000000000000000000e+00 1.973442664612837127e+00
1.134464013796314230e+00 1.134464013796314230e+00 2.500000000000000000e-01 1.890812329575519701e+00
1.134464013796314230e+00 1.134464013796314230e+00 5.000000000000000000e-01 1.200374507748405817e+00
1.134464013796314230e+00 1.134464013796314230e+00 7.500000000000000000e-01 1.897690576023706610e+00
1.134464013796314230e+00 1.221730476396030607e+00 0.000000000000000000e+00 2.102350115335090308e+00
1.134464013796314230e+00 1.221730476396030607e+00 2.500000000000000000e-01 2.033198995772998341e+00
1.134464013796314230e+00 1.221730476396030607e+00 5.000000000000000000e-01 1.191109412656750521e+00
1.134464013796314230e+00 1.221730476396030607e+00 7.500000000000000000e-01 1.972911599841472130e+00
1.134464013796314230e+00 1.919862177193762509e+00 0.000000000000000000e+00 2.375489058942827469e+00
1.134464013796314230e+00 1.919862177193762509e+00 2.500000000000000000e-01 2.382820716994832111e+00
1.134464013796314230e+00 1.919862177193762509e+00 5.000000000000000000e-01 2.424335118649444176e+00
1.134464013796314230e+00 1.919862177193762509e+00 7.500000000000000000e-01 2.487465519253221125e+00
1.134464013796314230e+00 2.007128639793478886e+00 0.000000000000000000e+00 2.191175622356279717e+00
1.134464013796314230e+00 2.007128639793478886e+00 2.500000000000000000e-01 2.218137840451959164e+00
1.134464013796314230e+00 2.007128639793478886e+00 5.000000000000000000e-01 2.151293435497943385e+00
1.134464013796314230e+00 2.007128639793478886e+00 7.500000000000000000e-01 2.225176411129088816e+00
1.134464013796314230e+00 2.094395102393195263e+00 0.000000000000000000e+00 2.040454789668761038e+00
1.134464013796314230e+00 2.094395102393195263e+00 2.500000000000000000e-01 2.051347345251442356e+00
1.134464013796314230e+00 2.094395102393195263e+00 5.000000000000000000e-01 2.085188074814668280e+00
1.134464013796314230e+00 2.094395102393195263e+00 7.500000000000000000e-01 2.058869851793952321e+00
1.134464013796314230e+00 2.181661564992912083e+00 0.000000000000000000e+00 1.894738792918643000e+00
1.134464013796314230e+00 2.181661564992912083e+00 2.500000000000000000e-01 1.917629128291788332e+00
1.134464013796314230e+00 2.181661564992912083e+00 5.000000000000000000e-01 1.935866905814830119e+00
1.134464013796314230e+00 2.181661564992912083e+00 7.500000000000000000e-01 1.881949483610727558e+00
1.134464013796314230e+00 2.268928027592628460e+00 0.000000000000000000e+00 1.812916092062324180e+00
1.134464013796314230e+00 2.268928027592628460e+00 2.500000000000000000e-01 1.828661213975840916e+00
1.134464013796314230e+00 2.268928027592628460e+00 5.000000000000000000e-01 1.846309538276100559e+00
1.134464013796314230e+00 2.268928027592628460e+00 7.500000000000000000e-01 1.789648947561689241e+00
1.134464013796314230e+00 2.356194490192344837e+00 0.000000000000000000e+00 1.697106624003718922e+00
1.134464013796314230e+00 2.356194490192344837e+00 2.500000000000000000e-01 1.710009613322510225e+00
1.134464013796314230e+00 2.356194490192344837e+00 5.000000000000000000e-01 1.698876812040721607e+00
1.134464013796314230e+00 2.356194490192344837e+00 7.500000000000000000e-01 1.675772328310779047e+00
1.134464013796314230e+00 2.443460952792061214e+00 0.000000000000000000e+00 1.619404882048731231e+00
1.134464013796314230e+00 2.443460952792061214e+00 2.500000000000000000e-01 1.608693579702297205e+00
1.134464013796314230e+00 2.443460952792061214e+00 5.000000000000000000e-01 1.650124118310104526e+00
1.134464013796314230e+00 2.443460952792061214e+00 7.500000000000000000e-01 1.608816175107659507e+00
1.134464013796314230e+00 2.530727415391778035e+00 0.000000000000000000e+00 1.570604103961260156e+00
1.134464013796314230e+00 2.530727415391778035e+00 2.500000000000000000e-01 1.564686060575712689e+00
1.134464013796314230e+00 2.530727415391778035e+00 5.000000000000000000e-01 1.576825353490755921e+00
1.134464013796314230e+00 2.530727415391778035e+00 7.500000000000000000e-01 1.560420498518330312e+00
1.134464013796314230e+00 2.617993877991494411e+00 0.000000000000000000e+00 1.529586187504172745e+00
1.134464013796314230e+00 2.617993877991494411e+00 2.500000000000000000e-01 1.532662799495687844e+00
1.134464013796314230e+00 2.617993877991494411e+00 5.000000000000000000e-01 1.536184620756090080e+00
1.134464013796314230e+00 2.617993877991494411e+00 7.500000000000000000e-01 1.540962108252125429e+00
1.134464013796314230e+00 2.705260340591210788e+00 0.000000000000000000e+00 1.499901641367736849e+00
1.134464013796314230e+00 2.705260340591210788e+00 2.500000000000000000e-01 1.525221660239685750e+00
1.134464013796314230e+00 2.705260340591210788e+00 5.000000000000000000e-01 1.503483054296690380e+00
1.134464013796314230e+00 2.705260340591210788e+00 7.500000000000000000e-01 1.491533968751829420e+00
1.134464013796314230e+00 2.792526803190927165e+00 0.000000000000000000e+00 1.476349916282483576e+00
1.134464013796314230e+00 2.792526803190927165e+00 2.500000000000000000e-01 1.485959599490570326e+00
1.134464013796314230e+00 2.792526803190927165e+00 5.000000000000000000e-01 1.495871650362660787e+00
1.134464013796314230e+00 2.792526803190927165e+00 7.500000000000000000e-01 1.511060693028089208e+00
1.221730476396030607e+00 9.599310885968812546e-01 0.000000000000000000e+00 2.168460722350724623e+00
1.221730476396030607e+00 9.599310885968812546e-01 2.500000000000000000e-01 2.445796908695500704e+00
1.221730476396030607e+00 9.599310885968812546e-01 5.000000000000000000e-01 1.965420251120137518e+00
1.221730476396030607e+00 9.599310885968812546e-01 7.500000000000000000e-01 1.634383840791464593e+00
1.221730476396030607e+00 1.047197551196597631e+00 0.000000000000000000e+00 1.781520541670775781e+00
1.221730476396030607e+00 1.047197551196597631e+00 2.500000000000000000e-01 2.092129019917253085e+00
1.221730476396030607e+00 1.047197551196597631e+00 5.000000000000000000e-01 1.480014964318726811e+00
1.221730476396030607e+00 1.047197551196597631e+00 7.500000000000000000e-01 1.705202419107712641e+00
1.221730476396030607e+00 1.134464013796314230e+00 0.000000000000000000e+00 1.918981333697991065e+00
1.221730476396030607e+00 1.134464013796314230e+00 2.500000000000000000e-01 1.955192011539133023e+00
1.221730476396030607e+00 1.134464013796314230e+00 5.000000000000000000e-01 1.449024309790674092e+00
1.221730476396030607e+00 1.134464013796314230e+00 7.500000000000000000e-01 1.779409535514704377e+00
1.221730476396030607e+00 1.221730476396030607e+00 0.000000000000000000e+00 2.105595449649647843e+00
1.221730476396030607e+00 1.221730476396030607e+00 2.500000000000000000e-01 1.966179721596631902e+00
1.221730476396030607e+00 1.221730476396030607e+00 5.000000000000000000e-01 1.358804746842358968e+00
1.221730476396030607e+00 1.221730476396030607e+00 7.500000000000000000e-01 1.912577042820534201e+00
1.221730476396030607e+00 1.919862177193762509e+00 0.000000000000000000e+00 2.519133798429950666e+00
1.221730476396030607e+00 1.919862177193762509e+00 2.500000000000000000e-01 2.541473023010667909e+00
1.221730476396030607e+00 1.919862177193762509e+00 5.000000000000000000e-01 2.544882291139105135e+00
1.221730476396030607e+00 1.919862177193762509e+00 7.500000000000000000e-01 2.554233291174374365e+00
1.221730476396030607e+00 2.007128639793478886e+00 0.000000000000000000e+00 2.416612698576788176e+00
1.221730476396030607e+00 2.007128639793478886e+00 2.500000000000000000e-01 2.409192692099069610e+00
1.221730476396030607e+00 2.007128639793478886e+00 5.000000000000000000e-01 2.358991449079653080e+00
1.221730476396030607e+00 2.007128639793478886e+00 7.500000000000000000e-01 2.416361013515844647e+00
1.221730476396030607e+00 2.094395102393195263e+00 0.000000000000000000e+00 2.286138869722709188e+00
1.221730476396030607e+00 2.094395102393195263e+00 2.500000000000000000e-01 2.299015833949098031e+00
1.221730476396030607e+00 2.094395102393195263e+00 5.000000000000000000e-01 2.290675337285751567e+00
1.221730476396030607e+00 2.094395102393195263e+00 7.500000000000000000e-01 2.258666419165838768e+00
1.221730476396030607e+00 2.181661564992912083e+00 0.000000000000000000e+00 2.125197607995086280e+00
1.221730476396030607e+00 2.181661564992912083e+00 2.500000000000000000e-01 2.110351263328604343e+00
1.221730476396030607e+00 2.181661564992912083e+00 5.000000000000000000e-01 2.130273591832955837e+00
1.221730476396030607e+00 2.181661564992912083e+00 7.500000000000000000e-01 2.104359264644904748e+00
1.221730476396030607e+00 2.268928027592628460e+00 0.000000000000000000e+00 2.020547684906182528e+00
1.221730476396030607e+00 2.268928027592628460e+00 2.500000000000000000e-01 2.037188872053878441e+00
1.221730476396030607e+00 2.268928027592628460e+00 5.000000000000000000e-01 2.024542222105419675e+00
1.221730476396030607e+00 2.268928027592628460e+00 7.500000000000000000e-01 2.005496841778359851e+00
1.221730476396030607e+00 2.356194490192344837e+00 0.000000000000000000e+00 1.863789960233015908e+00
1.221730476396030607e+00 2.356194490192344837e+00 2.500000000000000000e-01 1.876783769979902594e+00
1.221730476396030607e+00 2.356194490192344837e+00 5.000000000000000000e-01 1.904816046866806722e+00
1.221730476396030607e+00 2.356194490192344837e+00 7.500000000000000000e-01 1.876938093260402507e+00
1.221730476396030607e+00 2.443460952792061214e+00 0.000000000000000000e+00 1.773293752963505776e+00
1.221730476396030607e+00 2.443460952792061214e+00 2.500000000000000000e-01 1.787082244604986325e+00
1.221730476396030607e+00 2.443460952792061214e+00 5.000000000000000000e-01 1.818123520634957302e+00
1.221730476396030607e+00 2.443460952792061214e+00 7.500000000000000000e-01 1.767745031198521666e+00
1.221730476396030607e+00 2.530727415391778035e+00 0.000000000000000000e+00 1.724504597189869148e+00
1.221730476396030607e+00 2.530727415391778035e+00 2.500000000000000000e-01 1.723825094424204174e+00
1.221730476396030607e+00 2.530727415391778035e+00 5.000000000000000000e-01 1.767677455471804437e+00
1.221730476396030607e+00 2.530727415391778035e+00 7.500000000000000000e-01 1.708603684182053328e+00
1.221730476396030607e+00 2.617993877991494411e+00 0.000000000000000000e+00 1.690373963949462599e+00
1.221730476396030607e+00 2.617993877991494411e+00 2.500000000000000000e-01 1.704840741906576529e+00
1.221730476396030607e+00 2.617993877991494411e+00 5.000000000000000000e-01 1.697879169460976945e+00
1.221730476396030607e+00 2.617993877991494411e+00 7.500000000000000000e-01 1.681636019044193242e+00
1.221730476396030607e+00 2.705260340591210788e+00 0.000000000000000000e+00 1.657854759178238213e+00
1.221730476396030607e+00 2.705260340591210788e+00 2.500000000000000000e-01 1.675138814664126397e+00
1.221730476396030607e+00 2.705260340591210788e+00 5.000000000000000000e-01 1.666858609206856690e+00
1.221730476396030607e+00 2.705260340591210788e+00 7.500000000000000000e-01 1.675691838778714082e+00
1.221730476396030607e+00 2.792526803190927165e+00 0.000000000000000000e+00 1.616873584492133142e+00
1.221730476396030607e+00 2.792526803190927165e+00 2.500000000000000000e-01 1.637361950868961857e+00
1.221730476396030607e+00 2.792526803190927165e+00 5.000000000000000000e-01 1.653635605464402580e+00
1.221730476396030607e+00 2.792526803190927165e+00 7.500000000000000000e-01 1.636525057886507151e+00
1.919862177193762509e+00 3.490658503988658956e-01 0.000000000000000000e+00 1.622906194422069515e+00
1.919862177193762509e+00 3.490658503988658956e-01 2.500000000000000000e-01 1.637827220049251853e+00
1.919862177193762509e+00 3.490658503988658956e-01 5.000000000000000000e-01 1.650430483733387632e+00
1.919862177193762509e+00 3.490658503988658956e-01 7.500000000000000000e-01 1.635959847212732798e+00
1.919862177193762509e+00 4.363323129985823834e-01 0.000000000000000000e+00 1.663596745653284525e+00
1.919862177193762509e+00 4.363323129985823834e-01 2.500000000000000000e-01 1.674165792973448141e+00
1.919862177193762509e+00 4.363323129985823834e-01 5.000000000000000000e-01 1.660320245543771778e+00
1.919862177193762509e+00 4.363323129985823834e-01 7.500000000000000000e-01 1.675094616572897710e+00
1.919862177193762509e+00 5.235987755982988157e-01 0.000000000000000000e+00 1.695236502856420469e+00
1.919862177193762509e+00 5.235987755982988157e-01 2.500000000000000000e-01 1.683019233593124220e+00
1.919862177193762509e+00 5.235987755982988157e-01 5.000000000000000000e-01 1.701985735264088806e+00
1.919862177193762509e+00 5.235987755982988157e-01 7.500000000000000000e-01 1.709220395102528212e+00
1.919862177193762509e+00 6.108652381980153034e-01 0.000000000000000000e+00 1.739057451703989621e+00
1.919862177193762509e+00 6.108652381980153034e-01 2.500000000000000000e-01 1.722001750133396847e+00
1.919862177193762509e+00 6.108652381980153034e-01 5.000000000000000000e-01 1.760813000357260183e+00
1.919862177193762509e+00 6.108652381980153034e-01 7.500000000000000000e-01 1.744880653335438403e+00
1.919862177193762509e+00 6.981317007977317912e-01 0.000000000000000000e+00 1.783251008610435839e+00
1.919862177193762509e+00 6.981317007977317912e-01 2.500000000000000000e-01 1.759195221586409730e+00
1.919862177193762509e+00 6.981317007977317912e-01 5.000000000000000000e-01 1.819607842993798297e+00
1.919862177193762509e+00 6.981317007977317912e-01 7.500000000000000000e-01 1.789501526639959206e+00
1.919862177193762509e+00 7.853981633974482790e-01 0.000000000000000000e+00 1.861169966227242289e+00
1.919862177193762509e+00 7.853981633974482790e-01 2.500000000000000000e-01 1.850298088173103039e+00
1.919862177193762509e+00 7.853981633974482790e-01 5.000000000000000000e-01 1.906114410238938239e+00
1.919862177193762509e+00 7.853981633974482790e-01 7.500000000000000000e-01 1.885032968464111391e+00
1.919862177193762509e+00 8.726646259971647668e-01 0.000000000000000000e+00 2.021813154129088907e+00
1.919862177193762509e+00 8.726646259971647668e-01 2.500000000000000000e-01 1.998015791143470832e+00
1.919862177193762509e+00 8.726646259971647668e-01 5.000000000000000000e-01 2.022854657901776765e+00
1.919862177193762509e+00 8.726646259971647668e-01 7.500000000000000000e-01 2.035770982480158420e+00
1.919862177193762509e+00 9.599310885968812546e-01 0.000000000000000000e+00 2.124242819794798898e+00
1.919862177193762509e+00 9.599310885968812546e-01 2.500000000000000000e-01 2.103293820600104169e+00
1.919862177193762509e+00 9.599310885968812546e-01 5.000000000000000000e-01 2.131160341617514664e+00
1.919862177193762509e+00 9.599310885968812546e-01 7.500000000000000000e-01 2.143161952399418535e+00
1.919862177193762509e+00 1.047197551196597631e+00 0.000000000000000000e+00 2.287882113618182611e+00
1.919862177193762509e+00 1.047197551196597631e+00 2.500000000000000000e-01 2.257795342800041016e+00
1.919862177193762509e+00 1.047197551196597631e+00 5.000000000000000000e-01 2.289601302919925807e+00
1.919862177193762509e+00 1.047197551196597631e+00 7.500000000000000000e-01 2.342576023464181922e+00
1.919862177193762509e+00 1.134464013796314230e+00 0.000000000000000000e+00 2.418782172689551757e+00
1.919862177193762509e+00 1.134464013796314230e+00 2.500000000000000000e-01 2.413204029060588063e+00
1.919862177193762509e+00 1.134464013796314230e+00 5.000000000000000000e-01 2.358505479853995723e+00
1.919862177193762509e+00 1.134464013796314230e+00 7.500000000000000000e-01 2.410848357676086184e+00
1.919862177193762509e+00 1.221730476396030607e+00 0.000000000000000000e+00 2.545816089766940848e+00
1.919862177193762509e+00 1.221730476396030607e+00 2.500000000000000000e-01 2.556753248447496407e+00
1.919862177193762509e+00 1.221730476396030607e+00 5.000000000000000000e-01 2.540960707348634440e+00
1.919862177193762509e+00 1.221730476396030607e+00 7.500000000000000000e-01 2.541947871671589532e+00
1.919862177193762509e+00 1.919862177193762509e+00 0.000000000000000000e+00 2.107028599509945810e+00
1.919862177193762509e+00 1.919862177193762509e+00 2.500000000000000000e-01 1.915614824250119641e+00
1.919862177193762509e+00 1.919862177193762509e+00 5.000000000000000000e-01 1.402457673446420916e+00
1.919862177193762509e+00 1.919862177193762509e+00 7.500000000000000000e-01 1.974063295697126019e+00
1.919862177193762509e+00 2.007128639793478886e+00 0.000000000000000000e+00 1.919097681164487756e+00
1.919862177193762509e+00 2.007128639793478886e+00 2.500000000000000000e-01 1.844198099467111218e+00
1.919862177193762509e+00 2.007128639793478886e+00 5.000000000000000000e-01 1.446274286220750493e+00
1.919862177193762509e+00 2.007128639793478886e+00 7.500000000000000000e-01 2.091718670820082782e+00
1.919862177193762509e+00 2.094395102393195263e+00 0.000000000000000000e+00 1.781591482075193689e+00
1.919862177193762509e+00 2.094395102393195263e+00 2.500000000000000000e-01 1.704226566811549715e+00
1.919862177193762509e+00 2.094395102393195263e+00 5.000000000000000000e-01 1.436387363702656295e+00
1.919862177193762509e+00 2.094395102393195263e+00 7.500000000000000000e-01 2.162417158882593782e+00
1.919862177193762509e+00 2.181661564992912083e+00 0.000000000000000000e+00 2.120687314595187001e+00
1.919862177193762509e+00 2.181661564992912083e+00 2.500000000000000000e-01 1.634044320789946880e+00
1.919862177193762509e+00 2.181661564992912083e+00 5.000000000000000000e-01 1.653473702733600614e+00
1.919862177193762509e+00 2.181661564992912083e+00 7.500000000000000000e-01 2.443934980334946605e+00
2.007128639793478886e+00 3.490658503988658956e-01 0.000000000000000000e+00 1.469371904617154501e+00
2.007128639793478886e+00 3.490658503988658956e-01 2.500000000000000000e-01 1.511183083977884145e+00
2.007128639793478886e+00 3.490658503988658956e-01 5.000000000000000000e-01 1.496257649720690530e+00
2.007128639793478886e+00 3.490658503988658956e-01 7.500000000000000000e-01 1.522235309694489169e+00
2.007128639793478886e+00 4.363323129985823834e-01 0.000000000000000000e+00 1.497977646891568870e+00
2.007128639793478886e+00 4.363323129985823834e-01 2.500000000000000000e-01 1.488045246492833984e+00
2.007128639793478886e+00 4.363323129985823834e-01 5.000000000000000000e-01 1.504050757991172382e+00
2.007128639793478886e+00 4.363323129985823834e-01 7.500000000000000000e-01 1.516447841548425046e+00
2.007128639793478886e+00 5.235987755982988157e-01 0.000000000000000000e+00 1.532054143263903878e+00
2.007128639793478886e+00 5.235987755982988157e-01 2.500000000000000000e-01 1.519535677849751298e+00
2.007128639793478886e+00 5.235987755982988157e-01 5.000000000000000000e-01 1.535734611191245547e+00
2.007128639793478886e+00 5.235987755982988157e-01 7.500000000000000000e-01 1.545983057928479454e+00
2.007128639793478886e+00 6.108652381980153034e-01 0.000000000000000000e+00 1.572527638167620978e+00
2.007128639793478886e+00 6.108652381980153034e-01 2.500000000000000000e-01 1.551236963359103438e+00
2.007128639793478886e+00 6.108652381980153034e-01 5.000000000000000000e-01 1.588365982787121045e+00
2.007128639793478886e+00 6.108652381980153034e-01 7.500000000000000000e-01 1.566600899095914157e+00
2.007128639793478886e+00 6.981317007977317912e-01 0.000000000000000000e+00 1.619271153653873085e+00
2.007128639793478886e+00 6.981317007977317912e-01 2.500000000000000000e-01 1.600220961838311196e+00
2.007128639793478886e+00 6.981317007977317912e-01 5.000000000000000000e-01 1.623821640465617833e+00
2.007128639793478886e+00 6.981317007977317912e-01 7.500000000000000000e-01 1.609389049441820818e+00
2.007128639793478886e+00 7.853981633974482790e-01 0.000000000000000000e+00 1.701271906465978478e+00
2.007128639793478886e+00 7.853981633974482790e-01 2.500000000000000000e-01 1.675131671833839153e+00
2.007128639793478886e+00 7.853981633974482790e-01 5.000000000000000000e-01 1.697309584653524217e+00
2.007128639793478886e+00 7.853981633974482790e-01 7.500000000000000000e-01 1.711966599795641253e+00
2.007128639793478886e+00 8.726646259971647668e-01 0.000000000000000000e+00 1.811786386317306707e+00
2.007128639793478886e+00 8.726646259971647668e-01 2.500000000000000000e-01 1.793419741319735472e+00
2.007128639793478886e+00 8.726646259971647668e-01 5.000000000000000000e-01 1.822751870924095963e+00
2.007128639793478886e+00 8.726646259971647668e-01 7.500000000000000000e-01 1.829926349321604473e+00
2.007128639793478886e+00 9.599310885968812546e-01 0.000000000000000000e+00 1.899596603452200716e+00
2.007128639793478886e+00 9.599310885968812546e-01 2.500000000000000000e-01 1.882752809962479290e+00
2.007128639793478886e+00 9.599310885968812546e-01 5.000000000000000000e-01 1.933689579586468366e+00
2.007128639793478886e+00 9.599310885968812546e-01 7.500000000000000000e-01 1.921736759878716727e+00
2.007128639793478886e+00 1.047197551196597631e+00 0.000000000000000000e+00 2.045510734103045181e+00
2.007128639793478886e+00 1.047197551196597631e+00 2.500000000000000000e-01 2.057014936400192617e+00
2.007128639793478886e+00 1.047197551196597631e+00 5.000000000000000000e-01 2.082810704254500322e+00
2.007128639793478886e+00 1.047197551196597631e+00 7.500000000000000000e-01 2.052575757093247688e+00
2.007128639793478886e+00 1.134464013796314230e+00 0.000000000000000000e+00 2.161497105325808299e+00
2.007128639793478886e+00 1.134464013796314230e+00 2.500000000000000000e-01 2.173573311371275629e+00
2.007128639793478886e+00 1.134464013796314230e+00 5.000000000000000000e-01 2.145020909584548274e+00
2.007128639793478886e+00 1.134464013796314230e+00 7.500000000000000000e-01 2.142938713113531346e+00
2.007128639793478886e+00 1.221730476396030607e+00 0.000000000000000000e+00 2.380535194877243299e+00
2.007128639793478886e+00 1.221730476396030607e+00 2.500000000000000000e-01 2.489149735302940147e+00
2.007128639793478886e+00 1.221730476396030607e+00 5.000000000000000000e-01 2.423584165623148490e+00
2.007128639793478886e+00 1.221730476396030607e+00 7.500000000000000000e-01 2.481247845565036414e+00
2.007128639793478886e+00 1.919862177193762509e+00 0.000000000000000000e+00 2.165931475864944389e+00
2.007128639793478886e+00 1.919862177193762509e+00 2.500000000000000000e-01 2.039685117410277915e+00
2.007128639793478886e+00 1.919862177193762509e+00 5.000000000000000000e-01 1.190567297392207013e+00
2.007128639793478886e+00 1.919862177193762509e+00 7.500000000000000000e-01 2.030619406060916177e+00
2.007128639793478886e+00 2.007128639793478886e+00 0.000000000000000000e+00 1.857365162100411027e+00
2.007128639793478886e+00 2.007128639793478886e+00 2.500000000000000000e-01 1.897783736286400291e+00
2.007128639793478886e+00 2.007128639793478886e+00 5.000000000000000000e-01 1.194259059281784552e+00
2.007128639793478886e+00 2.007128639793478886e+00 7.500000000000000000e-01 1.894357731099394204e+00
2.007128639793478886e+00 2.094395102393195263e+00 0.000000000000000000e+00 1.779004799343221865e+00
2.007128639793478886e+00 2.094395102393195263e+00 2.500000000000000000e-01 1.760478819248122218e+00
2.007128639793478886e+00 2.094395102393195263e+00 5.000000000000000000e-01 1.194500631670469604e+00
2.007128639793478886e+00 2.094395102393195263e+00 7.500000000000000000e-01 2.022714001861091404e+00
2.094395102393195263e+00 4.363323129985823834e-01 0.000000000000000000e+00 1.403912941104004330e+00
2.094395102393195263e+00 4.363323129985823834e-01 2.500000000000000000e-01 1.395767726343349446e+00
2.094395102393195263e+00 4.363323129985823834e-01 5.000000000000000000e-01 1.409574100934036567e+00
2.094395102393195263e+00 4.363323129985823834e-01 7.500000000000000000e-01 1.404200098840602484e+00
2.094395102393195263e+00 5.235987755982988157e-01 0.000000000000000000e+00 1.430951085501773745e+00
2.094395102393195263e+00 5.235987755982988157e-01 2.500000000000000000e-01 1.421454263822835795e+00
2.094395102393195263e+00 5.235987755982988157e-01 5.000000000000000000e-01 1.438121075327924103e+00
2.094395102393195263e+00 5.235987755982988157e-01 7.500000000000000000e-01 1.430114381422777692e+00
2.094395102393195263e+00 6.108652381980153034e-01 0.000000000000000000e+00 1.453695541853070372e+00
2.094395102393195263e+00 6.108652381980153034e-01 2.500000000000000000e-01 1.441405631424717226e+00
2.094395102393195263e+00 6.108652381980153034e-01 5.000000000000000000e-01 1.456422309464987297e+00
2.094395102393195263e+00 6.108652381980153034e-01 7.500000000000000000e-01 1.459055409932559666e+00
2.094395102393195263e+00 6.981317007977317912e-01 0.000000000000000000e+00 1.484256590056883374e+00
2.094395102393195263e+00 6.981317007977317912e-01 2.500000000000000000e-01 1.469613931595372680e+00
2.094395102393195263e+00 6.981317007977317912e-01 5.000000000000000000e-01 1.487512668398612625e+00
2.094395102393195263e+00 6.981317007977317912e-01 7.500000000000000000e-01 1.499734825582881292e+00
2.094395102393195263e+00 7.853981633974482790e-01 0.000000000000000000e+00 1.540113541300723865e+00
2.094395102393195263e+00 7.853981633974482790e-01 2.500000000000000000e-01 1.542177579950114286e+00
2.094395102393195263e+00 7.853981633974482790e-01 5.000000000000000000e-01 1.562971856254586900e+00
2.094395102393195263e+00 7.853981633974482790e-01 7.500000000000000000e-01 1.548985867923999393e+00
2.094395102393195263e+00 8.726646259971647668e-01 0.000000000000000000e+00 1.644294515587608307e+00
2.094395102393195263e+00 8.726646259971647668e-01 2.500000000000000000e-01 1.648490760137846900e+00
2.094395102393195263e+00 8.726646259971647668e-01 5.000000000000000000e-01 1.672091906441618647e+00
2.094395102393195263e+00 8.726646259971647668e-01 7.500000000000000000e-01 1.662570090614061691e+00
2.094395102393195263e+00 9.599310885968812546e-01 0.000000000000000000e+00 1.737944093292274950e+00
2.094395102393195263e+00 9.599310885968812546e-01 2.500000000000000000e-01 1.730582044992534652e+00
2.094395102393195263e+00 9.599310885968812546e-01 5.000000000000000000e-01 1.734365725241781231e+00
2.094395102393195263e+00 9.599310885968812546e-01 7.500000000000000000e-01 1.742271760015662085e+00
2.094395102393195263e+00 1.047197551196597631e+00 0.000000000000000000e+00 1.903510209020880417e+00
2.094395102393195263e+00 1.047197551196597631e+00 2.500000000000000000e-01 1.884805800378662077e+00
2.094395102393195263e+00 1.047197551196597631e+00 5.000000000000000000e-01 1.873056963279851272e+00
2.094395102393195263e+00 1.047197551196597631e+00 7.500000000000000000e-01 1.867771520957907327e+00
2.094395102393195263e+00 1.134464013796314230e+00 0.000000000000000000e+00 2.098931748987495904e+00
2.094395102393195263e+00 1.134464013796314230e+00 2.500000000000000000e-01 2.115228272274246812e+00
2.094395102393195263e+00 1.134464013796314230e+00 5.000000000000000000e-01 2.055797092847527985e+00
2.094395102393195263e+00 1.134464013796314230e+00 7.500000000000000000e-01 2.044787907046212716e+00
2.094395102393195263e+00 1.221730476396030607e+00 0.000000000000000000e+00 2.304651022170571384e+00
2.094395102393195263e+00 1.221730476396030607e+00 2.500000000000000000e-01 2.339875928359098634e+00
2.094395102393195263e+00 1.221730476396030607e+00 5.000000000000000000e-01 2.299632415272127250e+00
2.094395102393195263e+00 1.221730476396030607e+00 7.500000000000000000e-01 2.320073719222851327e+00
2.094395102393195263e+00 1.919862177193762509e+00 0.000000000000000000e+00 2.153561183167909121e+00
2.094395102393195263e+00 1.919862177193762509e+00 2.500000000000000000e-01 2.086238298679462311e+00
2.094395102393195263e+00 1.919862177193762509e+00 5.000000000000000000e-01 1.197700177048296455e+00
2.094395102393195263e+00 1.919862177193762509e+00 7.500000000000000000e-01 1.972938245319961537e+00
2.094395102393195263e+00 2.007128639793478886e+00 0.000000000000000000e+00 1.960952554133061465e+00
2.094395102393195263e+00 2.007128639793478886e+00 2.500000000000000000e-01 2.013095629689414690e+00
2.094395102393195263e+00 2.007128639793478886e+00 5.000000000000000000e-01 1.198045436326999003e+00
2.094395102393195263e+00 2.007128639793478886e+00 7.500000000000000000e-01 1.877716473486827464e+00
2.181661564992912083e+00 5.235987755982988157e-01 0.000000000000000000e+00 1.361314531896476554e+00
2.181661564992912083e+00 5.235987755982988157e-01 2.500000000000000000e-01 1.363655915565159304e+00
2.181661564992912083e+00 5.235987755982988157e-01 5.000000000000000000e-01 1.362953389514407476e+00
2.181661564992912083e+00 5.235987755982988157e-01 7.500000000000000000e-01 1.373147332958690070e+00
2.181661564992912083e+00 6.108652381980153034e-01 0.000000000000000000e+00 1.386153462266153102e+00
2.181661564992912083e+00 6.108652381980153034e-01 2.500000000000000000e-01 1.378419140298246193e+00
2.181661564992912083e+00 6.108652381980153034e-01 5.000000000000000000e-01 1.389891084823486889e+00
2.181661564992912083e+00 6.108652381980153034e-01 7.500000000000000000e-01 1.383325999284551466e+00
2.181661564992912083e+00 6.981317007977317912e-01 0.000000000000000000e+00 1.401647408302306275e+00
2.181661564992912083e+00 6.981317007977317912e-01 2.500000000000000000e-01 1.404099877800719431e+00
2.181661564992912083e+00 6.981317007977317912e-01 5.000000000000000000e-01 1.404715750836576404e+00
2.181661564992912083e+00 6.981317007977317912e-01 7.500000000000000000e-01 1.416132376261298731e+00
2.181661564992912083e+00 7.853981633974482790e-01 0.000000000000000000e+00 1.446780017718309663e+00
2.181661564992912083e+00 7.853981633974482790e-01 2.500000000000000000e-01 1.456903255964681065e+00
2.181661564992912083e+00 7.853981633974482790e-01 5.000000000000000000e-01 1.460797534756312910e+00
2.181661564992912083e+00 7.853981633974482790e-01 7.500000000000000000e-01 1.461950767549457852e+00
2.181661564992912083e+00 8.726646259971647668e-01 0.000000000000000000e+00 1.543015224521449902e+00
2.181661564992912083e+00 8.726646259971647668e-01 2.500000000000000000e-01 1.540652079565994592e+00
2.181661564992912083e+00 8.726646259971647668e-01 5.000000000000000000e-01 1.547772735739113559e+00
2.181661564992912083e+00 8.726646259971647668e-01 7.500000000000000000e-01 1.535742456814170209e+00
2.181661564992912083e+00 9.599310885968812546e-01 0.000000000000000000e+00 1.616288953181646004e+00
2.181661564992912083e+00 9.599310885968812546e-01 2.500000000000000000e-01 1.629230501992553481e+00
2.181661564992912083e+00 9.599310885968812546e-01 5.000000000000000000e-01 1.617357887309807118e+00
2.181661564992912083e+00 9.599310885968812546e-01 7.500000000000000000e-01 1.624162693872368557e+00
2.181661564992912083e+00 1.047197551196597631e+00 0.000000000000000000e+00 1.762907457492329133e+00
2.181661564992912083e+00 1.047197551196597631e+00 2.500000000000000000e-01 1.757991386490906915e+00
2.181661564992912083e+00 1.047197551196597631e+00 5.000000000000000000e-01 1.744419701995815197e+00
2.181661564992912083e+00 1.047197551196597631e+00 7.500000000000000000e-01 1.754086125423180986e+00
2.181661564992912083e+00 1.134464013796314230e+00 0.000000000000000000e+00 1.948939231924403659e+00
2.181661564992912083e+00 1.134464013796314230e+00 2.500000000000000000e-01 1.939360008531815227e+00
2.181661564992912083e+00 1.134464013796314230e+00 5.000000000000000000e-01 1.910562376826834718e+00
2.181661564992912083e+00 1.134464013796314230e+00 7.500000000000000000e-01 1.906740369795380641e+00
2.181661564992912083e+00 1.221730476396030607e+00 0.000000000000000000e+00 2.145488339715722947e+00
2.181661564992912083e+00 1.221730476396030607e+00 2.500000000000000000e-01 2.156732306220996875e+00
2.181661564992912083e+00 1.221730476396030607e+00 5.000000000000000000e-01 2.141413145337379920e+00
2.181661564992912083e+00 1.221730476396030607e+00 7.500000000000000000e-01 2.153601663164495861e+00
2.181661564992912083e+00 1.919862177193762509e+00 0.000000000000000000e+00 2.545231077601283420e+00
2.181661564992912083e+00 1.919862177193762509e+00 2.500000000000000000e-01 2.396007995853563610e+00
2.181661564992912083e+00 1.919862177193762509e+00 5.000000000000000000e-01 1.246772212438332472e+00
2.181661564992912083e+00 1.919862177193762509e+00 7.500000000000000000e-01 2.279604901613860868e+00
2.268928027592628460e+00 5.235987755982988157e-01 0.000000000000000000e+00 1.314362506227304550e+00
2.268928027592628460e+00 5.235987755982988157e-01 2.500000000000000000e-01 1.316267218377763504e+00
2.268928027592628460e+00 5.235987755982988157e-01 5.000000000000000000e-01 1.317352659373246748e+00
2.268928027592628460e+00 5.235987755982988157e-01 7.500000000000000000e-01 1.321180799109311632e+00
2.268928027592628460e+00 6.108652381980153034e-01 0.000000000000000000e+00 1.321494522065316257e+00
2.268928027592628460e+00 6.108652381980153034e-01 2.500000000000000000e-01 1.326947788349355895e+00
2.268928027592628460e+00 6.108652381980153034e-01 5.000000000000000000e-01 1.332435238519010356e+00
2.268928027592628460e+00 6.108652381980153034e-01 7.500000000000000000e-01 1.332277225476705240e+00
2.268928027592628460e+00 6.981317007977317912e-01 0.000000000000000000e+00 1.343993522677546792e+00
2.268928027592628460e+00 6.981317007977317912e-01 2.500000000000000000e-01 1.340686769308269355e+00
2.268928027592628460e+00 6.981317007977317912e-01 5.000000000000000000e-01 1.346005267816722917e+00
2.268928027592628460e+00 6.981317007977317912e-01 7.500000000000000000e-01 1.345143313996941092e+00
2.268928027592628460e+00 7.853981633974482790e-01 0.000000000000000000e+00 1.390199775079520084e+00
2.268928027592628460e+00 7.853981633974482790e-01 2.500000000000000000e-01 1.393771212481130117e+00
2.268928027592628460e+00 7.853981633974482790e-01 5.000000000000000000e-01 1.392833142788732381e+00
2.268928027592628460e+00 7.853981633974482790e-01 7.500000000000000000e-01 1.387160720616570808e+00
2.268928027592628460e+00 8.726646259971647668e-01 0.000000000000000000e+00 1.449475081603751603e+00
2.268928027592628460e+00 8.726646259971647668e-01 2.500000000000000000e-01 1.457089549028711684e+00
2.268928027592628460e+00 8.726646259971647668e-01 5.000000000000000000e-01 1.448124510493795425e+00
2.268928027592628460e+00 8.726646259971647668e-01 7.500000000000000000e-01 1.458782229132142616e+00
2.268928027592628460e+00 9.599310885968812546e-01 0.000000000000000000e+00 1.554961894791852650e+00
2.268928027592628460e+00 9.599310885968812546e-01 2.500000000000000000e-01 1.547587926478074749e+00
2.268928027592628460e+00 9.599310885968812546e-01 5.000000000000000000e-01 1.559001508817833059e+00
2.268928027592628460e+00 9.599310885968812546e-01 7.500000000000000000e-01 1.543542237937591599e+00
2.268928027592628460e+00 1.047197551196597631e+00 0.000000000000000000e+00 1.683543358207783003e+00
2.268928027592628460e+00 1.047197551196597631e+00 2.500000000000000000e-01 1.668690793539484574e+00
2.268928027592628460e+00 1.047197551196597631e+00 5.000000000000000000e-01 1.659047673603631257e+00
2.268928027592628460e+00 1.047197551196597631e+00 7.500000000000000000e-01 1.674310821084576961e+00
2.268928027592628460e+00 1.134464013796314230e+00 0.000000000000000000e+00 1.856855281766311982e+00
2.268928027592628460e+00 1.134464013796314230e+00 2.500000000000000000e-01 1.847940168411657424e+00
2.268928027592628460e+00 1.134464013796314230e+00 5.000000000000000000e-01 1.825685480999109433e+00
2.268928027592628460e+00 1.134464013796314230e+00 7.500000000000000000e-01 1.841445060575749970e+00
2.268928027592628460e+00 1.221730476396030607e+00 0.000000000000000000e+00 2.036641310373553004e+00
2.268928027592628460e+00 1.221730476396030607e+00 2.500000000000000000e-01 2.054129543062953367e+00
2.268928027592628460e+00 1.221730476396030607e+00 5.000000000000000000e-01 2.036597717788807937e+00
2.268928027592628460e+00 1.221730476396030607e+00 7.500000000000000000e-01 2.050932819985101574e+00
2.356194490192344837e+00 5.235987755982988157e-01 0.000000000000000000e+00 1.270103382124509350e+00
2.356194490192344837e+00 5.235987755982988157e-01 2.500000000000000000e-01 1.262812935398007097e+00
2.356194490192344837e+00 5.235987755982988157e-01 5.000000000000000000e-01 1.271786069723194412e+00
2.356194490192344837e+00 5.235987755982988157e-01 7.500000000000000000e-01 1.269909687081825389e+00
2.356194490192344837e+00 6.108652381980153034e-01 0.000000000000000000e+00 1.277637620088047932e+00
2.356194490192344837e+00 6.108652381980153034e-01 2.500000000000000000e-01 1.272800337050587594e+00
2.356194490192344837e+00 6.108652381980153034e-01 5.000000000000000000e-01 1.280128176030492115e+00
2.356194490192344837e+00 6.108652381980153034e-01 7.500000000000000000e-01 1.276440582297996951e+00
2.356194490192344837e+00 6.981317007977317912e-01 0.000000000000000000e+00 1.296195183654142102e+00
2.356194490192344837e+00 6.981317007977317912e-01 2.500000000000000000e-01 1.301110763532559833e+00
2.356194490192344837e+00 6.981317007977317912e-01 5.000000000000000000e-01 1.299030355823972860e+00
2.356194490192344837e+00 6.981317007977317912e-01 7.500000000000000000e-01 1.300887166178268162e+00
2.356194490192344837e+00 7.853981633974482790e-01 0.000000000000000000e+00 1.340033694283852439e+00
2.356194490192344837e+00 7.853981633974482790e-01 2.500000000000000000e-01 1.351061687339320416e+00
2.356194490192344837e+00 7.853981633974482790e-01 5.000000000000000000e-01 1.339332798410369119e+00
2.356194490192344837e+00 7.853981633974482790e-01 7.500000000000000000e-01 1.338123096301471193e+00
2.356194490192344837e+00 8.726646259971647668e-01 0.000000000000000000e+00 1.397688575316189841e+00
2.356194490192344837e+00 8.726646259971647668e-01 2.500000000000000000e-01 1.409899823163464738e+00
2.356194490192344837e+00 8.726646259971647668e-01 5.000000000000000000e-01 1.392957867286450213e+00
2.356194490192344837e+00 8.726646259971647668e-01 7.500000000000000000e-01 1.393786302052866022e+00
2.356194490192344837e+00 9.599310885968812546e-01 0.000000000000000000e+00 1.474812598601882518e+00
2.356194490192344837e+00 9.599310885968812546e-01 2.500000000000000000e-01 1.475175337579288870e+00
2.356194490192344837e+00 9.599310885968812546e-01 5.000000000000000000e-01 1.457936763224477517e+00
2.356194490192344837e+00 9.599310885968812546e-01 7.500000000000000000e-01 1.464864972157160494e+00
2.356194490192344837e+00 1.047197551196597631e+00 0.000000000000000000e+00 1.576073604558256402e+00
2.356194490192344837e+00 1.047197551196597631e+00 2.500000000000000000e-01 1.588523575433442359e+00
2.356194490192344837e+00 1.047197551196597631e+00 5.000000000000000000e-01 1.552979690718526484e+00
2.356194490192344837e+00 1.047197551196597631e+00 7.500000000000000000e-01 1.560545945493381881e+00
2.356194490192344837e+00 1.134464013796314230e+00 0.000000000000000000e+00 1.708952899085808053e+00
2.356194490192344837e+00 1.134464013796314230e+00 2.500000000000000000e-01 1.760202957453457451e+00
2.356194490192344837e+00 1.134464013796314230e+00 5.000000000000000000e-01 1.705352979134294511e+00
2.356194490192344837e+00 1.134464013796314230e+00 7.500000000000000000e-01 1.724545725121834128e+00
2.356194490192344837e+00 1.221730476396030607e+00 0.000000000000000000e+00 1.941243596699917084e+00
2.356194490192344837e+00 1.221730476396030607e+00 2.500000000000000000e-01 1.926847661393098043e+00
2.356194490192344837e+00 1.221730476396030607e+00 5.000000000000000000e-01 1.874341232235985366e+00
2.356194490192344837e+00 1.221730476396030607e+00 7.500000000000000000e-01 1.925369232178507195e+00
2.443460952792061214e+00 5.235987755982988157e-01 0.000000000000000000e+00 1.231757579146383286e+00
2.443460952792061214e+00 5.235987755982988157e-01 2.500000000000000000e-01 1.230306361743846777e+00
2.443460952792061214e+00 5.235987755982988157e-01 5.000000000000000000e-01 1.233155717836549314e+00
2.443460952792061214e+00 5.235987755982988157e-01 7.500000000000000000e-01 1.234324908171730240e+00
2.443460952792061214e+00 6.108652381980153034e-01 0.000000000000000000e+00 1.242451837332761322e+00
2.443460952792061214e+00 6.108652381980153034e-01 2.500000000000000000e-01 1.244665758970565417e+00
2.443460952792061214e+00 6.108652381980153034e-01 5.000000000000000000e-01 1.244755628337573583e+00
2.443460952792061214e+00 6.108652381980153034e-01 7.500000000000000000e-01 1.243552432230332849e+00
2.443460952792061214e+00 6.981317007977317912e-01 0.000000000000000000e+00 1.267942358920159052e+00
2.443460952792061214e+00 6.981317007977317912e-01 2.500000000000000000e-01 1.275524282256376374e+00
2.443460952792061214e+00 6.981317007977317912e-01 5.000000000000000000e-01 1.269806293140749442e+00
2.443460952792061214e+00 6.981317007977317912e-01 7.500000000000000000e-01 1.268631774695813119e+00
2.443460952792061214e+00 7.853981633974482790e-01 0.000000000000000000e+00 1.308781239868468615e+00
2.443460952792061214e+00 7.853981633974482790e-01 2.500000000000000000e-01 1.314338405094577888e+00
2.443460952792061214e+00 7.853981633974482790e-01 5.000000000000000000e-01 1.303446848286761162e+00
2.443460952792061214e+00 7.853981633974482790e-01 7.500000000000000000e-01 1.306570418130761579e+00
2.443460952792061214e+00 8.726646259971647668e-01 0.000000000000000000e+00 1.362500974490085115e+00
2.443460952792061214e+00 8.726646259971647668e-01 2.500000000000000000e-01 1.371553624208304401e+00
2.443460952792061214e+00 8.726646259971647668e-01 5.000000000000000000e-01 1.353828500126988077e+00
2.443460952792061214e+00 8.726646259971647668e-01 7.500000000000000000e-01 1.355109931442618709e+00
2.443460952792061214e+00 9.599310885968812546e-01 0.000000000000000000e+00 1.427596523973940768e+00
2.443460952792061214e+00 9.599310885968812546e-01 2.500000000000000000e-01 1.432322883583543982e+00
2.443460952792061214e+00 9.599310885968812546e-01 5.000000000000000000e-01 1.414781451582604266e+00
2.443460952792061214e+00 9.599310885968812546e-01 7.500000000000000000e-01 1.420416615532394289e+00
2.443460952792061214e+00 1.047197551196597631e+00 0.000000000000000000e+00 1.505557104295706772e+00
2.443460952792061214e+00 1.047197551196597631e+00 2.500000000000000000e-01 1.514078229669378439e+00
2.443460952792061214e+00 1.047197551196597631e+00 5.000000000000000000e-01 1.497289491383393623e+00
2.443460952792061214e+00 1.047197551196597631e+00 7.500000000000000000e-01 1.507690510630328662e+00
2.443460952792061214e+00 1.134464013796314230e+00 0.000000000000000000e+00 1.632011205974254642e+00
2.443460952792061214e+00 1.134464013796314230e+00 2.500000000000000000e-01 1.647940819357620823e+00
2.443460952792061214e+00 1.134464013796314230e+00 5.000000000000000000e-01 1.632827358813625507e+00
2.443460952792061214e+00 1.134464013796314230e+00 7.500000000000000000e-01 1.622254253336175234e+00
2.443460952792061214e+00 1.221730476396030607e+00 0.000000000000000000e+00 1.817332658020145431e+00
2.443460952792061214e+00 1.221730476396030607e+00 2.500000000000000000e-01 1.833129776739087280e+00
2.443460952792061214e+00 1.221730476396030607e+00 5.000000000000000000e-01 1.782965663391293809e+00
2.443460952792061214e+00 1.221730476396030607e+00 7.500000000000000000e-01 1.798805058980449179e+00
2.530727415391778035e+00 4.363323129985823834e-01 0.000000000000000000e+00 1.205451924397653141e+00
2.530727415391778035e+00 4.363323129985823834e-01 2.500000000000000000e-01 1.205585816358043738e+00
2.530727415391778035e+00 4.363323129985823834e-01 5.000000000000000000e-01 1.207612275308089789e+00
2.530727415391778035e+00 4.363323129985823834e-01 7.500000000000000000e-01 1.207624646350219599e+00
2.530727415391778035e+00 5.235987755982988157e-01 0.000000000000000000e+00 1.207923634240408939e+00
2.530727415391778035e+00 5.235987755982988157e-01 2.500000000000000000e-01 1.210183201679631448e+00
2.530727415391778035e+00 5.235987755982988157e-01 5.000000000000000000e-01 1.209068208270895006e+00
2.530727415391778035e+00 5.235987755982988157e-01 7.500000000000000000e-01 1.208624873369323893e+00
2.530727415391778035e+00 6.108652381980153034e-01 0.000000000000000000e+00 1.226321010363440323e+00
2.530727415391778035e+00 6.108652381980153034e-01 2.500000000000000000e-01 1.230226528310498724e+00
2.530727415391778035e+00 6.108652381980153034e-01 5.000000000000000000e-01 1.225691728714124906e+00
2.530727415391778035e+00 6.108652381980153034e-01 7.500000000000000000e-01 1.226137718065240634e+00
2.530727415391778035e+00 6.981317007977317912e-01 0.000000000000000000e+00 1.257664869232776983e+00
2.530727415391778035e+00 6.981317007977317912e-01 2.500000000000000000e-01 1.262444957013543867e+00
2.530727415391778035e+00 6.981317007977317912e-01 5.000000000000000000e-01 1.253726855718316546e+00
2.530727415391778035e+00 6.981317007977317912e-01 7.500000000000000000e-01 1.253415934774518625e+00
2.530727415391778035e+00 7.853981633974482790e-01 0.000000000000000000e+00 1.297502962107916824e+00
2.530727415391778035e+00 7.853981633974482790e-01 2.500000000000000000e-01 1.306516568887291285e+00
2.530727415391778035e+00 7.853981633974482790e-01 5.000000000000000000e-01 1.296498587124274238e+00
2.530727415391778035e+00 7.853981633974482790e-01 7.500000000000000000e-01 1.290819522124561747e+00
2.530727415391778035e+00 8.726646259971647668e-01 0.000000000000000000e+00 1.347127555984526603e+00
2.530727415391778035e+00 8.726646259971647668e-01 2.500000000000000000e-01 1.353478401435411094e+00
2.530727415391778035e+00 8.726646259971647668e-01 5.000000000000000000e-01 1.337934148217885255e+00
2.530727415391778035e+00 8.726646259971647668e-01 7.500000000000000000e-01 1.343965045497362176e+00
2.530727415391778035e+00 9.599310885968812546e-01 0.000000000000000000e+00 1.401923583189980338e+00
2.530727415391778035e+00 9.599310885968812546e-01 2.500000000000000000e-01 1.400559202098023093e+00
2.530727415391778035e+00 9.599310885968812546e-01 5.000000000000000000e-01 1.396065148298922587e+00
2.530727415391778035e+00 9.599310885968812546e-01 7.500000000000000000e-01 1.395652891162223908e+00
2.530727415391778035e+00 1.047197551196597631e+00 0.000000000000000000e+00 1.466771937691891736e+00
2.530727415391778035e+00 1.047197551196597631e+00 2.500000000000000000e-01 1.481783540190276360e+00
2.530727415391778035e+00 1.047197551196597631e+00 5.000000000000000000e-01 1.466362646848304641e+00
2.530727415391778035e+00 1.047197551196597631e+00 7.500000000000000000e-01 1.459294911786740423e+00
2.530727415391778035e+00 1.134464013796314230e+00 0.000000000000000000e+00 1.599159584174279836e+00
2.530727415391778035e+00 1.134464013796314230e+00 2.500000000000000000e-01 1.602047190558733458e+00
2.530727415391778035e+00 1.134464013796314230e+00 5.000000000000000000e-01 1.583157037450106497e+00
2.530727415391778035e+00 1.134464013796314230e+00 7.500000000000000000e-01 1.576323591672584623e+00
2.530727415391778035e+00 1.221730476396030607e+00 0.000000000000000000e+00 1.771154686758046104e+00
2.530727415391778035e+00 1.221730476396030607e+00 2.500000000000000000e-01 1.766896293475462620e+00
2.530727415391778035e+00 1.221730476396030607e+00 5.000000000000000000e-01 1.742453204350146390e+00
2.530727415391778035e+00 1.221730476396030607e+00 7.500000000000000000e-01 1.738286362303732790e+00
2.617993877991494411e+00 3.490658503988658956e-01 0.000000000000000000e+00 1.192091956421723387e+00
2.617993877991494411e+00 3.490658503988658956e-01 2.500000000000000000e-01 1.886155587090301733e+00
2.617993877991494411e+00 3.490658503988658956e-01 5.000000000000000000e-01 1.192005770827534894e+00
2.617993877991494411e+00 3.490658503988658956e-01 7.500000000000000000e-01 1.191150532667544226e+00
2.617993877991494411e+00 4.363323129985823834e-01 0.000000000000000000e+00 1.190047432007724781e+00
2.617993877991494411e+00 4.363323129985823834e-01 2.500000000000000000e-01 1.193525408606044280e+00
2.617993877991494411e+00 4.363323129985823834e-01 5.000000000000000000e-01 1.190825332374945811e+00
2.617993877991494411e+00 4.363323129985823834e-01 7.500000000000000000e-01 1.191262365286049452e+00
2.617993877991494411e+00 5.235987755982988157e-01 0.000000000000000000e+00 1.197205467650575894e+00
2.617993877991494411e+00 5.235987755982988157e-01 2.500000000000000000e-01 1.197102133213823194e+00
2.617993877991494411e+00 5.235987755982988157e-01 5.000000000000000000e-01 1.196594697494801851e+00
2.617993877991494411e+00 5.235987755982988157e-01 7.500000000000000000e-01 1.197763619386121858e+00
2.617993877991494411e+00 6.108652381980153034e-01 0.000000000000000000e+00 1.221778320041780663e+00
2.617993877991494411e+00 6.108652381980153034e-01 2.500000000000000000e-01 1.225417717796282613e+00
2.617993877991494411e+00 6.108652381980153034e-01 5.000000000000000000e-01 1.221335795569544524e+00
2.617993877991494411e+00 6.108652381980153034e-01 7.500000000000000000e-01 1.219358065261453961e+00
2.617993877991494411e+00 6.981317007977317912e-01 0.000000000000000000e+00 1.250348299196134327e+00
2.617993877991494411e+00 6.981317007977317912e-01 2.500000000000000000e-01 1.252590543319992200e+00
2.617993877991494411e+00 6.981317007977317912e-01 5.000000000000000000e-01 1.249477308343411641e+00
2.617993877991494411e+00 6.981317007977317912e-01 7.500000000000000000e-01 1.249971721888543552e+00
2.617993877991494411e+00 7.853981633974482790e-01 0.000000000000000000e+00 1.288530386824608964e+00
2.617993877991494411e+00 7.853981633974482790e-01 2.500000000000000000e-01 1.289125791737867122e+00
2.617993877991494411e+00 7.853981633974482790e-01 5.000000000000000000e-01 1.286592227777221709e+00
2.617993877991494411e+00 7.853981633974482790e-01 7.500000000000000000e-01 1.284910238758567580e+00
2.617993877991494411e+00 8.726646259971647668e-01 0.000000000000000000e+00 1.331796050748727867e+00
2.617993877991494411e+00 8.726646259971647668e-01 2.500000000000000000e-01 1.342738659883842445e+00
2.617993877991494411e+00 8.726646259971647668e-01 5.000000000000000000e-01 1.329397875103702775e+00
2.617993877991494411e+00 8.726646259971647668e-01 7.500000000000000000e-01 1.333806880485767232e+00
2.617993877991494411e+00 9.599310885968812546e-01 0.000000000000000000e+00 1.377130499820278020e+00
2.617993877991494411e+00 9.599310885968812546e-01 2.500000000000000000e-01 1.392929931594561577e+00
2.617993877991494411e+00 9.599310885968812546e-01 5.000000000000000000e-01 1.377288841209575398e+00
2.617993877991494411e+00 9.599310885968812546e-01 7.500000000000000000e-01 1.383395600856271113e+00
2.617993877991494411e+00 1.047197551196597631e+00 0.000000000000000000e+00 1.449547186241208152e+00
2.617993877991494411e+00 1.047197551196597631e+00 2.500000000000000000e-01 1.453372257774806275e+00
2.617993877991494411e+00 1.047197551196597631e+00 5.000000000000000000e-01 1.441111560572022832e+00
2.617993877991494411e+00 1.047197551196597631e+00 7.500000000000000000e-01 1.443582762049666179e+00
2.617993877991494411e+00 1.134464013796314230e+00 0.000000000000000000e+00 1.545655879649336484e+00
2.617993877991494411e+00 1.134464013796314230e+00 2.500000000000000000e-01 1.561651370478148948e+00
2.617993877991494411e+00 1.134464013796314230e+00 5.000000000000000000e-01 1.543425598346063854e+00
2.617993877991494411e+00 1.134464013796314230e+00 7.500000000000000000e-01 1.544574695438440504e+00
2.617993877991494411e+00 1.221730476396030607e+00 0.000000000000000000e+00 1.711603952189456823e+00
2.617993877991494411e+00 1.221730476396030607e+00 2.500000000000000000e-01 1.722675105621735092e+00
2.617993877991494411e+00 1.221730476396030607e+00 5.000000000000000000e-01 1.701838007442353806e+00
2.617993877991494411e+00 1.221730476396030607e+00 7.500000000000000000e-01 1.722065150024410185e+00
2.705260340591210788e+00 2.617993877991494078e-01 0.000000000000000000e+00 1.184067162228401582e+00
2.705260340591210788e+00 2.617993877991494078e-01 2.500000000000000000e-01 1.619657812326606994e+00
2.705260340591210788e+00 2.617993877991494078e-01 5.000000000000000000e-01 1.182790028312427300e+00
2.705260340591210788e+00 2.617993877991494078e-01 7.500000000000000000e-01 1.181121475837129120e+00
2.705260340591210788e+00 3.490658503988658956e-01 0.000000000000000000e+00 1.181648272900180263e+00
2.705260340591210788e+00 3.490658503988658956e-01 2.500000000000000000e-01 1.712279467512522579e+00
2.705260340591210788e+00 3.490658503988658956e-01 5.000000000000000000e-01 1.182110592119151260e+00
2.705260340591210788e+00 3.490658503988658956e-01 7.500000000000000000e-01 1.180717452334547390e+00
2.705260340591210788e+00 4.363323129985823834e-01 0.000000000000000000e+00 1.186782012808319520e+00
2.705260340591210788e+00 4.363323129985823834e-01 2.500000000000000000e-01 1.189964743585120388e+00
2.705260340591210788e+00 4.363323129985823834e-01 5.000000000000000000e-01 1.187641498223457548e+00
2.705260340591210788e+00 4.363323129985823834e-01 7.500000000000000000e-01 1.183136325195607741e+00
2.705260340591210788e+00 5.235987755982988157e-01 0.000000000000000000e+00 1.204494447151003511e+00
2.705260340591210788e+00 5.235987755982988157e-01 2.500000000000000000e-01 1.204940614037759872e+00
2.705260340591210788e+00 5.235987755982988157e-01 5.000000000000000000e-01 1.201561011943102608e+00
2.705260340591210788e+00 5.235987755982988157e-01 7.500000000000000000e-01 1.205076728664713714e+00
2.705260340591210788e+00 6.108652381980153034e-01 0.000000000000000000e+00 1.224360860191680889e+00
2.705260340591210788e+00 6.108652381980153034e-01 2.500000000000000000e-01 1.222839832667546256e+00
2.705260340591210788e+00 6.108652381980153034e-01 5.000000000000000000e-01 1.222257613150386391e+00
2.705260340591210788e+00 6.108652381980153034e-01 7.500000000000000000e-01 1.223798217497666485e+00
2.705260340591210788e+00 1.047197551196597631e+00 0.000000000000000000e+00 1.422635936309687210e+00
2.705260340591210788e+00 1.047197551196597631e+00 2.500000000000000000e-01 1.439774598312498988e+00
2.705260340591210788e+00 1.047197551196597631e+00 5.000000000000000000e-01 1.420631024435152101e+00
2.705260340591210788e+00 1.047197551196597631e+00 7.500000000000000000e-01 1.416532112868790660e+00
2.705260340591210788e+00 1.134464013796314230e+00 0.000000000000000000e+00 1.516768505257078070e+00
2.705260340591210788e+00 1.134464013796314230e+00 2.500000000000000000e-01 1.533730831246355786e+00
2.705260340591210788e+00 1.134464013796314230e+00 5.000000000000000000e-01 1.514488285277677093e+00
2.705260340591210788e+00 1.134464013796314230e+00 7.500000000000000000e-01 1.527349326766642257e+00
2.705260340591210788e+00 1.221730476396030607e+00 0.000000000000000000e+00 1.677601308953019954e+00
2.705260340591210788e+00 1.221730476396030607e+00 2.500000000000000000e-01 1.687426416145838770e+00
2.705260340591210788e+00 1.221730476396030607e+00 5.000000000000000000e-01 1.675407111894201551e+00
2.705260340591210788e+00 1.221730476396030607e+00 7.500000000000000000e-01 1.683620583513272928e+00
2.792526803190927165e+00 1.745329251994329478e-01 0.000000000000000000e+00 1.180755809996280048e+00
2.792526803190927165e+00 1.745329251994329478e-01 2.500000000000000000e-01 1.301559042586172277e+00
2.792526803190927165e+00 1.745329251994329478e-01 5.000000000000000000e-01 1.182456075797365225e+00
2.792526803190927165e+00 1.745329251994329478e-01 7.500000000000000000e-01 1.179186383689134310e+00
2.792526803190927165e+00 2.617993877991494078e-01 0.000000000000000000e+00 1.174038434319930824e+00
2.792526803190927165e+00 2.617993877991494078e-01 2.500000000000000000e-01 1.398748844676172887e+00
2.792526803190927165e+00 2.617993877991494078e-01 5.000000000000000000e-01 1.183144358503887661e+00
2.792526803190927165e+00 2.617993877991494078e-01 7.500000000000000000e-01 1.172422116509520773e+00
2.792526803190927165e+00 3.490658503988658956e-01 0.000000000000000000e+00 1.177533897652278227e+00
2.792526803190927165e+00 3.490658503988658956e-01 2.500000000000000000e-01 1.468805389310581466e+00
2.792526803190927165e+00 3.490658503988658956e-01 5.000000000000000000e-01 1.183652144668809081e+00
2.792526803190927165e+00 3.490658503988658956e-01 7.500000000000000000e-01 1.179072253430044626e+00
2.792526803190927165e+00 4.363323129985823834e-01 0.000000000000000000e+00 1.193146743616475103e+00
2.792526803190927165e+00 4.363323129985823834e-01 2.500000000000000000e-01 1.870921793457081872e+00
2.792526803190927165e+00 4.363323129985823834e-01 5.000000000000000000e-01 1.194473957668786834e+00
2.792526803190927165e+00 4.363323129985823834e-01 7.500000000000000000e-01 1.193842622050871993e+00
2.792526803190927165e+00 5.235987755982988157e-01 0.000000000000000000e+00 1.209858305180335769e+00
2.792526803190927165e+00 5.235987755982988157e-01 2.500000000000000000e-01 1.215456942657020090e+00
2.792526803190927165e+00 5.235987755982988157e-01 5.000000000000000000e-01 1.208851975026759895e+00
2.792526803190927165e+00 5.235987755982988157e-01 7.500000000000000000e-01 1.209223420784013348e+00
2.792526803190927165e+00 1.134464013796314230e+00 0.000000000000000000e+00 1.510592398576216633e+00
2.792526803190927165e+00 1.134464013796314230e+00 2.500000000000000000e-01 1.529005600041104085e+00
2.792526803190927165e+00 1.134464013796314230e+00 5.000000000000000000e-01 1.507116979410593416e+00
2.792526803190927165e+00 1.134464013796314230e+00 7.500000000000000000e-01 1.501349887831678664e+00
2.792526803190927165e+00 1.221730476396030607e+00 0.000000000000000000e+00 1.662937598616433199e+00
2.792526803190927165e+00 1.221730476396030607e+00 2.500000000000000000e-01 1.662351034060196353e+00
2.792526803190927165e+00 1.221730476396030607e+00 5.000000000000000000e-01 1.630183607543945312e+00
2.792526803190927165e+00 1.221730476396030607e+00 7.500000000000000000e-01 1.649294716100285996e+00
2.879793265790643542e+00 8.726646259971647390e-02 0.000000000000000000e+00 1.180969981846635042e+00
2.879793265790643542e+00 8.726646259971647390e-02 2.500000000000000000e-01 1.291366433357523880e+00
2.879793265790643542e+00 8.726646259971647390e-02 5.000000000000000000e-01 1.184429080955175184e+00
2.879793265790643542e+00 8.726646259971647390e-02 7.500000000000000000e-01 1.178985772916230745e+00
2.879793265790643542e+00 1.745329251994329478e-01 0.000000000000000000e+00 1.184121441585611612e+00
2.879793265790643542e+00 1.745329251994329478e-01 2.500000000000000000e-01 1.292323429611665242e+00
2.879793265790643542e+00 1.745329251994329478e-01 5.000000000000000000e-01 1.182036195703775050e+00
2.879793265790643542e+00 1.745329251994329478e-01 7.500000000000000000e-01 1.181848320275410424e+00
2.879793265790643542e+00 2.617993877991494078e-01 0.000000000000000000e+00 1.177325108550990151e+00
2.879793265790643542e+00 2.617993877991494078e-01 2.500000000000000000e-01 1.330984063828600572e+00
2.879793265790643542e+00 2.617993877991494078e-01 5.000000000000000000e-01 1.187446247157349477e+00
2.879793265790643542e+00 2.617993877991494078e-01 7.500000000000000000e-01 1.184329060227652830e+00
2.879793265790643542e+00 3.490658503988658956e-01 0.000000000000000000e+00 1.180645115708380155e+00
2.879793265790643542e+00 3.490658503988658956e-01 2.500000000000000000e-01 1.405550870351973014e+00
2.879793265790643542e+00 3.490658503988658956e-01 5.000000000000000000e-01 1.182546569377508128e+00
2.879793265790643542e+00 3.490658503988658956e-01 7.500000000000000000e-01 1.181425456520221573e+00
2.879793265790643542e+00 4.363323129985823834e-01 0.000000000000000000e+00 1.202081948034978698e+00
2.879793265790643542e+00 4.363323129985823834e-01 2.500000000000000000e-01 1.466439506358313105e+00
2.879793265790643542e+00 4.363323129985823834e-01 5.000000000000000000e-01 1.201574957494849105e+00
2.879793265790643542e+00 4.363323129985823834e-01 7.500000000000000000e-01 1.194587142056413587e+00
2.967059728390360362e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.222948672944242254e+00
2.967059728390360362e+00 0.000000000000000000e+00 2.500000000000000000e-01 1.217808713324798120e+00
2.967059728390360362e+00 0.000000000000000000e+00 5.000000000000000000e-01 1.221184263447736562e+00
2.967059728390360362e+00 0.000000000000000000e+00 7.500000000000000000e-01 1.203830991471568579e+00
2.967059728390360362e+00 8.726646259971647390e-02 0.000000000000000000e+00 1.190191599877597595e+00
2.967059728390360362e+00 8.726646259971647390e-02 2.500000000000000000e-01 1.218151312496777328e+00
2.967059728390360362e+00 8.726646259971647390e-02 5.000000000000000000e-01 1.199228076503918494e+00
2.967059728390360362e+00 8.726646259971647390e-02 7.500000000000000000e-01 1.195188151331597393e+00
2.967059728390360362e+00 1.745329251994329478e-01 0.000000000000000000e+00 1.177764807916625855e+00
2.967059728390360362e+00 1.745329251994329478e-01 2.500000000000000000e-01 1.256850550258579169e+00
2.967059728390360362e+00 1.745329251994329478e-01 5.000000000000000000e-01 1.198580534981924961e+00
2.967059728390360362e+00 1.745329251994329478e-01 7.500000000000000000e-01 1.183142614278626548e+00
2.967059728390360362e+00 2.617993877991494078e-01 0.000000000000000000e+00 1.178252468548844023e+00
2.967059728390360362e+00 2.617993877991494078e-01 2.500000000000000000e-01 1.291657480595877594e+00
2.967059728390360362e+00 2.617993877991494078e-01 5.000000000000000000e-01 1.190405936422105126e+00
2.967059728390360362e+00 2.617993877991494078e-01 7.500000000000000000e-01 1.186722672746025831e+00
2.967059728390360362e+00 3.490658503988658956e-01 0.000000000000000000e+00 1.185339280437995191e+00
2.967059728390360362e+00 3.490658503988658956e-01 2.500000000000000000e-01 1.297038968752172172e+00
2.967059728390360362e+00 3.490658503988658956e-01 5.000000000000000000e-01 1.187587480420862818e+00
2.967059728390360362e+00 3.490658503988658956e-01 7.500000000000000000e-01 1.184415922398719623e+00
3.054326190990076739e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.230701502554916393e+00
3.054326190990076739e+00 0.000000000000000000e+00 2.500000000000000000e-01 1.246428381916313333e+00
3.054326190990076739e+00 0.000000000000000000e+00 5.000000000000000000e-01 1.219392320306821098e+00
3.054326190990076739e+00 0.000000000000000000e+00 7.500000000000000000e-01 1.223947498606407613e+00
3.054326190990076739e+00 8.726646259971647390e-02 0.000000000000000000e+00 1.199750326727519134e+00
3.054326190990076739e+00 8.726646259971647390e-02 2.500000000000000000e-01 1.212329241418735881e+00
3.054326190990076739e+00 8.726646259971647390e-02 5.000000000000000000e-01 1.214238479143856964e+00
3.054326190990076739e+00 8.726646259971647390e-02 7.500000000000000000e-01 1.212137589896847389e+00
3.054326190990076739e+00 1.745329251994329478e-01 0.000000000000000000e+00 1.187299482805366457e+00
3.054326190990076739e+00 1.745329251994329478e-01 2.500000000000000000e-01 1.209397642214407487e+00
3.054326190990076739e+00 1.745329251994329478e-01 5.000000000000000000e-01 1.208629636122129591e+00
3.054326190990076739e+00 1.745329251994329478e-01 7.500000000000000000e-01 1.191511962206885045e+00
3.054326190990076739e+00 2.617993877991494078e-01 0.000000000000000000e+00 1.187386968739093440e+00
3.054326190990076739e+00 2.617993877991494078e-01 2.500000000000000000e-01 1.261948998835544122e+00
3.054326190990076739e+00 2.617993877991494078e-01 5.000000000000000000e-01 1.193461541838786610e+00
3.054326190990076739e+00 2.617993877991494078e-01 7.500000000000000000e-01 1.186915191600784736e+00
3.054326190990076739e+00 3.054326190990076739e+00 0.000000000000000000e+00 1.231826481359523884e+00
3.054326190990076739e+00 3.054326190990076739e+00 2.500000000000000000e-01 1.242622098051939794e+00
3.054326190990076739e+00 3.054326190990076739e+00 5.000000000000000000e-01 1.246105432983057870e+00
3.054326190990076739e+00 3.054326190990076739e+00 7.500000000000000000e-01 1.232107881361322654e+00


==> data/solution_statistics_with_tip_tracking.dat <==
# 1: time-step number
# 2: time
# 3: mechanical work
# 4: j-integral
# 5: j-integral corrected
# 6: reaction force
# 7: Number of local mesh refinement cycles
# 8: Number of dofs
# 9: Number of finite elements
# 10: Crack tip position x
# 11: Crack tip position y
# 12: Number of ipopt iterations 
# 13: Number of ipopt obj evals 
# 14: Number of ipopt obj grad evals 
# 15: Number of ipopt constraint evals 
# 16: Number of ipopt constraint jacobian evals 
# 17: Number of ipopt hessian evals 
# 18: Ipopt total cpu time 
# 19: Ipopt total sym time 
# 20: Ipopt total wallclock time 
# 21: Number of ipopt iterations equilibration
# 22: Number of ipopt obj evals equilibration
# 23: Number of ipopt obj grad evals equilibration
# 24: Number of ipopt constraint evals equilibration
# 25: Number of ipopt constraint jacobian evals equilibration
# 26: Number of ipopt hessian evals equilibration
# 27: Ipopt total cpu time equilibration
# 28: Ipopt total sym time equilibration
# 29: Ipopt total wallclock time equilibration
0.0000000e+00 0.0000000e+00  0.0000000e+00 1.2080300e-01 1.1190131e-01 1.1121456e+01 4.0000000e+00 7.2660000e+03 1.7100000e+03 4.2968749e-02 -3.9062509e-03 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.1796090e+00 5.0090000e-02 5.2761197e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.0000000e+00 1.0000000e-02  3.3508843e-03 1.2202399e-01 1.1303233e-01 1.1139919e+01 1.0000000e+00 7.3680000e+03 1.7430000e+03 6.6406249e-02 -3.9062506e-03 1.7000000e+01 1.9000000e+01 1.8000000e+01 1.9000000e+01 1.0000000e+00 1.7000000e+01 2.0695890e+00 6.7620000e-02 8.1922197e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.2021420e+00 5.5438000e-02 4.9650598e-01 
2.0000000e+00 2.0000000e-02  3.4249433e-03 1.2397352e-01 1.1483820e-01 1.1192374e+01 1.0000000e+00 7.4910000e+03 1.7820000e+03 8.2031249e-02 -3.9062504e-03 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.7705780e+00 4.3071000e-02 6.3016701e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.5619580e+00 9.0840000e-03 5.4921508e-01 
3.0000000e+00 3.0000000e-02  3.4359874e-03 1.2350699e-01 1.1440605e-01 1.1174788e+01 1.0000000e+00 7.7370000e+03 1.8600000e+03 1.1328125e-01 -3.9062500e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4889390e+00 2.9943000e-02 4.9962997e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.5619580e+00 9.0840000e-03 5.4921508e-01 
4.0000000e+00 4.0000000e-02  3.4293395e-03 1.2410290e-01 1.1495804e-01 1.1188134e+01 2.0000000e+00 7.9170000e+03 1.9170000e+03 1.3671875e-01 -3.9062496e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.6615320e+00 2.6572000e-02 6.2959099e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.4475780e+00 2.1548000e-02 4.9892592e-01 
5.0000000e+00 5.0000000e-02  3.4377761e-03 1.2470154e-01 1.1551257e-01 1.1201467e+01 1.0000000e+00 8.0280000e+03 1.9530000e+03 1.6015625e-01 -3.9062493e-03 2.0000000e+01 2.3000000e+01 2.1000000e+01 2.3000000e+01 1.0000000e+00 2.0000000e+01 3.1499480e+00 4.0011000e-02 1.0725870e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.5082310e+00 2.1965000e-02 5.4401183e-01 
6.0000000e+00 6.0000000e-02  3.4353957e-03 1.2451661e-01 1.1534127e-01 1.1192958e+01 3.0000000e+00 8.3400000e+03 2.0550000e+03 1.9140625e-01 -3.9062489e-03 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.4345910e+00 2.3089000e-02 5.0550699e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.3179560e+00 1.6362000e-02 4.3063211e-01 
7.0000000e+00 7.0000000e-02  3.4329046e-03 1.2501990e-01 1.1580747e-01 1.1203016e+01 2.0000000e+00 8.5110000e+03 2.1090000e+03 2.1484375e-01 -3.9062486e-03 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.1401050e+00 1.6644000e-02 6.7565513e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.4099950e+00 3.0059000e-02 4.7285080e-01 
8.0000000e+00 8.0000000e-02  3.4391495e-03 1.2547289e-01 1.1622708e-01 1.1211349e+01 2.0000000e+00 8.7570000e+03 2.1870000e+03 2.4609375e-01 -3.9062482e-03 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.6472000e+00 4.0292000e-02 6.4110804e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.5983560e+00 1.9265000e-02 6.2276196e-01 
9.0000000e+00 9.0000000e-02  3.4481991e-03 1.2614597e-01 1.1685056e-01 1.1225982e+01 1.0000000e+00 8.9160000e+03 2.2380000e+03 2.6953125e-01 -3.9062482e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.7310660e+00 2.0017000e-02 6.0108495e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.5983560e+00 1.9265000e-02 6.2276196e-01 
1.0000000e+01 1.0000000e-01  3.4559474e-03 1.2650091e-01 1.1717935e-01 1.1230884e+01 2.0000000e+00 9.2010000e+03 2.3280000e+03 2.9296875e-01 -3.9062482e-03 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.4636640e+00 1.6006000e-02 5.0734591e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.3580810e+00 4.6941000e-02 4.5134115e-01 
1.1000000e+01 1.1000000e-01  3.4654993e-03 1.2726040e-01 1.1788287e-01 1.1247665e+01 1.0000000e+00 9.2850000e+03 2.3550000e+03 3.1640625e-01 -3.9062482e-03 2.0000000e+01 2.3000000e+01 2.1000000e+01 2.3000000e+01 1.0000000e+00 2.0000000e+01 3.2813250e+00 8.1416000e-02 1.0507109e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.6519600e+00 1.3378000e-02 5.5286789e-01 
1.2000000e+01 1.2000000e-01  3.4807400e-03 1.2801545e-01 1.1858228e-01 1.1263790e+01 2.0000000e+00 9.4920000e+03 2.4210000e+03 3.4765625e-01 -3.9062482e-03 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.7592180e+00 1.9844000e-02 6.6163898e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.6519600e+00 1.3378000e-02 5.5286789e-01 
1.3000000e+01 1.3000000e-01  3.4970581e-03 1.2884310e-01 1.1934895e-01 1.1282245e+01 2.0000000e+00 9.7020000e+03 2.4870000e+03 3.7109375e-01 -3.9062483e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.8950990e+00 4.7993000e-02 7.0476294e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.5403720e+00 2.8788000e-02 5.5875087e-01 
1.4000000e+01 1.4000000e-01  3.5169319e-03 1.2982905e-01 1.2026225e-01 1.1305387e+01 1.0000000e+00 9.8610000e+03 2.5380000e+03 3.9453125e-01 -3.9062483e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.6534380e+00 2.1671000e-02 5.3347087e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.5403720e+00 2.8788000e-02 5.5875087e-01 
1.5000000e+01 1.5000000e-01  3.5373478e-03 1.3068566e-01 1.2105574e-01 1.1324329e+01 2.0000000e+00 1.0119000e+04 2.6190000e+03 4.1796875e-01 -3.9062483e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9213290e+00 5.5359000e-02 6.8605804e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.6986540e+00 4.2299000e-02 5.8915997e-01 
1.6000000e+01 1.6000000e-01  3.5604383e-03 1.3183999e-01 1.2212501e-01 1.1352299e+01 1.0000000e+00 1.0230000e+04 2.6550000e+03 4.4140625e-01 -3.9062483e-03 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 3.1425090e+00 6.9174000e-02 1.0498390e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9668210e+00 2.9426000e-02 6.9228196e-01 
1.7000000e+01 1.7000000e-01  3.5890395e-03 1.3308395e-01 1.2327730e-01 1.1382856e+01 2.0000000e+00 1.0401000e+04 2.7090000e+03 4.6484375e-01 -3.9062484e-03 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.8083610e+00 5.8818000e-02 9.6640515e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.7328930e+00 1.7447000e-02 5.7245898e-01 
1.8000000e+01 1.8000000e-01  3.6198736e-03 1.3438576e-01 1.2448318e-01 1.1414999e+01 1.0000000e+00 1.0599000e+04 2.7720000e+03 4.8828125e-01 -3.9062484e-03 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.8232890e+00 4.9482000e-02 6.5087199e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.7328930e+00 1.7447000e-02 5.7245898e-01 
1.9000000e+01 1.9000000e-01  3.6549894e-03 1.3592261e-01 1.2590678e-01 1.1454343e+01 1.0000000e+00 1.0683000e+04 2.7990000e+03 5.0390625e-01 -3.9062485e-03 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 3.0642000e+00 4.3553000e-02 1.0165050e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.7967850e+00 3.0967000e-02 6.3923001e-01 
2.0000000e+01 2.0000000e-01  3.6959147e-03 1.3763218e-01 1.2749039e-01 1.1498925e+01 2.0000000e+00 1.0854000e+04 2.8530000e+03 5.2734375e-01 -3.9062488e-03 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 2.4003700e+00 3.6655000e-02 8.1073117e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.0203140e+00 2.3543000e-02 6.9100094e-01 
2.1000000e+01 2.1000000e-01  3.7368430e-03 1.3916107e-01 1.2890661e-01 1.1537464e+01 1.0000000e+00 1.1079000e+04 2.9280000e+03 5.5078125e-01 -3.9062491e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.7355190e+00 2.7967000e-02 5.5595803e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.0203140e+00 2.3543000e-02 6.9100094e-01 
2.2000000e+01 2.2000000e-01  3.7812851e-03 1.4110508e-01 1.3070738e-01 1.1588894e+01 1.0000000e+00 1.1163000e+04 2.9550000e+03 5.6640625e-01 -3.9062494e-03 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.6206660e+00 3.8968000e-02 8.0893707e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.4644360e+00 1.2106000e-02 4.7802091e-01 
2.3000000e+01 2.3000000e-01  3.8336260e-03 1.4319631e-01 1.3264450e-01 1.1644679e+01 1.0000000e+00 1.1286000e+04 2.9940000e+03 5.8984375e-01 -3.9062497e-03 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 2.1127590e+00 2.0275000e-02 6.6248298e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.6808510e+00 2.4941000e-02 5.3781199e-01 
2.4000000e+01 2.4000000e-01  3.8902387e-03 1.4543785e-01 1.3472087e-01 1.1704893e+01 2.0000000e+00 1.1523000e+04 3.0690000e+03 6.0546875e-01 -3.9062500e-03 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.4999310e+00 1.9865000e-02 4.8705196e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.4830830e+00 1.8311000e-02 4.8358798e-01 
2.5000000e+01 2.5000000e-01  3.9516747e-03 1.4786655e-01 1.3697061e-01 1.1770664e+01 1.0000000e+00 1.1616000e+04 3.0990000e+03 6.2109375e-01 -3.9062502e-03 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.5785490e+00 2.2595000e-02 7.9492497e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.5314490e+00 2.2224000e-02 4.9902582e-01 
2.6000000e+01 2.6000000e-01  4.0181978e-03 1.5046566e-01 1.3937819e-01 1.1841435e+01 1.0000000e+00 1.1739000e+04 3.1380000e+03 6.3671875e-01 -3.9062504e-03 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 2.2218440e+00 3.4195000e-02 6.9654012e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.5504410e+00 1.0961000e-02 5.0056005e-01 
2.7000000e+01 2.7000000e-01  4.0903315e-03 1.5328971e-01 1.4199414e-01 1.1918916e+01 1.0000000e+00 1.1823000e+04 3.1650000e+03 6.5234375e-01 -3.9062506e-03 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 2.1828780e+00 3.7855000e-02 6.8786311e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.7699500e+00 5.0901000e-02 5.7693696e-01 
2.8000000e+01 2.8000000e-01  4.1674919e-03 1.5624330e-01 1.4473009e-01 1.2000013e+01 1.0000000e+00 1.1985000e+04 3.2160000e+03 6.6796875e-01 -3.9062509e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.7444350e+00 2.9089000e-02 5.6388187e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.7699500e+00 5.0901000e-02 5.7693696e-01 
2.9000000e+01 2.9000000e-01  4.2498920e-03 1.5943657e-01 1.4768806e-01 1.2088211e+01 1.0000000e+00 1.2042000e+04 3.2340000e+03 6.8359375e-01 -3.9062511e-03 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 2.0085770e+00 9.3400000e-03 6.2523985e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.6858200e+00 3.1520000e-02 5.5310893e-01 
3.0000000e+01 3.0000000e-01  4.3378092e-03 1.6278066e-01 1.5078573e-01 1.2180626e+01 1.0000000e+00 1.2069000e+04 3.2430000e+03 6.9140625e-01 -3.9062512e-03 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.9690420e+00 2.7051000e-02 6.3208008e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.5685680e+00 3.0561000e-02 5.2015018e-01 
3.1000000e+01 3.1000000e-01  4.4305281e-03 1.6631283e-01 1.5405762e-01 1.2278431e+01 1.0000000e+00 1.2192000e+04 3.2820000e+03 7.0703125e-01 -3.9062514e-03 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 2.2991860e+00 2.4514000e-02 7.3792791e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.7458490e+00 2.9424000e-02 5.7499790e-01 
3.2000000e+01 3.2000000e-01  4.5278540e-03 1.6998215e-01 1.5745656e-01 1.2379956e+01 1.0000000e+00 1.2276000e+04 3.3090000e+03 7.2265625e-01  3.9062483e-03 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.9067430e+00 2.0409000e-02 6.3155103e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.6264710e+00 1.3303000e-02 5.3306890e-01 
3.3000000e+01 3.3000000e-01  4.6204435e-03 1.7391948e-01 1.6110375e-01 1.2483307e+01 1.0000000e+00 1.2472000e+04 3.3600000e+03 7.3046875e-01 -3.9062518e-03 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 2.0334220e+00 1.2724000e-02 6.6000080e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.6264710e+00 1.3303000e-02 5.3306890e-01 
3.4000000e+01 3.4000000e-01  4.7497519e-03 1.7794715e-01 1.6483463e-01 1.2601017e+01 0.0000000e+00 1.2472000e+04 3.3600000e+03 7.3828125e-01 -3.9062519e-03 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 2.0678880e+00 2.7271000e-02 6.7071223e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.6264710e+00 1.3303000e-02 5.3306890e-01 
3.5000000e+01 3.5000000e-01  4.8507622e-03 1.8214609e-01 1.6872416e-01 1.2717413e+01 1.0000000e+00 1.2558000e+04 3.3900000e+03 7.4609375e-01 -3.9062520e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9527710e+00 2.3897000e-02 6.2604713e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.7373130e+00 3.5442000e-02 6.0739493e-01 
3.6000000e+01 3.6000000e-01  4.9679037e-03 1.8655422e-01 1.7280747e-01 1.2839797e+01 1.0000000e+00 1.2724000e+04 3.4320000e+03 7.6171875e-01  3.9062479e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.8187860e+00 3.2438000e-02 5.9212112e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.9949620e+00 3.5962000e-02 6.9719696e-01 
3.7000000e+01 3.7000000e-01  5.0784652e-03 1.9110181e-01 1.7701996e-01 1.2961314e+01 1.0000000e+00 1.2728000e+04 3.4380000e+03 7.6953125e-01  3.9062479e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9453110e+00 1.6593000e-02 6.3120794e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.7290700e+00 1.0641000e-02 5.5871296e-01 
3.8000000e+01 3.8000000e-01  5.2165795e-03 1.9583187e-01 1.8140147e-01 1.3092904e+01 1.0000000e+00 1.2794000e+04 3.4590000e+03 7.7734375e-01  3.9062480e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.8430690e+00 3.6348000e-02 6.0250902e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.6940670e+00 2.3025000e-02 5.6098413e-01 
3.9000000e+01 3.9000000e-01  5.3472592e-03 2.0067279e-01 1.8588568e-01 1.3227343e+01 1.0000000e+00 1.2821000e+04 3.4680000e+03 7.8515625e-01  3.9062480e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.8083830e+00 3.4556000e-02 5.9623384e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.7752190e+00 1.2600000e-02 5.7059193e-01 
4.0000000e+01 4.0000000e-01  5.4822063e-03 2.0570638e-01 1.9054835e-01 1.3367268e+01 1.0000000e+00 1.2857000e+04 3.4800000e+03 7.8515625e-01 -3.9062520e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9197160e+00 2.6186000e-02 6.4262199e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.0176840e+00 2.0566000e-02 6.4727998e-01 
4.1000000e+01 4.1000000e-01  5.6334865e-03 2.1076483e-01 1.9523406e-01 1.3511114e+01 1.0000000e+00 1.3087000e+04 3.5370000e+03 7.9296875e-01 -3.9062520e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.0032120e+00 2.1988000e-02 6.5909719e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.0176840e+00 2.0566000e-02 6.4727998e-01 
4.2000000e+01 4.2000000e-01  5.7622978e-03 2.1608639e-01 2.0016349e-01 1.3658812e+01 1.0000000e+00 1.3076000e+04 3.5400000e+03 8.0078125e-01 -3.9062520e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9139230e+00 3.1795000e-02 6.2999511e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.5898320e+00 1.7417000e-02 5.2212501e-01 
4.3000000e+01 4.3000000e-01  5.9096113e-03 2.2151999e-01 2.0519670e-01 1.3809566e+01 1.0000000e+00 1.3150000e+04 3.5610000e+03 8.0859375e-01  3.9062480e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9027040e+00 1.0570000e-02 6.0562706e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.7751860e+00 2.0178000e-02 5.8955717e-01 
4.4000000e+01 4.4000000e-01  6.0457074e-03 2.2711126e-01 2.1037595e-01 1.3961766e+01 1.0000000e+00 1.3173000e+04 3.5700000e+03 8.0859375e-01 -3.9062520e-03 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 2.2626790e+00 1.2705000e-02 7.2375917e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.8898160e+00 2.8039000e-02 6.2662101e-01 
4.5000000e+01 4.5000000e-01  6.2312013e-03 2.3281762e-01 2.1566183e-01 1.4123396e+01 1.0000000e+00 1.3191000e+04 3.5760000e+03 8.1640625e-01 -3.9062520e-03 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.7726340e+00 1.6784000e-02 5.8826804e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.7036440e+00 2.4889000e-02 5.6409597e-01 
4.6000000e+01 4.6000000e-01  6.3742569e-03 2.3867635e-01 2.2108884e-01 1.4286422e+01 1.0000000e+00 1.3200000e+04 3.5790000e+03 8.1640625e-01 -3.9062520e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.0630010e+00 5.6654000e-02 6.6526699e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9020740e+00 1.9662000e-02 6.1997199e-01 
4.7000000e+01 4.7000000e-01  6.5364537e-03 2.4463689e-01 2.2661016e-01 1.4452377e+01 1.0000000e+00 1.3296000e+04 3.6090000e+03 8.2421875e-01  3.9062480e-03 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.7516080e+00 1.2373000e-02 5.6690598e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.7897040e+00 3.1742000e-02 5.9166503e-01 
4.8000000e+01 4.8000000e-01  6.6839149e-03 2.5071300e-01 2.3223854e-01 1.4619140e+01 1.0000000e+00 1.3323000e+04 3.6180000e+03 8.2421875e-01 -3.9062520e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9085180e+00 5.3686000e-02 6.2558198e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.1357790e+00 4.0230000e-02 6.7763519e-01 
4.9000000e+01 4.9000000e-01  6.8886339e-03 2.5687606e-01 2.3794745e-01 1.4793930e+01 0.0000000e+00 1.3323000e+04 3.6180000e+03 8.3203125e-01  3.9062480e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9566530e+00 4.5869000e-02 6.4666700e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.1357790e+00 4.0230000e-02 6.7763519e-01 
5.0000000e+01 5.0000000e-01  7.0192307e-03 2.6306293e-01 2.4367843e-01 1.4964305e+01 1.0000000e+00 1.3332000e+04 3.6210000e+03 8.3203125e-01  3.9062480e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.0705910e+00 2.2067000e-02 6.5706015e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.7870500e+00 2.2314000e-02 5.8354092e-01 
5.1000000e+01 5.1000000e-01  7.2122105e-03 2.6945243e-01 2.4959710e-01 1.5143430e+01 1.0000000e+00 1.3380000e+04 3.6360000e+03 8.3984375e-01  1.1718748e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.1187770e+00 4.5008000e-02 6.8711209e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.0658300e+00 1.1799000e-02 6.6769195e-01 
5.2000000e+01 5.2000000e-01  7.3691482e-03 2.7590126e-01 2.5557074e-01 1.5325313e+01 1.0000000e+00 1.3414000e+04 3.6420000e+03 8.3984375e-01  3.9062481e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.0027590e+00 3.0312000e-02 6.5122390e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.1782320e+00 5.7560000e-02 7.2763395e-01 
5.3000000e+01 5.3000000e-01  7.5869397e-03 2.8234739e-01 2.6154186e-01 1.5505854e+01 1.0000000e+00 1.3493000e+04 3.6660000e+03 8.3984375e-01  3.9062481e-03 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 2.0077300e+00 3.2383000e-02 6.6342187e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.2740860e+00 4.3841000e-02 7.3669219e-01 
5.4000000e+01 5.4000000e-01  7.7450227e-03 2.8892692e-01 2.6763656e-01 1.5691418e+01 1.0000000e+00 1.3507000e+04 3.6720000e+03 8.4765625e-01  1.1718748e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.1361380e+00 1.7247000e-02 7.0087409e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9453790e+00 9.5390000e-03 6.2229800e-01 
5.5000000e+01 5.5000000e-01  7.9029308e-03 2.9558191e-01 2.7380116e-01 1.5880381e+01 0.0000000e+00 1.3507000e+04 3.6720000e+03 8.4765625e-01  1.1718748e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.0067130e+00 2.3587000e-02 6.4269996e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9453790e+00 9.5390000e-03 6.2229800e-01 
5.6000000e+01 5.6000000e-01  8.1111614e-03 3.0230902e-01 2.8003257e-01 1.6071146e+01 1.0000000e+00 1.3542000e+04 3.6810000e+03 8.4765625e-01  1.1718748e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.0466850e+00 1.1935000e-02 6.7990994e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.1783970e+00 1.4249000e-02 7.0985007e-01 
5.7000000e+01 5.7000000e-01  8.2968090e-03 3.0907654e-01 2.8630141e-01 1.6263609e+01 2.0000000e+00 1.3745000e+04 3.7440000e+03 8.5546875e-01  3.5156248e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.7903080e+00 1.4233000e-02 6.0345697e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.1783970e+00 1.4249000e-02 7.0985007e-01 
5.8000000e+01 5.8000000e-01  8.4143322e-03 3.1571726e-01 2.9245278e-01 1.6454848e+01 1.0000000e+00 1.3754000e+04 3.7470000e+03 8.5546875e-01  4.2968748e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.0048940e+00 2.9935000e-02 6.4789701e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.0799200e+00 2.9168000e-02 6.6455388e-01 
5.9000000e+01 5.9000000e-01  8.6501062e-03 3.2258206e-01 2.9881173e-01 1.6651897e+01 1.0000000e+00 1.3771000e+04 3.7500000e+03 8.6328125e-01  4.2968748e-02 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 2.1663360e+00 2.4929000e-02 6.9621015e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.9628340e+00 4.2730000e-03 6.3621497e-01 
6.0000000e+01 6.0000000e-01  8.8571970e-03 3.2950170e-01 3.0522148e-01 1.6850613e+01 1.0000000e+00 1.3838000e+04 3.7710000e+03 8.6328125e-01  5.0781248e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.2429200e+00 1.2413000e-02 7.1490479e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.8097080e+00 1.8223000e-02 5.9392786e-01 
6.1000000e+01 6.1000000e-01  9.0283762e-03 3.3630688e-01 3.1152520e-01 1.7047051e+01 1.0000000e+00 1.3945000e+04 3.8010000e+03 8.7109375e-01  5.0781248e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.0003600e+00 1.2507000e-02 6.4433599e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9936350e+00 9.3460000e-03 6.3541794e-01 
6.2000000e+01 6.2000000e-01  9.2368718e-03 3.4334325e-01 3.1804308e-01 1.7250659e+01 1.0000000e+00 1.3962000e+04 3.8040000e+03 8.7109375e-01  5.8593748e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.0030460e+00 2.2167000e-02 6.4469600e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.1977960e+00 2.3561000e-02 7.1511006e-01 
6.3000000e+01 6.3000000e-01  9.4125484e-03 3.5038361e-01 3.2456465e-01 1.7455621e+01 1.0000000e+00 1.3979000e+04 3.8100000e+03 8.7109375e-01  5.8593748e-02 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 2.2957010e+00 3.7985000e-02 7.6319909e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.8990000e+00 7.7190000e-03 6.1400604e-01 
6.4000000e+01 6.4000000e-01  9.6262139e-03 3.5753209e-01 3.3118638e-01 1.7664229e+01 1.0000000e+00 1.4032000e+04 3.8250000e+03 8.7890625e-01  6.6406248e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.1095670e+00 2.5818000e-02 6.7454696e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 2.0080490e+00 9.5530000e-03 6.5609789e-01 
6.5000000e+01 6.5000000e-01  9.8053018e-03 3.6468912e-01 3.3781602e-01 1.7874372e+01 0.0000000e+00 1.4032000e+04 3.8250000e+03 8.7890625e-01  6.6406248e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.1879150e+00 1.9437000e-02 7.1027493e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 2.0080490e+00 9.5530000e-03 6.5609789e-01 
6.6000000e+01 6.6000000e-01  1.0021387e-02 3.7191207e-01 3.4450673e-01 1.8087046e+01 1.0000000e+00 1.4044000e+04 3.8310000e+03 8.7890625e-01  6.6406248e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 2.2242130e+00 8.4640000e-03 7.0794988e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.0515110e+00 1.8389000e-02 6.6401196e-01 
6.7000000e+01 6.7000000e-01  1.0214013e-02 3.7869163e-01 3.5078672e-01 1.8287011e+01 2.0000000e+00 1.4285000e+04 3.9030000e+03 8.8671875e-01  8.2031248e-02 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 2.4251030e+00 3.7210000e-02 7.9583406e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 2.0326170e+00 1.9005000e-02 6.6240907e-01 
6.8000000e+01 6.8000000e-01  1.0355435e-02 3.8538006e-01 3.5698229e-01 1.8485431e+01 1.0000000e+00 1.4349000e+04 3.9180000e+03 8.9453125e-01  8.9843748e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.1235900e+00 2.8851000e-02 6.8482709e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 2.1567880e+00 1.9974000e-02 6.9881415e-01 
6.9000000e+01 6.9000000e-01  1.0557881e-02 3.9180482e-01 3.6293363e-01 1.8675910e+01 1.0000000e+00 1.4483000e+04 3.9540000e+03 9.0234375e-01  1.0546875e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.2296900e+00 2.6367000e-02 7.3306203e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.2330870e+00 3.1177000e-02 7.5150204e-01 
7.0000000e+01 7.0000000e-01  1.0686603e-02 3.9714094e-01 3.6787654e-01 1.8831737e+01 3.0000000e+00 1.4824000e+04 4.0590000e+03 9.1015625e-01  1.3671875e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.1363270e+00 3.0175000e-02 6.9406700e-01 1.1000000e+01 1.4000000e+01 1.2000000e+01 1.4000000e+01 1.0000000e+00 1.1000000e+01 2.3991420e+00 3.5293000e-02 7.7764702e-01 
7.1000000e+01 7.1000000e-01  7.1174590e-03 1.9773209e-01 1.8316167e-01 1.2224001e+01 3.7000000e+01 2.7336000e+04 7.8840000e+03 1.9882812e+00  6.2109375e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 3.4038290e+00 3.6418000e-02 1.1698790e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 3.5532400e+00 3.0407000e-02 1.1931009e+00 
7.2000000e+01 7.2000000e-01 -9.6756259e-03 1.2944980e-01 1.1991094e-01 1.0182267e+01 4.0000000e+00 2.7936000e+04 8.0730000e+03 2.0820312e+00  6.2109375e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 8.5195110e+00 1.1426700e-01 2.8214190e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 8.5724790e+00 9.5593000e-02 2.8293970e+00 
7.3000000e+01 7.3000000e-01  3.3774168e-03 1.3000917e-01 1.2042909e-01 1.0172304e+01 1.0000000e+00 2.8183000e+04 8.1480000e+03 2.1054687e+00  6.2109375e-01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 7.6419570e+00 8.3619000e-02 2.4588609e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 8.5724790e+00 9.5593000e-02 2.8293970e+00 
7.4000000e+01 7.4000000e-01  3.3889681e-03 1.3042352e-01 1.2081291e-01 1.0157385e+01 2.0000000e+00 2.8375000e+04 8.2110000e+03 2.1367187e+00  6.2109375e-01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 8.5932430e+00 1.2229100e-01 2.8703680e+00 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 8.0875030e+00 1.4421700e-01 2.7122860e+00 
7.5000000e+01 7.5000000e-01  3.3888699e-03 1.3014902e-01 1.2055864e-01 1.0120775e+01 2.0000000e+00 2.8662000e+04 8.3010000e+03 2.1757812e+00  6.1328125e-01 5.3000000e+01 5.4000000e+01 5.4000000e+01 5.4000000e+01 1.0000000e+00 5.3000000e+01 2.3664329e+01 3.5313200e-01 7.6738369e+00 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 7.7357290e+00 3.8854000e-02 2.5091820e+00 
7.6000000e+01 7.6000000e-01  3.4902497e-03 1.2952802e-01 1.1998340e-01 1.0070877e+01 2.0000000e+00 2.8933000e+04 8.3850000e+03 2.2070312e+00  6.0546875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 8.4562270e+00 1.6572700e-01 2.8253019e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 7.7832120e+00 2.1716100e-01 2.5780420e+00 
7.7000000e+01 7.7000000e-01  3.4193850e-03 1.2486318e-01 1.1566230e-01 9.8917749e+00 3.0000000e+00 2.9364000e+04 8.5170000e+03 2.2773437e+00  6.2109375e-01 3.1000000e+01 3.3000000e+01 3.2000000e+01 3.3000000e+01 1.0000000e+00 3.1000000e+01 1.2478171e+01 2.1604600e-01 4.0516219e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 8.0072580e+00 3.5625000e-02 2.5855062e+00 
7.8000000e+01 7.8000000e-01  2.5592655e-03 9.3731180e-02 8.6824345e-02 8.7923462e+00 1.2000000e+01 3.1178000e+04 9.0630000e+03 2.5117188e+00  6.4453125e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 9.2683720e+00 4.6397000e-02 2.9793892e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 8.8633160e+00 4.2166000e-02 2.9113281e+00 
7.9000000e+01 7.9000000e-01  2.0052215e-03 9.2380278e-02 8.5572988e-02 8.7225626e+00 1.0000000e+00 3.1253000e+04 9.0870000e+03 2.5351563e+00  6.4453125e-01 2.1000000e+01 2.5000000e+01 2.2000000e+01 2.5000000e+01 1.0000000e+00 2.1000000e+01 9.4234780e+00 6.7421000e-02 3.0712039e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 9.1699110e+00 7.5189000e-02 2.9544179e+00 
8.0000000e+01 8.0000000e-01  2.3200405e-03 9.2438491e-02 8.5626912e-02 8.6920145e+00 2.0000000e+00 3.1484000e+04 9.1590000e+03 2.5585938e+00  6.4453125e-01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 8.8732400e+00 4.1661000e-02 2.8635521e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 9.1699110e+00 7.5189000e-02 2.9544179e+00 
8.1000000e+01 8.1000000e-01  2.3267460e-03 9.3024154e-02 8.6169419e-02 8.6812283e+00 1.0000000e+00 3.1607000e+04 9.1980000e+03 2.5820313e+00  6.4453125e-01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 8.5654360e+00 7.4373000e-02 2.7875791e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 8.9900910e+00 1.7311800e-01 2.9732170e+00 
8.2000000e+01 8.2000000e-01  2.3410447e-03 9.3619627e-02 8.6721013e-02 8.6708634e+00 1.0000000e+00 3.1709000e+04 9.2310000e+03 2.5976563e+00  6.4453125e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 9.2302460e+00 9.3018000e-02 3.0140419e+00 2.2000000e+01 4.8000000e+01 2.3000000e+01 4.8000000e+01 1.0000000e+00 2.2000000e+01 1.0255766e+01 6.5562000e-02 3.2675619e+00 
8.3000000e+01 8.3000000e-01  2.3587862e-03 9.4454563e-02 8.7494424e-02 8.6694531e+00 1.0000000e+00 3.1862000e+04 9.2790000e+03 2.6132813e+00  6.4453125e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 8.9314330e+00 3.7256000e-02 2.8884342e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 9.1263820e+00 9.8847000e-02 3.0306330e+00 
8.4000000e+01 8.4000000e-01  2.3816659e-03 9.5417190e-02 8.8386118e-02 8.6726635e+00 1.0000000e+00 3.1946000e+04 9.3060000e+03 2.6367188e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 9.0752370e+00 1.5485000e-01 3.0205939e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 9.0595140e+00 5.1901000e-02 2.9315989e+00 
8.5000000e+01 8.5000000e-01  2.5190000e-03 9.6441460e-02 8.9334912e-02 8.6742383e+00 2.0000000e+00 3.2144000e+04 9.3690000e+03 2.6523438e+00  6.4453125e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 9.2718060e+00 1.1574400e-01 3.0149510e+00 3.8000000e+01 3.9000000e+01 3.9000000e+01 3.9000000e+01 1.0000000e+00 3.8000000e+01 1.7985259e+01 1.1837900e-01 5.6898699e+00 
8.6000000e+01 8.6000000e-01  2.3199131e-03 9.7369178e-02 9.0194268e-02 8.6802824e+00 1.0000000e+00 3.2345000e+04 9.4320000e+03 2.6679688e+00  6.4453125e-01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 8.6457800e+00 1.0648900e-01 2.8675649e+00 3.8000000e+01 3.9000000e+01 3.9000000e+01 3.9000000e+01 1.0000000e+00 3.8000000e+01 1.7985259e+01 1.1837900e-01 5.6898699e+00 
8.7000000e+01 8.7000000e-01  2.4585725e-03 9.8487661e-02 9.1230332e-02 8.6888872e+00 1.0000000e+00 3.2411000e+04 9.4530000e+03 2.6835938e+00  6.4453125e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 9.3862510e+00 1.0968100e-01 3.0687120e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 8.9881440e+00 1.3374400e-01 3.0055819e+00 
8.8000000e+01 8.8000000e-01  2.4879468e-03 9.9632536e-02 9.2290844e-02 8.6982872e+00 1.0000000e+00 3.2516000e+04 9.4860000e+03 2.6992188e+00  6.4453125e-01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 8.9928580e+00 1.1081400e-01 3.0136859e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 9.0378230e+00 1.5728600e-01 3.0305550e+00 
8.9000000e+01 8.9000000e-01  2.5160884e-03 1.0066205e-01 9.3244499e-02 8.7035052e+00 1.0000000e+00 3.2618000e+04 9.5190000e+03 2.7148438e+00  6.4453125e-01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 8.7487480e+00 1.8339400e-01 2.9647191e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 9.1250560e+00 1.3381700e-01 3.0406010e+00 
9.0000000e+01 9.0000000e-01  2.5428751e-03 1.0171197e-01 9.4217052e-02 8.7093647e+00 2.0000000e+00 3.2816000e+04 9.5820000e+03 2.7382813e+00  6.4453125e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.0139683e+01 1.5038400e-01 3.3349049e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.0749560e+01 1.2561100e-01 3.5248461e+00 
9.1000000e+01 9.1000000e-01  2.5710787e-03 1.0284460e-01 9.5266223e-02 8.7179631e+00 1.0000000e+00 3.2882000e+04 9.6030000e+03 2.7539062e+00  6.4453125e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 9.9883450e+00 1.2664800e-01 3.3135540e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.0100057e+01 1.7861700e-01 3.3643310e+00 
9.2000000e+01 9.2000000e-01  2.6007678e-03 1.0400076e-01 9.6337184e-02 8.7272372e+00 1.0000000e+00 3.2996000e+04 9.6390000e+03 2.7695313e+00  6.4453125e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.0124146e+01 2.1458900e-01 3.3662989e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 9.9534130e+00 1.0938100e-01 3.2489331e+00 
9.3000000e+01 9.3000000e-01  2.6279087e-03 1.0494923e-01 9.7215765e-02 8.7294524e+00 2.0000000e+00 3.3290000e+04 9.7320000e+03 2.7929688e+00  6.4453125e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 9.7813560e+00 5.7744000e-02 3.1549740e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 9.5619950e+00 1.5671500e-01 3.1735749e+00 
9.4000000e+01 9.4000000e-01  2.6536925e-03 1.0601296e-01 9.8201111e-02 8.7353119e+00 1.0000000e+00 3.3356000e+04 9.7530000e+03 2.8085938e+00  6.4453125e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.0633369e+01 1.4713700e-01 3.4913580e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.0293390e+01 1.3670300e-01 3.3778811e+00 
9.5000000e+01 9.5000000e-01  2.6821273e-03 1.0715087e-01 9.9255174e-02 8.7435122e+00 1.0000000e+00 3.3470000e+04 9.7890000e+03 2.8320313e+00  6.4453125e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 9.6046840e+00 1.4391900e-01 3.2077880e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.0067513e+01 8.8972000e-02 3.2601340e+00 
9.6000000e+01 9.6000000e-01  2.7118128e-03 1.0830545e-01 1.0032467e-01 8.7521109e+00 1.0000000e+00 3.3563000e+04 9.8190000e+03 2.8476563e+00  6.4453125e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 9.5234620e+00 1.5306900e-01 3.1415522e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.0723358e+01 1.3677900e-01 3.4931109e+00 
9.7000000e+01 9.7000000e-01  2.7408352e-03 1.0939538e-01 1.0133429e-01 8.7584041e+00 3.0000000e+00 3.3800000e+04 9.8940000e+03 2.8710938e+00  6.4453125e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.0577646e+01 1.0402600e-01 3.4106688e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.0954618e+01 1.9100500e-01 3.6489811e+00 
9.8000000e+01 9.8000000e-01  2.7688343e-03 1.1047824e-01 1.0233736e-01 8.7642141e+00 1.0000000e+00 3.3905000e+04 9.9270000e+03 2.8867188e+00  6.4453125e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.0678432e+01 1.5926200e-01 3.5919812e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 9.4455210e+00 1.4936600e-01 3.1396060e+00 
9.9000000e+01 9.9000000e-01  2.7988122e-03 1.1171262e-01 1.0348077e-01 8.7748023e+00 1.0000000e+00 3.3980000e+04 9.9510000e+03 2.9101563e+00  6.4453125e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 9.4927410e+00 1.6617600e-01 3.1742659e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 9.6989350e+00 1.3165000e-01 3.1955788e+00 
1.0000000e+02 1.0000000e+00  2.8257939e-03 1.1257725e-01 1.0428169e-01 8.7734536e+00 2.0000000e+00 3.4271000e+04 1.0044000e+04 2.9335938e+00  6.4453125e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.0070001e+01 1.3485600e-01 3.3254580e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 9.2309710e+00 4.8048000e-02 3.0051780e+00 
1.0100000e+02 1.0100000e+00  2.8501415e-03 1.1362897e-01 1.0525591e-01 8.7775891e+00 1.0000000e+00 3.4394000e+04 1.0083000e+04 2.9492188e+00  6.4453125e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.0602015e+01 2.4906000e-02 3.3908460e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 9.5608040e+00 2.8881000e-02 3.0817261e+00 
1.0200000e+02 1.0200000e+00  2.8787268e-03 1.1479789e-01 1.0633870e-01 8.7852748e+00 1.0000000e+00 3.4469000e+04 1.0107000e+04 2.9726563e+00  6.4453125e-01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 9.7325870e+00 3.3580000e-02 3.1384280e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 9.4504750e+00 1.6804900e-01 3.1555748e+00 
1.0300000e+02 1.0300000e+00  2.9068422e-03 1.1581452e-01 1.0728042e-01 8.7877739e+00 2.0000000e+00 3.4697000e+04 1.0179000e+04 2.9960938e+00  6.2890625e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.0980375e+01 1.7749000e-01 3.6294320e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 9.4504750e+00 1.6804900e-01 3.1555748e+00 
1.0400000e+02 1.0400000e+00  3.1627857e-03 1.1693005e-01 1.0831374e-01 8.7895812e+00 1.0000000e+00 3.4811000e+04 1.0215000e+04 3.0195313e+00  6.2890625e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.0006253e+01 1.6757100e-01 3.3425531e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 9.1330040e+00 1.6192300e-01 3.0870111e+00 
1.0500000e+02 1.0500000e+00  2.9596113e-03 1.1781162e-01 1.0913035e-01 8.7873566e+00 1.0000000e+00 3.5063000e+04 1.0296000e+04 3.0429688e+00  6.2890625e-01 2.2000000e+01 5.9000000e+01 2.3000000e+01 5.9000000e+01 1.0000000e+00 2.2000000e+01 1.1473535e+01 2.2054000e-01 3.7800291e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 9.1330040e+00 1.6192300e-01 3.0870111e+00 
1.0600000e+02 1.0600000e+00  2.9835356e-03 1.1882285e-01 1.1006707e-01 8.7888884e+00 1.0000000e+00 3.5165000e+04 1.0329000e+04 3.0664063e+00  6.2890625e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.0859637e+01 1.7117800e-01 3.6004920e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 9.8284140e+00 1.6341000e-01 3.2918749e+00 
1.0700000e+02 1.0700000e+00  3.0111671e-03 1.1997080e-01 1.1113043e-01 8.7944831e+00 2.0000000e+00 3.5336000e+04 1.0383000e+04 3.0898438e+00  6.2890625e-01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 9.3831120e+00 1.7033200e-01 3.1565490e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 9.9448940e+00 1.6719700e-01 3.3582721e+00 
1.0800000e+02 1.0800000e+00  3.0377688e-03 1.2090651e-01 1.1199719e-01 8.7929399e+00 2.0000000e+00 3.5516000e+04 1.0440000e+04 3.1132813e+00  6.2890625e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.1372545e+01 1.5592700e-01 3.7691960e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.1952230e+01 1.5465900e-01 3.9372389e+00 
1.0900000e+02 1.0900000e+00  3.0634081e-03 1.2199076e-01 1.1300154e-01 8.7957681e+00 1.0000000e+00 3.5696000e+04 1.0497000e+04 3.1367188e+00  6.2890625e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.0398865e+01 9.4191000e-02 3.4186218e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.1952230e+01 1.5465900e-01 3.9372389e+00 
1.1000000e+02 1.1000000e+00  3.0912597e-03 1.2308512e-01 1.1401526e-01 8.7985076e+00 1.0000000e+00 3.5798000e+04 1.0530000e+04 3.1601563e+00  6.2890625e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.1548175e+01 1.2505000e-01 3.7668908e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.1940308e+01 2.1799200e-01 3.9885800e+00 
1.1100000e+02 1.1100000e+00  3.1151580e-03 1.2388662e-01 1.1475770e-01 8.7919838e+00 2.0000000e+00 3.6044000e+04 1.0608000e+04 3.1835938e+00  6.2890625e-01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.0602790e+01 1.1086800e-01 3.5319860e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.1940308e+01 2.1799200e-01 3.9885800e+00 
1.1200000e+02 1.1200000e+00  3.1377096e-03 1.2488926e-01 1.1568646e-01 8.7910897e+00 2.0000000e+00 3.6224000e+04 1.0665000e+04 3.2148438e+00  6.2890625e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.1470564e+01 1.6291500e-01 3.7932529e+00 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.2958427e+01 1.9154900e-01 4.3852232e+00 
1.1300000e+02 1.1300000e+00  3.1613265e-03 1.2576689e-01 1.1649942e-01 8.7858845e+00 1.0000000e+00 3.6413000e+04 1.0725000e+04 3.2382813e+00  6.2890625e-01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 9.9911540e+00 1.4255100e-01 3.3597929e+00 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.2958427e+01 1.9154900e-01 4.3852232e+00 
1.1400000e+02 1.1400000e+00  3.1829498e-03 1.2662999e-01 1.1729892e-01 8.7798412e+00 2.0000000e+00 3.6611000e+04 1.0788000e+04 3.2695313e+00  6.3671875e-01 2.6000000e+01 4.9000000e+01 2.7000000e+01 4.9000000e+01 1.0000000e+00 2.6000000e+01 1.3434232e+01 7.5832000e-02 4.2507830e+00 2.1000000e+01 2.4000000e+01 2.2000000e+01 2.4000000e+01 1.0000000e+00 2.1000000e+01 1.0768472e+01 1.7535700e-01 3.6106589e+00 
1.1500000e+02 1.1500000e+00  3.0810067e-03 1.2711688e-01 1.1774993e-01 8.7630599e+00 1.0000000e+00 3.6848000e+04 1.0863000e+04 3.2929688e+00  6.2890625e-01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.0432462e+01 1.8358700e-01 3.4854560e+00 2.1000000e+01 2.4000000e+01 2.2000000e+01 2.4000000e+01 1.0000000e+00 2.1000000e+01 1.0768472e+01 1.7535700e-01 3.6106589e+00 
1.1600000e+02 1.1600000e+00  3.3291853e-03 1.2762356e-01 1.1821928e-01 8.7438647e+00 1.0000000e+00 3.7046000e+04 1.0926000e+04 3.3242188e+00  6.2890625e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.1239963e+01 1.7963700e-01 3.7923391e+00 2.1000000e+01 2.4000000e+01 2.2000000e+01 2.4000000e+01 1.0000000e+00 2.1000000e+01 1.0768472e+01 1.7535700e-01 3.6106589e+00 
1.1700000e+02 1.1700000e+00  3.2174158e-03 1.2782753e-01 1.1840821e-01 8.7161334e+00 2.0000000e+00 3.7300000e+04 1.1004000e+04 3.3554688e+00  6.2890625e-01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 9.2266180e+00 1.2202500e-01 3.0675950e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.0616440e+01 1.7364400e-01 3.5740380e+00 
1.1800000e+02 1.1800000e+00  3.2140188e-03 1.2757921e-01 1.1817819e-01 8.6737993e+00 2.0000000e+00 3.7507000e+04 1.1070000e+04 3.3945312e+00  6.3671875e-01 2.1000000e+01 2.4000000e+01 2.2000000e+01 2.4000000e+01 1.0000000e+00 2.1000000e+01 1.0716743e+01 2.3225300e-01 3.5969989e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.0363126e+01 1.6291400e-01 3.4665792e+00 
1.1900000e+02 1.1900000e+00  3.0589809e-03 1.2569799e-01 1.1643560e-01 8.5813272e+00 2.0000000e+00 3.7852000e+04 1.1178000e+04 3.4335937e+00  6.4453125e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.0045348e+01 7.1894000e-02 3.2756450e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.0295019e+01 1.4956200e-01 3.4860461e+00 
1.2000000e+02 1.2000000e+00  2.9770253e-03 1.2186464e-01 1.1288472e-01 8.4259916e+00 3.0000000e+00 3.8216000e+04 1.1292000e+04 3.4882812e+00  6.4453125e-01 2.7000000e+01 2.8000000e+01 2.8000000e+01 2.8000000e+01 1.0000000e+00 2.7000000e+01 1.3008124e+01 2.0502600e-01 4.2127881e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.0680616e+01 5.9440000e-02 3.4931519e+00 
1.2100000e+02 1.2100000e+00  2.6690941e-03 9.4925040e-02 8.7930233e-02 7.4706871e+00 1.0000000e+01 3.9679000e+04 1.1739000e+04 3.6992188e+00  6.3671875e-01 2.5000000e+01 2.6000000e+01 2.6000000e+01 2.6000000e+01 1.0000000e+00 2.5000000e+01 1.2863615e+01 2.0485500e-01 4.2654860e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.0264110e+01 1.1700400e-01 3.3515601e+00 
1.2200000e+02 1.2200000e+00  2.3739604e-03 9.3000455e-02 8.6147466e-02 7.3568185e+00 1.0000000e+00 3.9969000e+04 1.1826000e+04 3.7382813e+00  6.3671875e-01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.1105470e+01 1.7908700e-01 3.7533090e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.0264110e+01 1.1700400e-01 3.3515601e+00 
1.2300000e+02 1.2300000e+00  2.2305128e-03 9.3067091e-02 8.6209192e-02 7.3204299e+00 1.0000000e+00 4.0034000e+04 1.1850000e+04 3.7617188e+00  6.3671875e-01 2.4000000e+01 2.5000000e+01 2.5000000e+01 2.5000000e+01 1.0000000e+00 2.4000000e+01 1.1181895e+01 1.3810300e-01 3.7186050e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.0973700e+01 1.5027600e-01 3.7123380e+00 
1.2400000e+02 1.2400000e+00  2.2345440e-03 9.3524272e-02 8.6632684e-02 7.2986493e+00 2.0000000e+00 4.0214000e+04 1.1907000e+04 3.7773438e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.2454736e+01 1.9626600e-01 4.1700070e+00 2.2000000e+01 2.7000000e+01 2.3000000e+01 2.7000000e+01 1.0000000e+00 2.2000000e+01 1.3506802e+01 1.4315600e-01 4.3781950e+00 
1.2500000e+02 1.2500000e+00  2.2446885e-03 9.4027915e-02 8.7099215e-02 7.2788048e+00 1.0000000e+00 4.0415000e+04 1.1970000e+04 3.8007813e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.1603634e+01 1.2901400e-01 3.8420470e+00 2.2000000e+01 2.7000000e+01 2.3000000e+01 2.7000000e+01 1.0000000e+00 2.2000000e+01 1.3506802e+01 1.4315600e-01 4.3781950e+00 
1.2600000e+02 1.2600000e+00  2.2593003e-03 9.4810841e-02 8.7824449e-02 7.2690761e+00 1.0000000e+00 4.0508000e+04 1.2000000e+04 3.8164063e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.1358303e+01 1.2848100e-01 3.7875650e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.1921472e+01 1.5521000e-01 3.9890561e+00 
1.2700000e+02 1.2700000e+00  2.2801923e-03 9.5765497e-02 8.8708758e-02 7.2655606e+00 1.0000000e+00 4.0622000e+04 1.2036000e+04 3.8320313e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.2229048e+01 1.7870800e-01 4.0590818e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3617241e+01 2.2153700e-01 4.5595908e+00 
1.2800000e+02 1.2800000e+00  2.3044402e-03 9.6790602e-02 8.9658326e-02 7.2644485e+00 1.0000000e+00 4.0706000e+04 1.2063000e+04 3.8476563e+00  6.3671875e-01 2.2000000e+01 2.5000000e+01 2.3000000e+01 2.5000000e+01 1.0000000e+00 2.2000000e+01 1.3121079e+01 1.5716300e-01 4.3903039e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.2754498e+01 2.3515600e-01 4.2668400e+00 
1.2900000e+02 1.2900000e+00  2.3297041e-03 9.7820585e-02 9.0612412e-02 7.2633952e+00 2.0000000e+00 4.0907000e+04 1.2126000e+04 3.8710938e+00  6.3671875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.4101671e+01 1.6431800e-01 4.6598389e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.1080573e+01 1.4582000e-01 3.7317109e+00 
1.3000000e+02 1.3000000e+00  2.3558033e-03 9.8909360e-02 9.1620957e-02 7.2642418e+00 1.0000000e+00 4.1030000e+04 1.2165000e+04 3.8867188e+00  6.3671875e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.1770787e+01 2.2425600e-01 3.9820070e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.0914902e+01 1.3373800e-01 3.6554339e+00 
1.3100000e+02 1.3100000e+00  2.3837424e-03 1.0007523e-01 9.2700922e-02 7.2674555e+00 1.0000000e+00 4.1105000e+04 1.2189000e+04 3.9023438e+00  6.3671875e-01 2.9000000e+01 3.0000000e+01 3.0000000e+01 3.0000000e+01 1.0000000e+00 2.9000000e+01 1.7783023e+01 1.7110500e-01 5.8114588e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.3529315e+01 2.1408000e-01 4.6001370e+00 
1.3200000e+02 1.3200000e+00  2.4100437e-03 1.0104538e-01 9.3599581e-02 7.2641293e+00 2.0000000e+00 4.1324000e+04 1.2258000e+04 3.9179688e+00  6.3671875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.2104376e+01 2.0579500e-01 4.1032400e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.1938956e+01 3.6146200e-01 4.0987458e+00 
1.3300000e+02 1.3300000e+00  2.4361337e-03 1.0220554e-01 9.4674248e-02 7.2669458e+00 1.0000000e+00 4.1408000e+04 1.2285000e+04 3.9414063e+00  6.3671875e-01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.1817264e+01 2.0589100e-01 3.9871891e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.2951647e+01 2.7561800e-01 4.4222291e+00 
1.3400000e+02 1.3400000e+00  2.4651582e-03 1.0338666e-01 9.5768333e-02 7.2702713e+00 1.0000000e+00 4.1531000e+04 1.2324000e+04 3.9570313e+00  6.3671875e-01 2.2000000e+01 2.7000000e+01 2.3000000e+01 2.7000000e+01 1.0000000e+00 2.2000000e+01 1.2174547e+01 2.0355800e-01 4.0703001e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.1776822e+01 1.6982400e-01 3.9359601e+00 
1.3500000e+02 1.3500000e+00  2.4936641e-03 1.0451249e-01 9.6811202e-02 7.2714605e+00 1.0000000e+00 4.1624000e+04 1.2354000e+04 3.9726563e+00  6.3671875e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.3768695e+01 1.0841400e-01 4.5032909e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.4927138e+01 2.6549300e-01 5.0515161e+00 
1.3600000e+02 1.3600000e+00  2.5208726e-03 1.0560458e-01 9.7822822e-02 7.2713406e+00 2.0000000e+00 4.1825000e+04 1.2417000e+04 3.9960938e+00  6.3671875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.6251523e+01 2.8081400e-01 5.8609970e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.3781940e+01 1.7117200e-01 4.5937369e+00 
1.3700000e+02 1.3700000e+00  2.5482287e-03 1.0674548e-01 9.8879648e-02 7.2726314e+00 1.0000000e+00 4.1948000e+04 1.2456000e+04 4.0117188e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.1515269e+01 1.2220500e-01 3.8454549e+00 2.3000000e+01 5.0000000e+01 2.4000000e+01 5.0000000e+01 1.0000000e+00 2.3000000e+01 1.4011350e+01 1.7112500e-01 4.6184981e+00 
1.3800000e+02 1.3800000e+00  2.5768733e-03 1.0793361e-01 9.9980235e-02 7.2752624e+00 1.0000000e+00 4.2041000e+04 1.2486000e+04 4.0351563e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.1562129e+01 1.9183200e-01 3.9534771e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.2016809e+01 2.0137700e-01 4.0559809e+00 
1.3900000e+02 1.3900000e+00  2.6023422e-03 1.0884810e-01 1.0082733e-01 7.2687224e+00 2.0000000e+00 4.2251000e+04 1.2552000e+04 4.0507813e+00  6.3671875e-01 2.2000000e+01 2.6000000e+01 2.3000000e+01 2.6000000e+01 1.0000000e+00 2.2000000e+01 1.3887707e+01 1.7213900e-01 4.6253231e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.1521669e+01 2.0415500e-01 3.9308679e+00 
1.4000000e+02 1.4000000e+00  2.6260837e-03 1.0992034e-01 1.0182056e-01 7.2670461e+00 1.0000000e+00 4.2422000e+04 1.2606000e+04 4.0742188e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3191482e+01 1.5723100e-01 4.3669620e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.1521669e+01 2.0415500e-01 3.9308679e+00 
1.4100000e+02 1.4100000e+00  2.6532556e-03 1.1108397e-01 1.0289844e-01 7.2681236e+00 1.0000000e+00 4.2515000e+04 1.2636000e+04 4.0898438e+00  6.3671875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.4323660e+01 2.1840900e-01 4.7607069e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.2127815e+01 2.1689300e-01 4.1270421e+00 
1.4200000e+02 1.4200000e+00  2.6810676e-03 1.1220517e-01 1.0393703e-01 7.2675475e+00 1.0000000e+00 4.2677000e+04 1.2687000e+04 4.1132813e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.2666794e+01 2.3494600e-01 4.2867599e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.2127815e+01 2.1689300e-01 4.1270421e+00 
1.4300000e+02 1.4300000e+00  2.7077599e-03 1.1329295e-01 1.0494466e-01 7.2655409e+00 1.0000000e+00 4.2770000e+04 1.2717000e+04 4.1367188e+00  6.3671875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.2259756e+01 2.2279300e-01 4.2063458e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.1888100e+01 1.8159700e-01 4.0101690e+00 
1.4400000e+02 1.4400000e+00  2.7353529e-03 1.1448428e-01 1.0604820e-01 7.2665561e+00 2.0000000e+00 4.2950000e+04 1.2774000e+04 4.1523438e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.2038012e+01 1.3203800e-01 4.0366230e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.1990127e+01 1.9956900e-01 4.0988731e+00 
1.4500000e+02 1.4500000e+00  2.7598609e-03 1.1535259e-01 1.0685253e-01 7.2573595e+00 2.0000000e+00 4.3172000e+04 1.2846000e+04 4.1757813e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.2675863e+01 2.6538900e-01 4.3047452e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4637640e+01 2.4031300e-01 4.9577520e+00 
1.4600000e+02 1.4600000e+00  2.7832297e-03 1.1647085e-01 1.0788839e-01 7.2553383e+00 2.0000000e+00 4.3352000e+04 1.2903000e+04 4.1992188e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4310013e+01 1.8996100e-01 4.7627590e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4474316e+01 1.4605600e-01 4.8342130e+00 
1.4700000e+02 1.4700000e+00  2.8106819e-03 1.1763568e-01 1.0896738e-01 7.2544563e+00 1.0000000e+00 4.3445000e+04 1.2933000e+04 4.2226563e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4148463e+01 1.4511100e-01 4.6755068e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.5597316e+01 2.3937000e-01 5.5624859e+00 
1.4800000e+02 1.4800000e+00  2.8369464e-03 1.1867226e-01 1.0992757e-01 7.2490653e+00 2.0000000e+00 4.3655000e+04 1.2999000e+04 4.2460938e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.5148792e+01 3.0841000e-01 5.1983869e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.5597316e+01 2.3937000e-01 5.5624859e+00 
1.4900000e+02 1.4900000e+00  2.8622102e-03 1.1977219e-01 1.1094645e-01 7.2452824e+00 1.0000000e+00 4.3796000e+04 1.3044000e+04 4.2695313e+00  6.3671875e-01 2.5000000e+01 2.6000000e+01 2.6000000e+01 2.6000000e+01 1.0000000e+00 2.5000000e+01 1.4484044e+01 2.5593400e-01 4.8871870e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.2289229e+01 1.1302600e-01 4.0936811e+00 
1.5000000e+02 1.5000000e+00  2.8851382e-03 1.2064456e-01 1.1175454e-01 7.2340384e+00 2.0000000e+00 4.4042000e+04 1.3122000e+04 4.2929688e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.2318057e+01 1.9403200e-01 4.1559610e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.2270427e+01 7.7808000e-02 4.0194778e+00 
1.5100000e+02 1.5100000e+00  2.9070738e-03 1.2168154e-01 1.1271511e-01 7.2274621e+00 1.0000000e+00 4.4135000e+04 1.3152000e+04 4.3164063e+00  6.3671875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.2745208e+01 7.5214000e-02 4.1725469e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.3179047e+01 2.2503300e-01 4.4780359e+00 
1.5200000e+02 1.5200000e+00  2.9312808e-03 1.2272154e-01 1.1367847e-01 7.2205253e+00 2.0000000e+00 4.4333000e+04 1.3215000e+04 4.3398438e+00  6.3671875e-01 2.1000000e+01 2.3000000e+01 2.2000000e+01 2.3000000e+01 1.0000000e+00 2.1000000e+01 1.3723938e+01 1.9585500e-01 4.6109800e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.5152912e+01 1.2209100e-01 5.0467770e+00 
1.5300000e+02 1.5300000e+00  2.9552964e-03 1.2375085e-01 1.1463194e-01 7.2128309e+00 1.0000000e+00 4.4486000e+04 1.3263000e+04 4.3632813e+00  6.3671875e-01 2.3000000e+01 2.5000000e+01 2.4000000e+01 2.5000000e+01 1.0000000e+00 2.3000000e+01 1.4842714e+01 2.1546400e-01 5.0183699e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3247080e+01 1.7829000e-01 4.4357481e+00 
1.5400000e+02 1.5400000e+00  2.9794508e-03 1.2480729e-01 1.1561053e-01 7.2054928e+00 1.0000000e+00 4.4684000e+04 1.3326000e+04 4.3945313e+00  6.3671875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.4790559e+01 2.0022800e-01 5.0163651e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3247080e+01 1.7829000e-01 4.4357481e+00 
1.5500000e+02 1.5500000e+00  2.9989775e-03 1.2550876e-01 1.1626031e-01 7.1869621e+00 2.0000000e+00 4.4939000e+04 1.3407000e+04 4.4179688e+00  6.3671875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.5855608e+01 2.4248400e-01 5.3588080e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.6623464e+01 2.3482200e-01 5.6516228e+00 
1.5600000e+02 1.5600000e+00  3.0171851e-03 1.2648090e-01 1.1716081e-01 7.1760584e+00 1.0000000e+00 4.5032000e+04 1.3437000e+04 4.4414062e+00  6.3671875e-01 2.5000000e+01 2.7000000e+01 2.6000000e+01 2.7000000e+01 1.0000000e+00 2.5000000e+01 1.4363328e+01 1.5496200e-01 4.7780390e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.2828943e+01 9.0971000e-02 4.2170160e+00 
1.5700000e+02 1.5700000e+00  3.0379637e-03 1.2737154e-01 1.1798583e-01 7.1621403e+00 2.0000000e+00 4.5221000e+04 1.3497000e+04 4.4726562e+00  6.3671875e-01 2.2000000e+01 2.4000000e+01 2.3000000e+01 2.4000000e+01 1.0000000e+00 2.2000000e+01 1.4737441e+01 1.1418800e-01 4.7974420e+00 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.4680013e+01 1.8748700e-01 4.8412120e+00 
1.5800000e+02 1.5800000e+00  3.0541347e-03 1.2801884e-01 1.1858542e-01 7.1402013e+00 2.0000000e+00 4.5458000e+04 1.3572000e+04 4.4960937e+00  6.3671875e-01 2.2000000e+01 2.5000000e+01 2.3000000e+01 2.5000000e+01 1.0000000e+00 2.2000000e+01 1.3980857e+01 2.5050900e-01 4.7308860e+00 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.4680013e+01 1.8748700e-01 4.8412120e+00 
1.5900000e+02 1.5900000e+00  3.0653935e-03 1.2856499e-01 1.1909133e-01 7.1146381e+00 2.0000000e+00 4.5656000e+04 1.3635000e+04 4.5273437e+00  6.3671875e-01 2.3000000e+01 2.6000000e+01 2.4000000e+01 2.6000000e+01 1.0000000e+00 2.3000000e+01 1.5979360e+01 2.1571400e-01 5.3302360e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.2987216e+01 1.7063300e-01 4.3703480e+00 
1.6000000e+02 1.6000000e+00  3.0655519e-03 1.2841823e-01 1.1895539e-01 7.0674073e+00 3.0000000e+00 4.5972000e+04 1.3734000e+04 4.5664062e+00  6.4453125e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.3304205e+01 2.2704600e-01 4.4486241e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.2947530e+01 8.1211000e-02 4.1928742e+00 
1.6100000e+02 1.6100000e+00  2.9352674e-03 1.2812220e-01 1.1868117e-01 7.0155872e+00 2.0000000e+00 4.6141000e+04 1.3788000e+04 4.5976562e+00  6.3671875e-01 3.5000000e+01 3.6000000e+01 3.6000000e+01 3.6000000e+01 1.0000000e+00 3.5000000e+01 2.1891508e+01 1.4141900e-01 6.9050460e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3226960e+01 1.1005400e-01 4.3603160e+00 
1.6200000e+02 1.6200000e+00  3.1394457e-03 1.2636964e-01 1.1705775e-01 6.9160452e+00 3.0000000e+00 4.6535000e+04 1.3905000e+04 4.6445312e+00  6.4453125e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.2671269e+01 1.2900100e-01 4.1497591e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.2775634e+01 1.9971300e-01 4.2601190e+00 
1.6300000e+02 1.6300000e+00  2.7914795e-03 1.2081290e-01 1.1191047e-01 6.6971438e+00 3.0000000e+00 4.6962000e+04 1.4040000e+04 4.7070312e+00  6.3671875e-01 3.1000000e+01 1.0300000e+02 3.2000000e+01 1.0300000e+02 1.0000000e+00 3.1000000e+01 2.1015567e+01 1.3019800e-01 6.7058589e+00 2.6000000e+01 2.7000000e+01 2.7000000e+01 2.7000000e+01 1.0000000e+00 2.6000000e+01 1.5722475e+01 1.6846700e-01 5.1967659e+00 
1.6400000e+02 1.6400000e+00  2.6083193e-03 9.6347306e-02 8.9247695e-02 5.8108890e+00 9.0000000e+00 4.8267000e+04 1.4433000e+04 4.9023438e+00  6.3671875e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.5145696e+01 1.8522500e-01 5.0450821e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.2676593e+01 2.9101800e-01 4.2956991e+00 
1.6500000e+02 1.6500000e+00  2.1119024e-03 9.4141617e-02 8.7204539e-02 5.6793465e+00 2.0000000e+00 4.8628000e+04 1.4553000e+04 4.9414063e+00  6.4453125e-01 2.2000000e+01 2.4000000e+01 2.3000000e+01 2.4000000e+01 1.0000000e+00 2.2000000e+01 1.2899948e+01 1.2650400e-01 4.3036010e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.3917220e+01 2.1941200e-01 4.7322249e+00 
1.6600000e+02 1.6600000e+00  1.9665027e-03 9.4322042e-02 8.7371668e-02 5.6389215e+00 1.0000000e+00 4.8751000e+04 1.4592000e+04 4.9570313e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3634580e+01 2.4382100e-01 4.6529889e+00 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.3897303e+01 1.8318600e-01 4.5982640e+00 
1.6700000e+02 1.6700000e+00  2.1893562e-03 9.4824248e-02 8.7836868e-02 5.6039611e+00 2.0000000e+00 4.8970000e+04 1.4661000e+04 4.9804688e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4307512e+01 7.9886000e-02 4.6991642e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3797052e+01 1.4961500e-01 4.5685611e+00 
1.6800000e+02 1.6800000e+00  2.0898931e-03 9.5572467e-02 8.8529952e-02 5.5809751e+00 1.0000000e+00 4.9063000e+04 1.4691000e+04 4.9960938e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3162032e+01 9.3302000e-02 4.3783438e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3202301e+01 8.5421000e-02 4.3843200e+00 
1.6900000e+02 1.6900000e+00  2.1058449e-03 9.6481811e-02 8.9372289e-02 5.5636156e+00 1.0000000e+00 4.9177000e+04 1.4727000e+04 5.0195313e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3682162e+01 1.0031000e-01 4.4860051e+00 2.4000000e+01 2.5000000e+01 2.5000000e+01 2.5000000e+01 1.0000000e+00 2.4000000e+01 1.4904321e+01 7.9003000e-02 4.8829720e+00 
1.7000000e+02 1.7000000e+00  2.1250389e-03 9.7474441e-02 9.0291775e-02 5.5489281e+00 1.0000000e+00 4.9261000e+04 1.4754000e+04 5.0351563e+00  6.3671875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.3874064e+01 1.1065900e-01 4.5689511e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3320587e+01 2.1415400e-01 4.6091950e+00 
1.7100000e+02 1.7100000e+00  2.1431672e-03 9.8317915e-02 9.1073095e-02 5.5286551e+00 1.0000000e+00 4.9462000e+04 1.4817000e+04 5.0507813e+00  6.3671875e-01 2.4000000e+01 2.5000000e+01 2.5000000e+01 2.5000000e+01 1.0000000e+00 2.4000000e+01 1.5718496e+01 2.5595800e-01 5.3342640e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3320587e+01 2.1415400e-01 4.6091950e+00 
1.7200000e+02 1.7200000e+00  2.1622288e-03 9.9394052e-02 9.2069933e-02 5.5162981e+00 1.0000000e+00 4.9546000e+04 1.4844000e+04 5.0664062e+00  6.3671875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.4639611e+01 1.8234300e-01 4.9325449e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.3087805e+01 1.6527900e-01 4.3697331e+00 
1.7300000e+02 1.7300000e+00  2.1854735e-03 1.0054867e-01 9.3139469e-02 5.5063634e+00 2.0000000e+00 4.9708000e+04 1.4895000e+04 5.0898437e+00  6.3671875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.4183618e+01 9.4990000e-02 4.6580701e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3645908e+01 1.3193700e-01 4.5860960e+00 
1.7400000e+02 1.7400000e+00  2.2089951e-03 1.0165659e-01 9.4165749e-02 5.4943588e+00 1.0000000e+00 4.9870000e+04 1.4946000e+04 5.1054687e+00  6.3671875e-01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.3603184e+01 1.0804000e-01 4.5023639e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3645908e+01 1.3193700e-01 4.5860960e+00 
1.7500000e+02 1.7500000e+00  2.2332572e-03 1.0287930e-01 9.5298365e-02 5.4859667e+00 1.0000000e+00 4.9945000e+04 1.4970000e+04 5.1210937e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3528236e+01 1.2620100e-01 4.5100460e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.4046943e+01 1.2427300e-01 4.6378431e+00 
1.7600000e+02 1.7600000e+00  2.2587509e-03 1.0408813e-01 9.6418112e-02 5.4766162e+00 1.0000000e+00 5.0068000e+04 1.5009000e+04 5.1367187e+00  6.3671875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.4587981e+01 8.2528000e-02 4.8004210e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.4767093e+01 1.5489100e-01 4.9126410e+00 
1.7700000e+02 1.7700000e+00  2.2845919e-03 1.0535048e-01 9.7587443e-02 5.4686513e+00 1.0000000e+00 5.0161000e+04 1.5039000e+04 5.1601562e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4460857e+01 1.0364000e-01 4.7577600e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4409241e+01 1.9335000e-01 4.8300159e+00 
1.7800000e+02 1.7800000e+00  2.3078308e-03 1.0638361e-01 9.8544449e-02 5.4528668e+00 1.0000000e+00 5.0380000e+04 1.5108000e+04 5.1757812e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4342131e+01 7.5507000e-02 4.7599349e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4409241e+01 1.9335000e-01 4.8300159e+00 
1.7900000e+02 1.7900000e+00  2.3295399e-03 1.0755320e-01 9.9627851e-02 5.4407701e+00 1.0000000e+00 5.0464000e+04 1.5135000e+04 5.1992187e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4118133e+01 1.0351000e-01 4.7154801e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4018433e+01 1.9287700e-01 4.7668071e+00 
1.8000000e+02 1.8000000e+00  2.3543205e-03 1.0882301e-01 1.0080409e-01 5.4316128e+00 2.0000000e+00 5.0626000e+04 1.5186000e+04 5.2148437e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4674424e+01 1.9534600e-01 4.9428160e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4777095e+01 1.8374300e-01 4.9359951e+00 
1.8100000e+02 1.8100000e+00  2.3790276e-03 1.1000147e-01 1.0189571e-01 5.4188372e+00 2.0000000e+00 5.0797000e+04 1.5240000e+04 5.2304687e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4350493e+01 2.4830200e-01 4.9028571e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4269000e+01 1.0489000e-01 4.7459080e+00 
1.8200000e+02 1.8200000e+00  2.4031236e-03 1.1124471e-01 1.0304735e-01 5.4076717e+00 1.0000000e+00 5.0890000e+04 1.5270000e+04 5.2539062e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4414198e+01 1.4308400e-01 4.7754140e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4646979e+01 1.2955000e-01 4.8542528e+00 
1.8300000e+02 1.8300000e+00  2.4270923e-03 1.1242965e-01 1.0414497e-01 5.3939570e+00 1.0000000e+00 5.1013000e+04 1.5309000e+04 5.2695312e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4223714e+01 8.0695000e-02 4.6737149e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.4790397e+01 1.1385600e-01 4.8988042e+00 
1.8400000e+02 1.8400000e+00  2.4477644e-03 1.1345166e-01 1.0509166e-01 5.3744392e+00 1.0000000e+00 5.1262000e+04 1.5387000e+04 5.2929687e+00  6.3671875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.6169852e+01 2.7899200e-01 5.4706891e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.4790397e+01 1.1385600e-01 4.8988042e+00 
1.8500000e+02 1.8500000e+00  2.4686161e-03 1.1467015e-01 1.0622037e-01 5.3607012e+00 1.0000000e+00 5.1364000e+04 1.5420000e+04 5.3164062e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3766059e+01 2.5074600e-01 4.7412782e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.5388016e+01 1.1850000e-01 5.0846851e+00 
1.8600000e+02 1.8600000e+00  2.4912645e-03 1.1583843e-01 1.0730257e-01 5.3446314e+00 1.0000000e+00 5.1487000e+04 1.5459000e+04 5.3398437e+00  6.3671875e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.6267006e+01 1.1302600e-01 5.3203599e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3770955e+01 2.3732800e-01 4.7172771e+00 
1.8700000e+02 1.8700000e+00  2.5130305e-03 1.1701305e-01 1.0839062e-01 5.3281338e+00 2.0000000e+00 5.1706000e+04 1.5528000e+04 5.3554687e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4644428e+01 1.0639500e-01 4.8192148e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4442778e+01 1.6295800e-01 4.8353541e+00 
1.8800000e+02 1.8800000e+00  2.5357597e-03 1.1827197e-01 1.0955678e-01 5.3136695e+00 1.0000000e+00 5.1799000e+04 1.5558000e+04 5.3789062e+00  6.3671875e-01 2.4000000e+01 2.5000000e+01 2.5000000e+01 2.5000000e+01 1.0000000e+00 2.4000000e+01 1.6271123e+01 1.1097700e-01 5.3452351e+00 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.5537166e+01 2.0401900e-01 5.2193491e+00 
1.8900000e+02 1.8900000e+00  2.5590653e-03 1.1950870e-01 1.1070238e-01 5.2976907e+00 2.0000000e+00 5.1970000e+04 1.5612000e+04 5.4023437e+00  6.3671875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.5168647e+01 1.5366100e-01 5.0873821e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4185062e+01 1.6554200e-01 4.7923319e+00 
1.9000000e+02 1.9000000e+00  2.5774248e-03 1.2042839e-01 1.1155430e-01 5.2711680e+00 2.0000000e+00 5.2207000e+04 1.5690000e+04 5.4257812e+00  6.3671875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.5372739e+01 1.2591000e-01 5.0753539e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4456025e+01 2.1849100e-01 4.9592900e+00 
1.9100000e+02 1.9100000e+00  2.5943002e-03 1.2158336e-01 1.1262416e-01 5.2509246e+00 1.0000000e+00 5.2300000e+04 1.5720000e+04 5.4492187e+00  6.3671875e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.6079232e+01 2.3439000e-01 5.4601650e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4880964e+01 1.9219800e-01 5.0589831e+00 
1.9200000e+02 1.9200000e+00  2.6152392e-03 1.2282249e-01 1.1377198e-01 5.2325561e+00 2.0000000e+00 5.2489000e+04 1.5780000e+04 5.4726562e+00  6.3671875e-01 2.4000000e+01 2.5000000e+01 2.5000000e+01 2.5000000e+01 1.0000000e+00 2.4000000e+01 1.6654046e+01 2.8832100e-01 5.6697271e+00 2.6000000e+01 6.0000000e+01 2.7000000e+01 6.0000000e+01 1.0000000e+00 2.6000000e+01 1.9034536e+01 1.5470300e-01 6.1712661e+00 
1.9300000e+02 1.9300000e+00  2.6353140e-03 1.2393872e-01 1.1480596e-01 5.2092894e+00 2.0000000e+00 5.2699000e+04 1.5846000e+04 5.4960937e+00  6.3671875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4538643e+01 2.4848100e-01 5.0115850e+00 2.6000000e+01 6.0000000e+01 2.7000000e+01 6.0000000e+01 1.0000000e+00 2.6000000e+01 1.9034536e+01 1.5470300e-01 6.1712661e+00 
1.9400000e+02 1.9400000e+00  2.6544285e-03 1.2513584e-01 1.1591487e-01 5.1876682e+00 1.0000000e+00 5.2840000e+04 1.5891000e+04 5.5195312e+00  6.3671875e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.5460230e+01 2.7567100e-01 5.2677870e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4340048e+01 1.3080900e-01 4.8221662e+00 
1.9500000e+02 1.9500000e+00  2.6742855e-03 1.2633325e-01 1.1702404e-01 5.1650331e+00 1.0000000e+00 5.2924000e+04 1.5918000e+04 5.5429687e+00  6.3671875e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.6085146e+01 9.4022000e-02 5.2659371e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.5084490e+01 2.1759900e-01 5.1064820e+00 
1.9600000e+02 1.9600000e+00  2.6894829e-03 1.2721751e-01 1.1784315e-01 5.1314960e+00 2.0000000e+00 5.3179000e+04 1.5999000e+04 5.5664062e+00  6.3671875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.5448568e+01 1.7686400e-01 5.1547549e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.5084490e+01 2.1759900e-01 5.1064820e+00 
1.9700000e+02 1.9700000e+00  2.7031830e-03 1.2833880e-01 1.1888181e-01 5.1043259e+00 2.0000000e+00 5.3377000e+04 1.6062000e+04 5.5898437e+00  6.3671875e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.6001140e+01 2.0129800e-01 5.3332019e+00 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.5872097e+01 1.7005300e-01 5.3061922e+00 
1.9800000e+02 1.9800000e+00  2.7198205e-03 1.2946819e-01 1.1992798e-01 5.0763373e+00 1.0000000e+00 5.3530000e+04 1.6110000e+04 5.6132812e+00  6.3671875e-01 2.4000000e+01 2.6000000e+01 2.5000000e+01 2.6000000e+01 1.0000000e+00 2.4000000e+01 1.6670778e+01 1.9611000e-01 5.5495100e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4798296e+01 1.1462900e-01 5.0039930e+00 
1.9900000e+02 1.9900000e+00  2.7358246e-03 1.3057621e-01 1.2095435e-01 5.0464752e+00 1.0000000e+00 5.3728000e+04 1.6173000e+04 5.6445312e+00  6.3671875e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.5641961e+01 1.4622400e-01 5.2161782e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4798296e+01 1.1462900e-01 5.0039930e+00 


==> data/solution_statistics_without_tip_tracking.dat <==
# 1: time-step number
# 2: time
# 3: mechanical work
# 4: j-integral
# 5: j-integral corrected
# 6: reaction force
# 7: Number of local mesh refinement cycles
# 8: Number of dofs
# 9: Number of finite elements
# 10: Crack tip position x
# 11: Crack tip position y
# 12: Number of ipopt iterations 
# 13: Number of ipopt obj evals 
# 14: Number of ipopt obj grad evals 
# 15: Number of ipopt constraint evals 
# 16: Number of ipopt constraint jacobian evals 
# 17: Number of ipopt hessian evals 
# 18: Ipopt total cpu time 
# 19: Ipopt total sym time 
# 20: Ipopt total wallclock time 
# 21: Number of ipopt iterations equilibration
# 22: Number of ipopt obj evals equilibration
# 23: Number of ipopt obj grad evals equilibration
# 24: Number of ipopt constraint evals equilibration
# 25: Number of ipopt constraint jacobian evals equilibration
# 26: Number of ipopt hessian evals equilibration
# 27: Ipopt total cpu time equilibration
# 28: Ipopt total sym time equilibration
# 29: Ipopt total wallclock time equilibration
0.0000000e+00 0.0000000e+00 0.0000000e+00 1.2080300e-01 1.1190131e-01 1.1121456e+01 4.0000000e+00 7.2660000e+03 1.7100000e+03 4.2968749e-02 -3.9062509e-03 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 9.1414800e-01 1.8701000e-02 2.9480600e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.0000000e+00 1.0000000e-02 3.3807154e-03 1.2176186e-01 1.1278951e-01 1.1143501e+01 1.0000000e+00 7.3680000e+03 1.7430000e+03 6.6406249e-02 -3.9062506e-03 1.7000000e+01 1.9000000e+01 1.8000000e+01 1.9000000e+01 1.0000000e+00 1.7000000e+01 1.5814740e+00 4.8064000e-02 5.0054789e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 8.9242700e-01 2.5142000e-02 2.8970194e-01 
2.0000000e+00 2.0000000e-02 3.4121767e-03 1.2371210e-01 1.1459604e-01 1.1195109e+01 1.0000000e+00 7.5090000e+03 1.7880000e+03 8.2031249e-02 -3.9062504e-03 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.6151760e+00 2.5640000e-03 4.7739220e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.0999060e+00 1.3324000e-02 3.4272718e-01 
3.0000000e+00 3.0000000e-02 3.4248791e-03 1.2328559e-01 1.1420096e-01 1.1178188e+01 2.0000000e+00 7.7460000e+03 1.8630000e+03 1.1328125e-01 -3.9062500e-03 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.1650150e+00 1.5697000e-02 3.7070298e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.1172680e+00 3.2558000e-02 3.5869002e-01 
4.0000000e+00 4.0000000e-02 3.4195762e-03 1.2392102e-01 1.1478957e-01 1.1192115e+01 1.0000000e+00 7.9080000e+03 1.9140000e+03 1.3671875e-01 -3.9062496e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2713620e+00 3.9957000e-02 4.1694498e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.1172680e+00 3.2558000e-02 3.5869002e-01 
5.0000000e+00 5.0000000e-02 3.4293203e-03 1.2454797e-01 1.1537031e-01 1.1205776e+01 1.0000000e+00 8.0280000e+03 1.9530000e+03 1.6015625e-01 -3.9062493e-03 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 2.2507110e+00 3.4125000e-02 6.7110896e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2309040e+00 2.6774000e-02 3.8817286e-01 
6.0000000e+00 6.0000000e-02 3.4279080e-03 1.2435216e-01 1.1518894e-01 1.1196743e+01 3.0000000e+00 8.3400000e+03 2.0550000e+03 1.9140625e-01 -3.9062489e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2801670e+00 3.2434000e-02 3.9904881e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.3064740e+00 2.1380000e-02 4.1091704e-01 
7.0000000e+00 7.0000000e-02 3.4252623e-03 1.2486983e-01 1.1566846e-01 1.1206830e+01 2.0000000e+00 8.5110000e+03 2.1090000e+03 2.1484375e-01 -3.9062486e-03 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.2124120e+00 1.3110000e-02 6.6290998e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2659240e+00 1.0204000e-02 4.0159297e-01 
8.0000000e+00 8.0000000e-02 3.4317611e-03 1.2530757e-01 1.1607395e-01 1.1214373e+01 1.0000000e+00 8.7090000e+03 2.1720000e+03 2.3828125e-01 -3.9062483e-03 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.1693060e+00 2.6851000e-02 3.8401794e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2659240e+00 1.0204000e-02 4.0159297e-01 
9.0000000e+00 9.0000000e-02 3.4405964e-03 1.2597255e-01 1.1668992e-01 1.1228385e+01 1.0000000e+00 8.9160000e+03 2.2380000e+03 2.6953125e-01 -3.9062482e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.3176070e+00 2.7089000e-02 4.2295718e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2659240e+00 1.0204000e-02 4.0159297e-01 
1.0000000e+01 1.0000000e-01 3.4491149e-03 1.2636543e-01 1.1705386e-01 1.1234152e+01 2.0000000e+00 9.2010000e+03 2.3280000e+03 2.9296875e-01 -3.9062482e-03 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.3112560e+00 1.7617000e-02 4.1962600e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.2740950e+00 6.6490000e-03 4.1928697e-01 
1.1000000e+01 1.1000000e-01 3.4591132e-03 1.2711945e-01 1.1775231e-01 1.1250434e+01 1.0000000e+00 9.2850000e+03 2.3550000e+03 3.1640625e-01 -3.9062482e-03 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 2.3962720e+00 3.5920000e-02 7.2537303e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.3245760e+00 3.4355000e-02 4.3053007e-01 
1.2000000e+01 1.2000000e-01 3.4742738e-03 1.2786451e-01 1.1844247e-01 1.1265912e+01 2.0000000e+00 9.4920000e+03 2.4210000e+03 3.3984375e-01 -3.9062482e-03 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.2731130e+00 2.1558000e-02 4.1629004e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.3245760e+00 3.4355000e-02 4.3053007e-01 
1.3000000e+01 1.3000000e-01 3.4907645e-03 1.2869721e-01 1.1921381e-01 1.1284227e+01 2.0000000e+00 9.7020000e+03 2.4870000e+03 3.7109375e-01 -3.9062483e-03 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.2522710e+00 1.4923000e-02 4.1164303e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.2405910e+00 1.7283000e-02 4.0303588e-01 
1.4000000e+01 1.4000000e-01 3.5108534e-03 1.2968499e-01 1.2012881e-01 1.1307130e+01 1.0000000e+00 9.8610000e+03 2.5380000e+03 3.9453125e-01 -3.9062483e-03 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.5890650e+00 4.2814000e-02 5.1988196e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.2405910e+00 1.7283000e-02 4.0303588e-01 
1.5000000e+01 1.5000000e-01 3.5318838e-03 1.3056910e-01 1.2094776e-01 1.1326689e+01 1.0000000e+00 1.0110000e+04 2.6160000e+03 4.1796875e-01 -3.9062483e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4703590e+00 2.6600000e-02 4.8635602e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.2405910e+00 1.7283000e-02 4.0303588e-01 
1.6000000e+01 1.6000000e-01 3.5553229e-03 1.3171671e-01 1.2201081e-01 1.1354183e+01 1.0000000e+00 1.0230000e+04 2.6550000e+03 4.4140625e-01 -3.9062483e-03 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.2777490e+00 5.6352000e-02 7.1708393e-01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.6613850e+00 3.3654000e-02 5.3909516e-01 
1.7000000e+01 1.7000000e-01 3.5839086e-03 1.3295674e-01 1.2315947e-01 1.1384365e+01 2.0000000e+00 1.0401000e+04 2.7090000e+03 4.6484375e-01 -3.9062484e-03 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.3493760e+00 4.5696000e-02 7.3491096e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.4643460e+00 3.0490000e-02 4.7690988e-01 
1.8000000e+01 1.8000000e-01 3.6148590e-03 1.3426121e-01 1.2436781e-01 1.1416360e+01 1.0000000e+00 1.0599000e+04 2.7720000e+03 4.8828125e-01 -3.9062484e-03 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.3966150e+00 2.2369000e-02 4.5432496e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.4643460e+00 3.0490000e-02 4.7690988e-01 
1.9000000e+01 1.9000000e-01 3.6502599e-03 1.3580965e-01 1.2580215e-01 1.1455839e+01 1.0000000e+00 1.0683000e+04 2.7990000e+03 5.0390625e-01 -3.9062485e-03 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4241420e+00 3.4950000e-02 7.4034595e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.3555720e+00 1.1199000e-02 4.4470811e-01 
2.0000000e+01 2.0000000e-01 3.6914656e-03 1.3751990e-01 1.2738637e-01 1.1500214e+01 2.0000000e+00 1.0854000e+04 2.8530000e+03 5.2734375e-01 -3.9062488e-03 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.8784350e+00 2.7032000e-02 5.9764385e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.5550420e+00 2.2787000e-02 5.0651598e-01 
2.1000000e+01 2.1000000e-01 3.7325715e-03 1.3904862e-01 1.2880245e-01 1.1538569e+01 1.0000000e+00 1.1079000e+04 2.9280000e+03 5.5078125e-01 -3.9062491e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.6870750e+00 1.7832000e-02 5.2996802e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.5550420e+00 2.2787000e-02 5.0651598e-01 
2.2000000e+01 2.2000000e-01 3.7771941e-03 1.4100311e-01 1.3061291e-01 1.1590134e+01 1.0000000e+00 1.1163000e+04 2.9550000e+03 5.6640625e-01 -3.9062494e-03 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.4835250e+00 3.2725000e-02 7.5921893e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.4801380e+00 3.8612000e-02 4.8595095e-01 
2.3000000e+01 2.3000000e-01 3.8297693e-03 1.4309331e-01 1.3254910e-01 1.1645696e+01 1.0000000e+00 1.1286000e+04 2.9940000e+03 5.8984375e-01 -3.9062497e-03 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 2.1169290e+00 2.1719000e-02 6.7665696e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.6094140e+00 4.4638000e-02 5.3286600e-01 
2.4000000e+01 2.4000000e-01 3.8865372e-03 1.4534004e-01 1.3463027e-01 1.1705898e+01 2.0000000e+00 1.1523000e+04 3.0690000e+03 6.0546875e-01 -3.9062500e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.7755560e+00 2.2907000e-02 5.8121204e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.5171520e+00 2.6543000e-02 4.9794292e-01 
2.5000000e+01 2.5000000e-01 3.9481978e-03 1.4777344e-01 1.3688435e-01 1.1771648e+01 1.0000000e+00 1.1616000e+04 3.0990000e+03 6.2109375e-01 -3.9062502e-03 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 2.6186200e+00 4.2913000e-02 8.3587718e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.4238200e+00 2.3937000e-02 4.7711396e-01 
2.6000000e+01 2.6000000e-01 4.0149020e-03 1.5037453e-01 1.3929378e-01 1.1842321e+01 1.0000000e+00 1.1739000e+04 3.1380000e+03 6.3671875e-01 -3.9062504e-03 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 2.1067290e+00 3.7397000e-02 6.7820287e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.5432340e+00 2.9993000e-02 5.2863503e-01 
2.7000000e+01 2.7000000e-01 4.0871814e-03 1.5320143e-01 1.4191237e-01 1.1919737e+01 1.0000000e+00 1.1823000e+04 3.1650000e+03 6.5234375e-01 -3.9062506e-03 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 2.1591630e+00 2.3992000e-02 6.9166303e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.6140300e+00 2.7943000e-02 5.4611897e-01 
2.8000000e+01 2.8000000e-01 4.1645021e-03 1.5615760e-01 1.4465071e-01 1.2000773e+01 1.0000000e+00 1.1985000e+04 3.2160000e+03 6.6796875e-01 -3.9062509e-03 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.6422600e+00 1.6467000e-02 5.3503799e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.6140300e+00 2.7943000e-02 5.4611897e-01 
2.9000000e+01 2.9000000e-01 4.2470346e-03 1.5935285e-01 1.4761051e-01 1.2088897e+01 1.0000000e+00 1.2042000e+04 3.2340000e+03 6.8359375e-01 -3.9062511e-03 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.9660940e+00 1.1077000e-02 6.2265015e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.6875250e+00 1.7447000e-02 5.4579091e-01 
3.0000000e+01 3.0000000e-01 4.3350972e-03 1.6270027e-01 1.5071126e-01 1.2181290e+01 1.0000000e+00 1.2069000e+04 3.2430000e+03 6.9140625e-01 -3.9062512e-03 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.9605770e+00 2.6961000e-02 6.2839699e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.8326730e+00 2.5019000e-02 5.8778906e-01 
3.1000000e+01 3.1000000e-01 4.4279649e-03 1.6623517e-01 1.5398568e-01 1.2279065e+01 1.0000000e+00 1.2192000e+04 3.2820000e+03 7.0703125e-01 -3.9062514e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.7211280e+00 2.8755000e-02 5.5679703e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.7900230e+00 3.3385000e-02 5.7822895e-01 
3.2000000e+01 3.2000000e-01 4.5254183e-03 1.6990658e-01 1.5738656e-01 1.2380548e+01 1.0000000e+00 1.2276000e+04 3.3090000e+03 7.2265625e-01  3.9062483e-03 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.9179960e+00 2.2478000e-02 6.1687088e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.6825530e+00 2.4127000e-02 5.4529905e-01 
3.3000000e+01 3.3000000e-01 4.6281523e-03 1.7381652e-01 1.6100838e-01 1.2489011e+01 1.0000000e+00 1.2472000e+04 3.3600000e+03 7.3046875e-01 -3.9062518e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9543990e+00 3.1473000e-02 6.4247108e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.6825530e+00 2.4127000e-02 5.4529905e-01 
3.4000000e+01 3.4000000e-01 4.7363526e-03 1.7787641e-01 1.6476911e-01 1.2601567e+01 0.0000000e+00 1.2472000e+04 3.3600000e+03 7.3828125e-01 -3.9062519e-03 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 2.1997710e+00 5.8404000e-02 7.1982718e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.6825530e+00 2.4127000e-02 5.4529905e-01 
3.5000000e+01 3.5000000e-01 4.8486690e-03 1.8207756e-01 1.6866069e-01 1.2717949e+01 1.0000000e+00 1.2558000e+04 3.3900000e+03 7.4609375e-01 -3.9062520e-03 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 2.0892540e+00 5.6350000e-02 6.9774604e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9201160e+00 2.2231000e-02 6.0514903e-01 
3.6000000e+01 3.6000000e-01 4.9659054e-03 1.8648746e-01 1.7274563e-01 1.2840312e+01 1.0000000e+00 1.2724000e+04 3.4320000e+03 7.6171875e-01  3.9062479e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.8040050e+00 2.4440000e-02 5.7838106e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.8760200e+00 2.1735000e-02 6.0567188e-01 
3.7000000e+01 3.7000000e-01 5.0878110e-03 1.9102059e-01 1.7694473e-01 1.2965925e+01 1.0000000e+00 1.2728000e+04 3.4380000e+03 7.6953125e-01  3.9062479e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.1225570e+00 1.4582000e-02 6.6652393e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.6590160e+00 4.0253000e-02 5.5617404e-01 
3.8000000e+01 3.8000000e-01 5.2142916e-03 1.9575624e-01 1.8133142e-01 1.3097331e+01 1.0000000e+00 1.2794000e+04 3.4590000e+03 7.7734375e-01  3.9062480e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.8985520e+00 3.6898000e-02 6.2105012e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.8484020e+00 4.6027000e-02 6.1170387e-01 
3.9000000e+01 3.9000000e-01 5.3451597e-03 2.0060168e-01 1.8581981e-01 1.3231589e+01 1.0000000e+00 1.2812000e+04 3.4650000e+03 7.8515625e-01  3.9062480e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.8571490e+00 2.0095000e-02 6.1111307e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.8029000e+00 5.8551000e-02 5.9404302e-01 
4.0000000e+01 4.0000000e-01 5.4802605e-03 2.0563898e-01 1.9048591e-01 1.3371342e+01 1.0000000e+00 1.2857000e+04 3.4800000e+03 7.8515625e-01 -3.9062520e-03 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.6336760e+00 1.3611000e-02 5.2944803e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.7626340e+00 1.5818000e-02 5.7207203e-01 
4.1000000e+01 4.1000000e-01 5.6184745e-03 2.1070493e-01 1.9517857e-01 1.3511585e+01 1.0000000e+00 1.3087000e+04 3.5370000e+03 7.9296875e-01 -3.9062520e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.1593670e+00 1.5330000e-02 7.0041108e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.7626340e+00 1.5818000e-02 5.7207203e-01 
4.2000000e+01 4.2000000e-01 5.7606862e-03 2.1602740e-01 2.0010884e-01 1.3659281e+01 1.0000000e+00 1.3076000e+04 3.5400000e+03 8.0078125e-01 -3.9062520e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.1358030e+00 6.4160000e-03 6.7610407e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9775470e+00 2.0703000e-02 6.2824702e-01 
4.3000000e+01 4.3000000e-01 5.9080285e-03 2.2146106e-01 2.0514210e-01 1.3810016e+01 1.0000000e+00 1.3150000e+04 3.5610000e+03 8.0859375e-01  3.9062480e-03 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.9314070e+00 1.1439000e-02 6.3770700e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.1610000e+00 2.0871000e-02 7.0063186e-01 
4.4000000e+01 4.4000000e-01 6.0591818e-03 2.2705580e-01 2.1032458e-01 1.3965398e+01 1.0000000e+00 1.3173000e+04 3.5700000e+03 8.0859375e-01 -3.9062520e-03 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 2.0425020e+00 3.9906000e-02 6.8232203e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.7021760e+00 3.0938000e-02 5.6186295e-01 
4.5000000e+01 4.5000000e-01 6.2141139e-03 2.3275965e-01 2.1560813e-01 1.4123853e+01 1.0000000e+00 1.3191000e+04 3.5760000e+03 8.1640625e-01 -3.9062520e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.8447750e+00 8.0700000e-03 5.9504199e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.0198210e+00 3.1513000e-02 6.4554191e-01 
4.6000000e+01 4.6000000e-01 6.3727365e-03 2.3861854e-01 2.2103529e-01 1.4286886e+01 1.0000000e+00 1.3200000e+04 3.5790000e+03 8.1640625e-01 -3.9062520e-03 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 2.0458480e+00 2.1046000e-02 6.6020608e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.8537730e+00 1.5109000e-02 5.9078503e-01 
4.7000000e+01 4.7000000e-01 6.5349210e-03 2.4457744e-01 2.2655509e-01 1.4452798e+01 1.0000000e+00 1.3296000e+04 3.6090000e+03 8.2421875e-01  3.9062480e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.8441840e+00 1.3303000e-02 5.9454799e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.7723680e+00 3.5945000e-02 5.8515596e-01 
4.8000000e+01 4.8000000e-01 6.7003914e-03 2.5067159e-01 2.3220018e-01 1.4622814e+01 1.0000000e+00 1.3323000e+04 3.6180000e+03 8.2421875e-01 -3.9062520e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9436780e+00 5.0976000e-02 6.3454008e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9041870e+00 2.8943000e-02 6.1982322e-01 
4.9000000e+01 4.9000000e-01 6.8684974e-03 2.5681878e-01 2.3789440e-01 1.4794471e+01 0.0000000e+00 1.3323000e+04 3.6180000e+03 8.3203125e-01  3.9062480e-03 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 2.2188490e+00 1.8245000e-02 7.1149492e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9041870e+00 2.8943000e-02 6.1982322e-01 
5.0000000e+01 5.0000000e-01 7.0382521e-03 2.6302949e-01 2.4364745e-01 1.4968035e+01 1.0000000e+00 1.3332000e+04 3.6210000e+03 8.3203125e-01  3.9062480e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9625250e+00 3.6882000e-02 6.6299415e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9209670e+00 1.8529000e-02 6.2111998e-01 
5.1000000e+01 5.1000000e-01 7.2112968e-03 2.6941289e-01 2.4956047e-01 1.5146960e+01 1.0000000e+00 1.3380000e+04 3.6360000e+03 8.3984375e-01  1.1718748e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.6292030e+00 2.3346000e-02 5.3986406e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.7861960e+00 2.9733000e-02 5.7860017e-01 
5.2000000e+01 5.2000000e-01 7.3882202e-03 2.7590303e-01 2.5557237e-01 1.5329294e+01 1.0000000e+00 1.3414000e+04 3.6420000e+03 8.3984375e-01  3.9062481e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.8256840e+00 4.8760000e-03 5.8643413e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.1345650e+00 3.5961000e-02 6.9995499e-01 
5.3000000e+01 5.3000000e-01 7.5656899e-03 2.8232303e-01 2.6151930e-01 1.5509692e+01 1.0000000e+00 1.3493000e+04 3.6660000e+03 8.3984375e-01  3.9062481e-03 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.0677800e+00 4.5502000e-02 6.9610500e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.1750970e+00 4.6821000e-02 7.1082497e-01 
5.4000000e+01 5.4000000e-01 7.7443805e-03 2.8889898e-01 2.6761068e-01 1.5695099e+01 1.0000000e+00 1.3507000e+04 3.6720000e+03 8.4765625e-01  1.1718748e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.1781060e+00 3.6386000e-02 7.0868587e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9542520e+00 1.4051000e-02 6.3127208e-01 
5.5000000e+01 5.5000000e-01 7.9269564e-03 2.9559975e-01 2.7381768e-01 1.5884653e+01 0.0000000e+00 1.3507000e+04 3.6720000e+03 8.4765625e-01  1.1718748e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9332180e+00 3.8729000e-02 6.4095902e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9542520e+00 1.4051000e-02 6.3127208e-01 
5.6000000e+01 5.6000000e-01 8.1119426e-03 3.0234894e-01 2.8006954e-01 1.6076055e+01 1.0000000e+00 1.3542000e+04 3.6810000e+03 8.4765625e-01  1.1718748e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9813180e+00 1.9104000e-02 6.4475799e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.3008080e+00 3.9483000e-02 7.6657605e-01 
5.7000000e+01 5.7000000e-01 8.2980453e-03 3.0912866e-01 2.8634968e-01 1.6268835e+01 3.0000000e+00 1.3736000e+04 3.7410000e+03 8.5546875e-01  3.5156248e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.0715240e+00 3.6345000e-02 6.8124199e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.7739880e+00 9.0750000e-03 5.7984686e-01 
5.8000000e+01 5.8000000e-01 8.4856215e-03 3.1598293e-01 2.9269888e-01 1.6464385e+01 1.0000000e+00 1.3745000e+04 3.7440000e+03 8.5546875e-01  3.5156248e-02 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 2.1203960e+00 1.8772000e-02 6.7491102e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9625600e+00 4.9492000e-02 6.4762187e-01 
5.9000000e+01 5.9000000e-01 8.6749680e-03 3.2288966e-01 2.9909667e-01 1.6662097e+01 1.0000000e+00 1.3754000e+04 3.7470000e+03 8.5546875e-01  4.2968748e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.1286640e+00 2.3554000e-02 6.8121505e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.1542890e+00 2.3706000e-02 6.8592596e-01 
6.0000000e+01 6.0000000e-01 8.8660530e-03 3.2986881e-01 3.0556154e-01 1.6862642e+01 1.0000000e+00 1.3771000e+04 3.7500000e+03 8.6328125e-01  4.2968748e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.9300130e+00 3.4174000e-02 6.3284087e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.0158540e+00 4.9553000e-02 6.7781091e-01 
6.1000000e+01 6.1000000e-01 9.0583680e-03 3.3686356e-01 3.1204086e-01 1.7064295e+01 0.0000000e+00 1.3771000e+04 3.7500000e+03 8.6328125e-01  4.2968748e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.3077020e+00 5.5402000e-02 7.5659609e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.0158540e+00 4.9553000e-02 6.7781091e-01 
6.2000000e+01 6.2000000e-01 9.2497671e-03 3.4377420e-01 3.1844227e-01 1.7263942e+01 1.0000000e+00 1.3906000e+04 3.7890000e+03 8.7109375e-01  5.0781248e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.2476740e+00 3.3637000e-02 7.3571491e-01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 2.1272200e+00 2.9459000e-02 6.9340801e-01 
6.3000000e+01 6.3000000e-01 9.4425091e-03 3.5086517e-01 3.2501072e-01 1.7469993e+01 1.0000000e+00 1.3971000e+04 3.8070000e+03 8.7109375e-01  5.0781248e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.0858360e+00 3.2710000e-02 6.8909597e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 2.0010950e+00 3.7597000e-02 6.7355895e-01 
6.4000000e+01 6.4000000e-01 9.6383823e-03 3.5800351e-01 3.3162306e-01 1.7678312e+01 0.0000000e+00 1.3971000e+04 3.8070000e+03 8.7109375e-01  5.8593748e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.3751670e+00 2.5654000e-02 7.8728104e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 2.0010950e+00 3.7597000e-02 6.7355895e-01 
6.5000000e+01 6.5000000e-01 9.8359647e-03 3.6521811e-01 3.3830603e-01 1.7889885e+01 1.0000000e+00 1.3988000e+04 3.8130000e+03 8.7890625e-01  5.8593748e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.5267790e+00 5.5708000e-02 8.4399796e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.8528510e+00 2.5661000e-02 6.2312794e-01 
6.6000000e+01 6.6000000e-01 1.0035105e-02 3.7246932e-01 3.4502291e-01 1.8103499e+01 1.0000000e+00 1.4041000e+04 3.8280000e+03 8.7890625e-01  6.6406248e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.8296380e+00 4.6147000e-02 6.2775803e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.9468400e+00 3.3686000e-02 6.5532708e-01 
6.7000000e+01 6.7000000e-01 1.0235247e-02 3.7975630e-01 3.5177293e-01 1.8319169e+01 1.0000000e+00 1.4053000e+04 3.8340000e+03 8.7890625e-01  6.6406248e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 2.0369500e+00 4.9028000e-02 6.8220496e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.7960630e+00 2.4502000e-02 6.0221720e-01 
6.8000000e+01 6.8000000e-01 1.0432830e-02 3.8682093e-01 3.5831699e-01 1.8528556e+01 1.0000000e+00 1.4167000e+04 3.8610000e+03 8.8671875e-01  7.4218748e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.8884180e+00 1.2083000e-02 6.1460495e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 2.0777920e+00 2.9779000e-02 6.8824315e-01 
6.9000000e+01 6.9000000e-01 1.0628548e-02 3.9397147e-01 3.6494062e-01 1.8741604e+01 1.0000000e+00 1.4326000e+04 3.9120000e+03 8.8671875e-01  8.2031248e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 2.3540720e+00 4.5826000e-02 7.7945495e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 2.0777920e+00 2.9779000e-02 6.8824315e-01 
7.0000000e+01 7.0000000e-01 1.0823155e-02 4.0095665e-01 3.7141108e-01 1.8950091e+01 1.0000000e+00 1.4354000e+04 3.9210000e+03 8.9453125e-01  8.9843748e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 2.8128680e+00 6.3254000e-02 9.2153001e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.1115260e+00 8.0477000e-02 7.0555091e-01 
7.1000000e+01 7.1000000e-01 1.1015487e-02 4.0794365e-01 3.7788323e-01 1.9159466e+01 1.0000000e+00 1.4440000e+04 3.9450000e+03 8.9453125e-01  9.7656248e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.2247630e+00 6.3346000e-02 7.5545287e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 2.0902580e+00 4.9489000e-02 7.0010710e-01 
7.2000000e+01 7.2000000e-01 1.1206176e-02 4.1481367e-01 3.8424701e-01 1.9365722e+01 1.0000000e+00 1.4532000e+04 3.9720000e+03 9.0234375e-01  1.1328125e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.0130050e+00 4.6157000e-02 6.8462420e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 2.1461570e+00 3.1101000e-02 7.0852900e-01 
7.3000000e+01 7.3000000e-01 1.1383521e-02 4.2084752e-01 3.8983624e-01 1.9543854e+01 2.0000000e+00 1.4778000e+04 4.0440000e+03 9.1015625e-01  1.3671875e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.3653460e+00 4.3605000e-02 7.8138900e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 2.0840890e+00 3.0433000e-02 7.0156193e-01 
7.4000000e+01 7.4000000e-01 1.1535804e-02 4.2594322e-01 3.9455645e-01 1.9688517e+01 3.0000000e+00 1.5222000e+04 4.1790000e+03 9.2578125e-01  1.7578125e-01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 2.5369670e+00 3.2561000e-02 8.2610512e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 2.4772530e+00 3.4929000e-02 8.3286905e-01 
7.5000000e+01 7.5000000e-01 8.5120451e-03 2.0700282e-01 1.9174926e-01 1.2255313e+01 3.8000000e+01 2.8528000e+04 8.2620000e+03 2.1054687e+00  6.2890625e-01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 6.7677760e+00 4.3713000e-02 2.1924620e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 3.9704410e+00 4.3009000e-02 1.3643110e+00 
7.6000000e+01 7.6000000e-01 4.4814698e-03 1.3688910e-01 1.2680206e-01 1.0115592e+01 3.0000000e+00 2.9226000e+04 8.4810000e+03 2.2226562e+00  6.1328125e-01 3.3000000e+01 3.7000000e+01 3.4000000e+01 3.7000000e+01 1.0000000e+00 3.3000000e+01 1.3127564e+01 2.5640200e-01 4.2128110e+00 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 8.6577600e+00 1.7841700e-01 2.8427711e+00 
7.7000000e+01 7.7000000e-01 3.5127722e-03 1.3461370e-01 1.2469433e-01 1.0004529e+01 3.0000000e+00 2.9618000e+04 8.5980000e+03 2.2773437e+00  6.1328125e-01 2.6000000e+01 2.7000000e+01 2.7000000e+01 2.7000000e+01 1.0000000e+00 2.6000000e+01 1.0203914e+01 1.3340800e-01 3.2534208e+00 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 8.5121630e+00 7.2270000e-02 2.8160968e+00 
7.8000000e+01 7.8000000e-01 2.8970786e-03 9.2593403e-02 8.5770409e-02 8.3669842e+00 1.3000000e+01 3.1989000e+04 9.3060000e+03 2.5976563e+00  6.2109375e-01 2.7000000e+01 2.9000000e+01 2.8000000e+01 2.9000000e+01 1.0000000e+00 2.7000000e+01 1.3105127e+01 1.0505600e-01 4.2653170e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.0387135e+01 6.1627000e-02 3.3360591e+00 
7.9000000e+01 7.9000000e-01 2.2984597e-03 9.2112043e-02 8.5324519e-02 8.3231577e+00 2.0000000e+00 3.2190000e+04 9.3690000e+03 2.6210938e+00  6.1328125e-01 2.4000000e+01 2.5000000e+01 2.5000000e+01 2.5000000e+01 1.0000000e+00 2.4000000e+01 9.9693120e+00 8.2627000e-02 3.2248750e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 9.9673270e+00 6.3199000e-02 3.2138939e+00 
8.0000000e+01 8.0000000e-01 2.3002747e-03 9.2848293e-02 8.6006516e-02 8.3277703e+00 2.0000000e+00 3.2386000e+04 9.4260000e+03 2.6367188e+00  6.1328125e-01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 8.6989600e+00 1.4251500e-01 2.8483651e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 9.4653840e+00 1.7714100e-01 3.1798949e+00 
8.1000000e+01 8.1000000e-01 2.3133922e-03 9.3169672e-02 8.6304214e-02 8.3159086e+00 1.0000000e+00 3.2515000e+04 9.4680000e+03 2.6601563e+00  5.9765625e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.0108906e+01 1.8731900e-01 3.3385870e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 9.9705460e+00 1.5170800e-01 3.2647011e+00 
8.2000000e+01 8.2000000e-01 2.3253387e-03 9.3826951e-02 8.6913059e-02 8.3177779e+00 2.0000000e+00 3.2716000e+04 9.5310000e+03 2.6757813e+00  5.9765625e-01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 9.6951250e+00 6.0536000e-02 3.2710550e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 9.7686370e+00 1.3405200e-01 3.2559791e+00 
8.3000000e+01 8.3000000e-01 2.3423937e-03 9.4513082e-02 8.7548631e-02 8.3206284e+00 1.0000000e+00 3.2830000e+04 9.5670000e+03 2.6914063e+00  5.8984375e-01 2.5000000e+01 2.6000000e+01 2.6000000e+01 2.6000000e+01 1.0000000e+00 2.5000000e+01 1.1574087e+01 2.1400100e-01 3.9107480e+00 2.7000000e+01 2.8000000e+01 2.8000000e+01 2.8000000e+01 1.0000000e+00 2.7000000e+01 1.3437252e+01 1.6737200e-01 4.3908880e+00 
8.4000000e+01 8.4000000e-01 2.3584196e-03 9.5094921e-02 8.8087596e-02 8.3193159e+00 1.0000000e+00 3.2944000e+04 9.6030000e+03 2.7070312e+00  5.8984375e-01 2.8000000e+01 2.9000000e+01 2.9000000e+01 2.9000000e+01 1.0000000e+00 2.8000000e+01 1.2926062e+01 1.3088700e-01 4.1372690e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 9.4032160e+00 1.3979000e-01 3.1491890e+00 
8.5000000e+01 8.5000000e-01 2.3800371e-03 9.6188120e-02 8.9100240e-02 8.3378832e+00 1.0000000e+00 3.3028000e+04 9.6300000e+03 2.7226562e+00  5.8203125e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 9.7350300e+00 1.8090500e-01 3.2391062e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 9.7159560e+00 1.3376700e-01 3.2252269e+00 
8.6000000e+01 8.6000000e-01 2.4049098e-03 9.6998922e-02 8.9851295e-02 8.3452517e+00 1.0000000e+00 3.3172000e+04 9.6750000e+03 2.7382812e+00  5.8203125e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 9.9905920e+00 1.9309200e-01 3.3485248e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.1640733e+01 1.0674500e-01 3.8935831e+00 
8.7000000e+01 8.7000000e-01 2.4231415e-03 9.7614803e-02 9.0421793e-02 8.3448633e+00 2.0000000e+00 3.3430000e+04 9.7560000e+03 2.7617187e+00  5.6640625e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.0160256e+01 1.5193100e-01 3.2961602e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.1094357e+01 1.9152400e-01 3.7300479e+00 
8.8000000e+01 8.8000000e-01 2.4419142e-03 9.8467404e-02 9.1211568e-02 8.3534062e+00 1.0000000e+00 3.3457000e+04 9.7650000e+03 2.7773437e+00  5.6640625e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.0351815e+01 1.5008400e-01 3.4293239e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.0312212e+01 5.5084000e-02 3.3230610e+00 
8.9000000e+01 8.9000000e-01 2.4700027e-03 9.9755531e-02 9.2404776e-02 8.3782905e+00 1.0000000e+00 3.3571000e+04 9.8010000e+03 2.7929687e+00  5.5859375e-01 2.4000000e+01 2.5000000e+01 2.5000000e+01 2.5000000e+01 1.0000000e+00 2.4000000e+01 1.3109331e+01 6.6342000e-02 4.3430140e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.0452356e+01 1.5234000e-01 3.4912238e+00 
9.0000000e+01 9.0000000e-01 2.4959455e-03 1.0044800e-01 9.3046218e-02 8.3802200e+00 3.0000000e+00 3.3838000e+04 9.8850000e+03 2.8085937e+00  5.5078125e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.1021442e+01 1.0154200e-01 3.5602129e+00 2.2000000e+01 3.2000000e+01 2.3000000e+01 3.2000000e+01 1.0000000e+00 2.2000000e+01 1.1491750e+01 1.9942200e-01 3.9924438e+00 
9.1000000e+01 9.1000000e-01 2.5179597e-03 1.0145960e-01 9.3983279e-02 8.3937757e+00 1.0000000e+00 3.3952000e+04 9.9210000e+03 2.8242187e+00  5.5078125e-01 2.4000000e+01 2.5000000e+01 2.5000000e+01 2.5000000e+01 1.0000000e+00 2.4000000e+01 1.2560019e+01 2.0643600e-01 4.1767409e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.0076268e+01 1.7914800e-01 3.3547320e+00 
9.2000000e+01 9.2000000e-01 2.5528099e-03 1.0307821e-01 9.5482617e-02 8.4298339e+00 1.0000000e+00 3.4054000e+04 9.9540000e+03 2.8398437e+00  5.4296875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.0383839e+01 2.0786600e-01 3.4581599e+00 2.4000000e+01 2.5000000e+01 2.5000000e+01 2.5000000e+01 1.0000000e+00 2.4000000e+01 1.0918204e+01 6.9074000e-02 3.5162508e+00 
9.3000000e+01 9.3000000e-01 2.5853214e-03 1.0391396e-01 9.6256778e-02 8.4358818e+00 2.0000000e+00 3.4270000e+04 1.0020000e+04 2.8554687e+00  5.3515625e-01 2.4000000e+01 5.6000000e+01 2.5000000e+01 5.6000000e+01 1.0000000e+00 2.4000000e+01 1.2623671e+01 1.7389100e-01 4.0517950e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.0877933e+01 2.8836300e-01 3.7259688e+00 
9.4000000e+01 9.4000000e-01 2.6077687e-03 1.0481430e-01 9.7090778e-02 8.4438322e+00 1.0000000e+00 3.4372000e+04 1.0053000e+04 2.8710938e+00  5.3515625e-01 2.6000000e+01 2.7000000e+01 2.7000000e+01 2.7000000e+01 1.0000000e+00 2.6000000e+01 1.2327590e+01 1.4608900e-01 4.0296071e+00 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.1716256e+01 1.9936300e-01 3.8878150e+00 
9.5000000e+01 9.5000000e-01 2.6405198e-03 1.0639607e-01 9.8555988e-02 8.4767728e+00 1.0000000e+00 3.4516000e+04 1.0098000e+04 2.8867188e+00  5.2734375e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.1174927e+01 1.6046700e-01 3.7853320e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.0570346e+01 1.5919400e-01 3.5109680e+00 
9.6000000e+01 9.6000000e-01 2.6773038e-03 1.0758097e-01 9.9653578e-02 8.4942473e+00 1.0000000e+00 3.4627000e+04 1.0134000e+04 2.9023438e+00  5.2734375e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.0746330e+01 1.9417200e-01 3.5709262e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.1206856e+01 1.8275500e-01 3.7951488e+00 
9.7000000e+01 9.7000000e-01 2.7066041e-03 1.0862696e-01 1.0062249e-01 8.5062051e+00 2.0000000e+00 3.4867000e+04 1.0212000e+04 2.9257813e+00  5.1171875e-01 2.5000000e+01 7.0000000e+01 2.6000000e+01 7.0000000e+01 1.0000000e+00 2.5000000e+01 1.5173536e+01 2.1364100e-01 4.9406431e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.0747690e+01 1.4008100e-01 3.5925739e+00 
9.8000000e+01 9.8000000e-01 2.7440735e-03 1.1040525e-01 1.0226974e-01 8.5444534e+00 1.0000000e+00 3.4957000e+04 1.0239000e+04 2.9335938e+00  5.1171875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.0382792e+01 1.6648700e-01 3.4773009e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.1186657e+01 1.9780700e-01 3.7268140e+00 
9.9000000e+01 9.9000000e-01 2.7836505e-03 1.1159690e-01 1.0337358e-01 8.5603390e+00 1.0000000e+00 3.5107000e+04 1.0287000e+04 2.9570313e+00  5.0390625e-01 2.5000000e+01 2.8000000e+01 2.6000000e+01 2.8000000e+01 1.0000000e+00 2.5000000e+01 1.2782178e+01 1.6546900e-01 4.2838440e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.0542278e+01 1.0533100e-01 3.4233150e+00 
1.0000000e+02 1.0000000e+00 2.8174764e-03 1.1296674e-01 1.0464248e-01 8.5820800e+00 1.0000000e+00 3.5191000e+04 1.0314000e+04 2.9726563e+00  5.0390625e-01 2.4000000e+01 2.5000000e+01 2.5000000e+01 2.5000000e+01 1.0000000e+00 2.4000000e+01 1.1094575e+01 9.0406000e-02 3.5965319e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.0321463e+01 4.9074000e-02 3.3585839e+00 
1.0100000e+02 1.0100000e+00 2.8611889e-03 1.1487278e-01 1.0640807e-01 8.6228927e+00 2.0000000e+00 3.5383000e+04 1.0374000e+04 2.9882813e+00  4.9609375e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.1601831e+01 1.5427000e-01 3.8358300e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.1590852e+01 1.6309100e-01 3.9182341e+00 
1.0200000e+02 1.0200000e+00 2.9031001e-03 1.1610928e-01 1.0755346e-01 8.6384550e+00 1.0000000e+00 3.5467000e+04 1.0401000e+04 3.0039063e+00  4.9609375e-01 2.4000000e+01 2.7000000e+01 2.5000000e+01 2.7000000e+01 1.0000000e+00 2.4000000e+01 1.2192200e+01 1.9195000e-01 4.0308609e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.1703493e+01 1.5904100e-01 3.8074770e+00 
1.0300000e+02 1.0300000e+00 2.9461539e-03 1.1810625e-01 1.0940327e-01 8.6810504e+00 1.0000000e+00 3.5572000e+04 1.0434000e+04 3.0195313e+00  4.8828125e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.1197834e+01 1.3512600e-01 3.6543050e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.0990702e+01 1.1058200e-01 3.5736299e+00 
1.0400000e+02 1.0400000e+00 2.9926412e-03 1.1958490e-01 1.1077296e-01 8.7040011e+00 1.0000000e+00 3.5656000e+04 1.0461000e+04 3.0351563e+00  4.8828125e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.1276779e+01 1.1951300e-01 3.8081110e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.2529780e+01 8.5095000e-02 4.0746160e+00 
1.0500000e+02 1.0500000e+00 3.0398960e-03 1.2164409e-01 1.1268042e-01 8.7473803e+00 2.0000000e+00 3.5896000e+04 1.0536000e+04 3.0507813e+00  4.8046875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.1564697e+01 1.2957900e-01 3.8986931e+00 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.0840179e+01 1.5755300e-01 3.5321209e+00 
1.0600000e+02 1.0600000e+00 3.0851220e-03 1.2297279e-01 1.1391121e-01 8.7635263e+00 1.0000000e+00 3.6076000e+04 1.0593000e+04 3.0742188e+00  4.8046875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.1704591e+01 2.2000700e-01 3.9945660e+00 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.0840179e+01 1.5755300e-01 3.5321209e+00 
1.0700000e+02 1.0700000e+00 3.1316571e-03 1.2513524e-01 1.1591431e-01 8.8089252e+00 1.0000000e+00 3.6151000e+04 1.0617000e+04 3.0898438e+00  4.7265625e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.1276711e+01 1.5241900e-01 3.7863319e+00 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.1992875e+01 6.7796000e-02 3.9208159e+00 
1.0800000e+02 1.0800000e+00 3.1903108e-03 1.2733314e-01 1.1795025e-01 8.8548210e+00 1.0000000e+00 3.6286000e+04 1.0659000e+04 3.1054688e+00  4.7265625e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.2180308e+01 6.5483000e-02 3.8730762e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.1310291e+01 2.0956200e-01 3.8964639e+00 
1.0900000e+02 1.0900000e+00 3.2439698e-03 1.2913801e-01 1.1962213e-01 8.8860883e+00 1.0000000e+00 3.6406000e+04 1.0698000e+04 3.1210938e+00  4.7265625e-01 2.5000000e+01 2.6000000e+01 2.6000000e+01 2.6000000e+01 1.0000000e+00 2.5000000e+01 1.4118408e+01 1.5389500e-01 4.7420762e+00 2.8000000e+01 2.9000000e+01 2.9000000e+01 2.9000000e+01 1.0000000e+00 2.8000000e+01 1.5057988e+01 1.1469400e-01 4.8846710e+00 
1.1000000e+02 1.1000000e+00 3.2886694e-03 1.3069440e-01 1.2106383e-01 8.9074228e+00 1.0000000e+00 3.6556000e+04 1.0746000e+04 3.1445313e+00  4.7265625e-01 6.3000000e+01 6.5000000e+01 6.4000000e+01 6.5000000e+01 1.0000000e+00 6.3000000e+01 3.2357473e+01 1.7014500e-01 1.0254714e+01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.1174180e+01 1.8570700e-01 3.7540619e+00 
1.1100000e+02 1.1100000e+00 3.3413968e-03 1.3308164e-01 1.2327516e-01 8.9575788e+00 1.0000000e+00 3.6634000e+04 1.0770000e+04 3.1601563e+00  4.6484375e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.1484441e+01 2.8318000e-01 3.8679261e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.0771405e+01 1.5922800e-01 3.5569160e+00 
1.1200000e+02 1.1200000e+00 3.4027691e-03 1.3525745e-01 1.2529064e-01 8.9995565e+00 2.0000000e+00 3.6841000e+04 1.0836000e+04 3.1757813e+00  4.7265625e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.1859376e+01 2.2914400e-01 3.9930918e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.0585334e+01 8.9109000e-02 3.4616249e+00 
1.1300000e+02 1.1300000e+00 3.4625130e-03 1.3753170e-01 1.2739730e-01 9.0441799e+00 1.0000000e+00 3.6925000e+04 1.0863000e+04 3.1914063e+00  4.7265625e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.1503046e+01 8.1213000e-02 3.7208071e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.0143128e+01 1.5267500e-01 3.4330711e+00 
1.1400000e+02 1.1400000e+00 3.5240862e-03 1.3984080e-01 1.2953625e-01 9.0892378e+00 1.0000000e+00 3.7057000e+04 1.0905000e+04 3.2148438e+00  4.6484375e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.1086358e+01 2.4010900e-01 3.7249660e+00 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.1135893e+01 2.3892500e-01 3.7481041e+00 
1.1500000e+02 1.1500000e+00 3.5858784e-03 1.4213291e-01 1.3165947e-01 9.1329248e+00 1.0000000e+00 3.7304000e+04 1.0980000e+04 3.2304688e+00  4.6484375e-01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 9.3097470e+00 1.1571900e-01 3.1065090e+00 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.1135893e+01 2.3892500e-01 3.7481041e+00 
1.1600000e+02 1.1600000e+00 3.6499669e-03 1.4460984e-01 1.3395387e-01 9.1822072e+00 1.0000000e+00 3.7384000e+04 1.1007000e+04 3.2460938e+00  4.7265625e-01 2.7000000e+01 2.8000000e+01 2.8000000e+01 2.8000000e+01 1.0000000e+00 2.7000000e+01 1.1930074e+01 2.0793800e-01 3.9483919e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.0986382e+01 9.6873000e-02 3.5789430e+00 
1.1700000e+02 1.1700000e+00 3.7106786e-03 1.4666024e-01 1.3585319e-01 9.2159078e+00 1.0000000e+00 3.7534000e+04 1.1055000e+04 3.2695313e+00  4.6484375e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.1312921e+01 5.9665000e-02 3.6564531e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.1337130e+01 8.2791000e-02 3.6937718e+00 
1.1800000e+02 1.1800000e+00 3.7739292e-03 1.4932590e-01 1.3832242e-01 9.2701967e+00 1.0000000e+00 3.7618000e+04 1.1082000e+04 3.2851563e+00  4.7265625e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.1881605e+01 1.4422600e-01 3.8804440e+00 2.3000000e+01 2.6000000e+01 2.4000000e+01 2.6000000e+01 1.0000000e+00 2.3000000e+01 1.1593684e+01 1.8179600e-01 3.8984931e+00 
1.1900000e+02 1.1900000e+00 3.8428082e-03 1.5177944e-01 1.4059516e-01 9.3163021e+00 1.0000000e+00 3.7823000e+04 1.1136000e+04 3.3007813e+00  4.7265625e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.0294186e+01 1.8412600e-01 3.4358382e+00 2.3000000e+01 2.6000000e+01 2.4000000e+01 2.6000000e+01 1.0000000e+00 2.3000000e+01 1.1593684e+01 1.8179600e-01 3.8984931e+00 
1.2000000e+02 1.2000000e+00 3.9128934e-03 1.5453576e-01 1.4314838e-01 9.3722039e+00 1.0000000e+00 3.7902000e+04 1.1166000e+04 3.3164063e+00  4.7265625e-01 2.5000000e+01 2.6000000e+01 2.6000000e+01 2.6000000e+01 1.0000000e+00 2.5000000e+01 1.1873852e+01 1.3227200e-01 3.9253571e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.1745624e+01 8.7159000e-02 3.8718731e+00 
1.2100000e+02 1.2100000e+00 3.9897338e-03 1.5747605e-01 1.4587200e-01 9.4336860e+00 1.0000000e+00 3.8059000e+04 1.1211000e+04 3.3320313e+00  4.7265625e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.1744267e+01 1.2993600e-01 3.8299539e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 9.7243230e+00 1.4916600e-01 3.2599640e+00 
1.2200000e+02 1.2200000e+00 4.0720971e-03 1.6063149e-01 1.4879493e-01 9.5017371e+00 1.0000000e+00 3.8138000e+04 1.1235000e+04 3.3476563e+00  4.7265625e-01 2.4000000e+01 2.5000000e+01 2.5000000e+01 2.5000000e+01 1.0000000e+00 2.4000000e+01 1.1608626e+01 1.6084500e-01 3.8520570e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 9.6787570e+00 1.7276000e-01 3.2269349e+00 
1.2300000e+02 1.2300000e+00 4.1544384e-03 1.6357217e-01 1.5151891e-01 9.5619914e+00 2.0000000e+00 3.8353000e+04 1.1295000e+04 3.3632812e+00  4.7265625e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 9.9238220e+00 1.4142400e-01 3.3226490e+00 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.0717265e+01 1.6610500e-01 3.5625210e+00 
1.2400000e+02 1.2400000e+00 4.2402122e-03 1.6697893e-01 1.5467464e-01 9.6371509e+00 1.0000000e+00 3.8433000e+04 1.1316000e+04 3.3789062e+00  4.7265625e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.0500987e+01 2.1787600e-01 3.5193870e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.0179071e+01 1.3905700e-01 3.3490572e+00 
1.2500000e+02 1.2500000e+00 4.3240148e-03 1.6977893e-01 1.5726831e-01 9.6914185e+00 1.0000000e+00 3.8573000e+04 1.1352000e+04 3.3945312e+00  4.8046875e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.1038537e+01 6.9514000e-02 3.5879130e+00 3.0000000e+01 3.3000000e+01 3.1000000e+01 3.3000000e+01 1.0000000e+00 3.0000000e+01 1.4869804e+01 2.1444000e-01 4.9323981e+00 
1.2600000e+02 1.2600000e+00 4.4089045e-03 1.7327020e-01 1.6050232e-01 9.7681289e+00 1.0000000e+00 3.8704000e+04 1.1391000e+04 3.4101562e+00  4.7265625e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.0362992e+01 1.8988900e-01 3.4594622e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.0480078e+01 1.5302200e-01 3.4828470e+00 
1.2700000e+02 1.2700000e+00 4.4971023e-03 1.7630778e-01 1.6331607e-01 9.8292079e+00 1.0000000e+00 3.8895000e+04 1.1448000e+04 3.4257812e+00  4.8046875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.0357989e+01 2.1357600e-01 3.4655080e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.0480078e+01 1.5302200e-01 3.4828470e+00 
1.2800000e+02 1.2800000e+00 4.5467302e-03 1.7703392e-01 1.6398870e-01 9.8129166e+00 2.0000000e+00 3.9224000e+04 1.1550000e+04 3.4570312e+00  4.9609375e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.1482619e+01 1.6554800e-01 3.7969630e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.0563117e+01 9.3473000e-02 3.4399221e+00 
1.2900000e+02 1.2900000e+00 3.5927714e-03 1.0784797e-01 9.9900902e-02 7.3468631e+00 1.3000000e+01 4.2985000e+04 1.2675000e+04 3.8945313e+00  5.8984375e-01 2.5000000e+01 2.6000000e+01 2.6000000e+01 2.6000000e+01 1.0000000e+00 2.5000000e+01 1.4025260e+01 2.3012400e-01 4.7234199e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.0563117e+01 9.3473000e-02 3.4399221e+00 
1.3000000e+02 1.3000000e+00 2.5080057e-03 9.9890048e-02 9.2529380e-02 7.0351718e+00 3.0000000e+00 4.3453000e+04 1.2822000e+04 3.9492188e+00  5.7421875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.5436438e+01 1.9992100e-01 5.1873720e+00 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.4049759e+01 1.8642300e-01 4.7457728e+00 
1.3100000e+02 1.3100000e+00 2.4018808e-03 1.0060239e-01 9.3189230e-02 7.0291101e+00 1.0000000e+00 4.3519000e+04 1.2843000e+04 3.9726563e+00  5.6640625e-01 2.6000000e+01 3.0000000e+01 2.7000000e+01 3.0000000e+01 1.0000000e+00 2.6000000e+01 1.6179239e+01 2.2505900e-01 5.3766761e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.3671026e+01 2.1985900e-01 4.5645499e+00 
1.3200000e+02 1.3200000e+00 2.4172422e-03 1.0123031e-01 9.3770886e-02 7.0195816e+00 1.0000000e+00 4.3741000e+04 1.2912000e+04 3.9882813e+00  5.5859375e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.4078745e+01 2.1661500e-01 4.7061071e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.3671026e+01 2.1985900e-01 4.5645499e+00 
1.3300000e+02 1.3300000e+00 2.4351479e-03 1.0213024e-01 9.4604499e-02 7.0201819e+00 1.0000000e+00 4.3834000e+04 1.2942000e+04 4.0039063e+00  5.5078125e-01 2.4000000e+01 2.7000000e+01 2.5000000e+01 2.7000000e+01 1.0000000e+00 2.4000000e+01 1.3224549e+01 1.9442100e-01 4.4448850e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.2434152e+01 1.8391300e-01 4.1926570e+00 
1.3400000e+02 1.3400000e+00 2.4643300e-03 1.0356982e-01 9.5937995e-02 7.0409853e+00 1.0000000e+00 4.3951000e+04 1.2978000e+04 4.0195313e+00  5.5078125e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.2705384e+01 1.4618800e-01 4.2703149e+00 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.3092334e+01 2.6195300e-01 4.4200420e+00 
1.3500000e+02 1.3500000e+00 2.4942696e-03 1.0452108e-01 9.6819161e-02 7.0427553e+00 1.0000000e+00 4.4062000e+04 1.3014000e+04 4.0351563e+00  5.4296875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.2330613e+01 2.0052800e-01 4.1777549e+00 2.4000000e+01 2.5000000e+01 2.5000000e+01 2.5000000e+01 1.0000000e+00 2.4000000e+01 1.3428452e+01 2.1593100e-01 4.5218072e+00 
1.3600000e+02 1.3600000e+00 2.5175684e-03 1.0549239e-01 9.7718897e-02 7.0450881e+00 2.0000000e+00 4.4275000e+04 1.3080000e+04 4.0585938e+00  5.3515625e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3549500e+01 5.3678000e-02 4.4044340e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4397191e+01 2.5359600e-01 4.9802248e+00 
1.3700000e+02 1.3700000e+00 2.5403623e-03 1.0641075e-01 9.8569586e-02 7.0448142e+00 1.0000000e+00 4.4383000e+04 1.3113000e+04 4.0742188e+00  5.2734375e-01 2.5000000e+01 2.6000000e+01 2.6000000e+01 2.6000000e+01 1.0000000e+00 2.5000000e+01 1.6073960e+01 3.4380100e-01 5.4308951e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.3992980e+01 1.6953400e-01 4.7834859e+00 
1.3800000e+02 1.3800000e+00 2.5728211e-03 1.0808234e-01 1.0011800e-01 7.0722845e+00 1.0000000e+00 4.4524000e+04 1.3158000e+04 4.0898438e+00  5.2734375e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.2458498e+01 1.2084600e-01 4.1393869e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.2247587e+01 1.8492800e-01 4.1606290e+00 
1.3900000e+02 1.3900000e+00 2.6069245e-03 1.0911410e-01 1.0107374e-01 7.0751988e+00 1.0000000e+00 4.4734000e+04 1.3224000e+04 4.1054688e+00  5.1953125e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3192142e+01 8.2075000e-02 4.3291779e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.2247587e+01 1.8492800e-01 4.1606290e+00 
1.4000000e+02 1.4000000e+00 2.6343174e-03 1.1031364e-01 1.0218488e-01 7.0837809e+00 1.0000000e+00 4.4866000e+04 1.3266000e+04 4.1210938e+00  5.1171875e-01 2.8000000e+01 2.9000000e+01 2.9000000e+01 2.9000000e+01 1.0000000e+00 2.8000000e+01 1.7305488e+01 3.9189400e-01 5.8737252e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.2678110e+01 1.6407600e-01 4.2935960e+00 
1.4100000e+02 1.4100000e+00 2.6722367e-03 1.1210584e-01 1.0384502e-01 7.1137819e+00 1.0000000e+00 4.4971000e+04 1.3299000e+04 4.1367188e+00  5.1171875e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.2257507e+01 1.8289200e-01 4.1829159e+00 2.2000000e+01 5.5000000e+01 2.3000000e+01 5.5000000e+01 1.0000000e+00 2.2000000e+01 1.4624573e+01 2.7051200e-01 4.8736761e+00 
1.4200000e+02 1.4200000e+00 2.7128678e-03 1.1349871e-01 1.0513525e-01 7.1282210e+00 1.0000000e+00 4.5028000e+04 1.3317000e+04 4.1523438e+00  5.0390625e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.3265749e+01 2.4391700e-01 4.4968061e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.3917952e+01 3.2471100e-01 4.7126160e+00 
1.4300000e+02 1.4300000e+00 2.7414434e-03 1.1443099e-01 1.0599884e-01 7.1255305e+00 2.0000000e+00 4.5286000e+04 1.3401000e+04 4.1757813e+00  5.0390625e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.5634479e+01 2.6755800e-01 5.3721311e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4159381e+01 2.5270000e-01 4.7988520e+00 
1.4400000e+02 1.4400000e+00 2.7758601e-03 1.1625336e-01 1.0768692e-01 7.1546396e+00 1.0000000e+00 4.5370000e+04 1.3428000e+04 4.1914063e+00  4.9609375e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.2900725e+01 1.8410800e-01 4.3779290e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.2493000e+01 1.6960200e-01 4.1492169e+00 
1.4500000e+02 1.4500000e+00 2.8170148e-03 1.1766688e-01 1.0899628e-01 7.1677461e+00 1.0000000e+00 4.5484000e+04 1.3464000e+04 4.2070313e+00  4.9609375e-01 2.6000000e+01 2.7000000e+01 2.7000000e+01 2.7000000e+01 1.0000000e+00 2.6000000e+01 1.5907339e+01 1.7097300e-01 5.1574779e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3431687e+01 8.3011000e-02 4.4251370e+00 
1.4600000e+02 1.4600000e+00 2.8608721e-03 1.1969297e-01 1.1087308e-01 7.2027904e+00 1.0000000e+00 4.5580000e+04 1.3494000e+04 4.2226563e+00  4.9609375e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.3867364e+01 5.0854000e-02 4.4973841e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3810861e+01 8.3669000e-02 4.6180408e+00 
1.4700000e+02 1.4700000e+00 2.9040872e-03 1.2105857e-01 1.1213805e-01 7.2127796e+00 1.0000000e+00 4.5733000e+04 1.3542000e+04 4.2460938e+00  4.8828125e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.3054679e+01 1.0431500e-01 4.3274751e+00 2.5000000e+01 2.6000000e+01 2.6000000e+01 2.6000000e+01 1.0000000e+00 2.5000000e+01 1.5319873e+01 3.1198400e-01 5.2123520e+00 
1.4800000e+02 1.4800000e+00 2.9491352e-03 1.2322819e-01 1.1414779e-01 7.2514319e+00 1.0000000e+00 4.5808000e+04 1.3566000e+04 4.2539063e+00  4.8828125e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.3367898e+01 2.0606800e-01 4.5163269e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.4385652e+01 1.3164800e-01 4.7898850e+00 
1.4900000e+02 1.4900000e+00 2.9968245e-03 1.2478164e-01 1.1558677e-01 7.2667616e+00 2.0000000e+00 4.6006000e+04 1.3629000e+04 4.2773438e+00  4.7265625e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.2958523e+01 9.7193000e-02 4.3230591e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.3455467e+01 1.7080500e-01 4.5109282e+00 
1.5000000e+02 1.5000000e+00 3.0447087e-03 1.2697591e-01 1.1761934e-01 7.3047528e+00 1.0000000e+00 4.6132000e+04 1.3668000e+04 4.2929688e+00  4.7265625e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.3492364e+01 2.0848700e-01 4.5824511e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.3370969e+01 1.7922000e-01 4.4762821e+00 
1.5100000e+02 1.5100000e+00 3.0933502e-03 1.2858300e-01 1.1910802e-01 7.3205693e+00 1.0000000e+00 4.6243000e+04 1.3701000e+04 4.3085938e+00  4.6484375e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.3343064e+01 1.4797100e-01 4.4636199e+00 2.5000000e+01 2.9000000e+01 2.6000000e+01 2.9000000e+01 1.0000000e+00 2.5000000e+01 1.5351533e+01 2.9488100e-01 5.2266259e+00 
1.5200000e+02 1.5200000e+00 3.1403901e-03 1.3067270e-01 1.2104373e-01 7.3530109e+00 1.0000000e+00 4.6402000e+04 1.3752000e+04 4.3242188e+00  4.6484375e-01 2.3000000e+01 5.0000000e+01 2.4000000e+01 5.0000000e+01 1.0000000e+00 2.3000000e+01 1.5919487e+01 3.5324100e-01 5.3336930e+00 2.5000000e+01 2.9000000e+01 2.6000000e+01 2.9000000e+01 1.0000000e+00 2.5000000e+01 1.5351533e+01 2.9488100e-01 5.2266259e+00 
1.5300000e+02 1.5300000e+00 3.1983721e-03 1.3306915e-01 1.2326359e-01 7.3955944e+00 1.0000000e+00 4.6486000e+04 1.3779000e+04 4.3398438e+00  4.6484375e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.4429816e+01 2.2445400e-01 5.0123041e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3834487e+01 1.6231400e-01 4.6427119e+00 
1.5400000e+02 1.5400000e+00 3.2571501e-03 1.3521831e-01 1.2525439e-01 7.4288193e+00 1.0000000e+00 4.6648000e+04 1.3830000e+04 4.3554688e+00  4.6484375e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3459905e+01 1.6132800e-01 4.5266321e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3834487e+01 1.6231400e-01 4.6427119e+00 
1.5500000e+02 1.5500000e+00 3.3110770e-03 1.3727169e-01 1.2715646e-01 7.4580060e+00 1.0000000e+00 4.6750000e+04 1.3863000e+04 4.3789063e+00  4.6484375e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3496259e+01 2.2409500e-01 4.6984169e+00 2.2000000e+01 2.6000000e+01 2.3000000e+01 2.6000000e+01 1.0000000e+00 2.2000000e+01 1.3920389e+01 2.6359800e-01 4.7172649e+00 
1.5600000e+02 1.5600000e+00 3.3659648e-03 1.3949602e-01 1.2921688e-01 7.4923125e+00 1.0000000e+00 4.6891000e+04 1.3908000e+04 4.3945313e+00  4.6484375e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.4838023e+01 2.1101500e-01 4.9852750e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3978416e+01 2.1562100e-01 4.7632329e+00 
1.5700000e+02 1.5700000e+00 3.4240878e-03 1.4178715e-01 1.3133918e-01 7.5281309e+00 1.0000000e+00 4.6966000e+04 1.3932000e+04 4.4101563e+00  4.6484375e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.4334150e+01 2.4323900e-01 4.8585041e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4407356e+01 2.3019700e-01 4.9771931e+00 
1.5800000e+02 1.5800000e+00 3.4810049e-03 1.4392971e-01 1.3332386e-01 7.5580613e+00 2.0000000e+00 4.7207000e+04 1.4007000e+04 4.4335938e+00  4.6484375e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4220276e+01 1.3752700e-01 4.7319429e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4407356e+01 2.3019700e-01 4.9771931e+00 
1.5900000e+02 1.5900000e+00 3.5405183e-03 1.4641539e-01 1.3562638e-01 7.5989102e+00 1.0000000e+00 4.7321000e+04 1.4043000e+04 4.4492188e+00  4.6484375e-01 2.4000000e+01 2.5000000e+01 2.5000000e+01 2.5000000e+01 1.0000000e+00 2.4000000e+01 1.6423272e+01 2.0594600e-01 5.5048931e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.5013937e+01 1.9359100e-01 4.9404268e+00 
1.6000000e+02 1.6000000e+00 3.6057922e-03 1.4897740e-01 1.3799960e-01 7.6415443e+00 1.0000000e+00 4.7423000e+04 1.4076000e+04 4.4648438e+00  4.6484375e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.4626099e+01 8.1899000e-02 4.7910600e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4582342e+01 2.9856500e-01 5.2347791e+00 
1.6100000e+02 1.6100000e+00 3.6648694e-03 1.5102313e-01 1.3989458e-01 7.6654816e+00 1.0000000e+00 4.7628000e+04 1.4136000e+04 4.4882813e+00  4.6484375e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.5109133e+01 9.2743000e-02 4.9366801e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4582342e+01 2.9856500e-01 5.2347791e+00 
1.6200000e+02 1.6200000e+00 3.7235562e-03 1.5356750e-01 1.4225147e-01 7.7060132e+00 1.0000000e+00 4.7723000e+04 1.4166000e+04 4.5039063e+00  4.6484375e-01 2.5000000e+01 2.6000000e+01 2.6000000e+01 2.6000000e+01 1.0000000e+00 2.5000000e+01 1.4840042e+01 9.9753000e-02 4.8435519e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3489761e+01 2.1654200e-01 4.4843450e+00 
1.6300000e+02 1.6300000e+00 3.7928664e-03 1.5638161e-01 1.4485821e-01 7.7548977e+00 1.0000000e+00 4.7862000e+04 1.4205000e+04 4.5195313e+00  4.6484375e-01 2.4000000e+01 2.5000000e+01 2.5000000e+01 2.5000000e+01 1.0000000e+00 2.4000000e+01 1.5161628e+01 3.0337500e-01 5.0232351e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.2402941e+01 2.2765300e-01 4.2429991e+00 
1.6400000e+02 1.6400000e+00 3.8658877e-03 1.5919915e-01 1.4746813e-01 7.8031731e+00 1.0000000e+00 4.7965000e+04 1.4241000e+04 4.5351563e+00  4.6484375e-01 2.5000000e+01 2.6000000e+01 2.6000000e+01 2.6000000e+01 1.0000000e+00 2.5000000e+01 1.4528790e+01 1.9043300e-01 4.8156641e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.5322950e+01 1.3091300e-01 5.0064650e+00 
1.6500000e+02 1.6500000e+00 3.9393432e-03 1.6205243e-01 1.5011116e-01 7.8521337e+00 2.0000000e+00 4.8258000e+04 1.4322000e+04 4.5585938e+00  4.7265625e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3582882e+01 1.0498900e-01 4.4517882e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3731360e+01 2.0084700e-01 4.5517991e+00 
1.6600000e+02 1.6600000e+00 4.0170665e-03 1.6518520e-01 1.5301308e-01 7.9095701e+00 1.0000000e+00 4.8316000e+04 1.4340000e+04 4.5742188e+00  4.7265625e-01 2.6000000e+01 2.7000000e+01 2.7000000e+01 2.7000000e+01 1.0000000e+00 2.6000000e+01 1.4935661e+01 6.6191000e-02 4.8321431e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.2625826e+01 7.9314000e-02 4.1485460e+00 
1.6700000e+02 1.6700000e+00 4.1016738e-03 1.6854067e-01 1.5612130e-01 7.9737020e+00 1.0000000e+00 4.8461000e+04 1.4376000e+04 4.5820313e+00  4.6484375e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.4601239e+01 1.4061700e-01 4.7679970e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.3141724e+01 2.2191600e-01 4.4992929e+00 
1.6800000e+02 1.6800000e+00 4.1869575e-03 1.7172734e-01 1.5907315e-01 8.0317257e+00 1.0000000e+00 4.8591000e+04 1.4415000e+04 4.5976563e+00  4.7265625e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.3483770e+01 2.3979900e-01 4.5081570e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.4340646e+01 1.8873400e-01 4.7628260e+00 
1.6900000e+02 1.6900000e+00 4.2641491e-03 1.7450127e-01 1.6164267e-01 8.0758921e+00 2.0000000e+00 4.8833000e+04 1.4487000e+04 4.6210938e+00  4.8828125e-01 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.2011106e+01 9.2460000e-02 4.0086250e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.3795505e+01 1.3826300e-01 4.5949941e+00 
1.7000000e+02 1.7000000e+00 4.3360431e-03 1.7730741e-01 1.6424203e-01 8.1205539e+00 1.0000000e+00 4.8996000e+04 1.4532000e+04 4.6367188e+00  4.9609375e-01 2.4000000e+01 2.5000000e+01 2.5000000e+01 2.5000000e+01 1.0000000e+00 2.4000000e+01 1.5225322e+01 1.2315500e-01 5.0114431e+00 2.3000000e+01 6.2000000e+01 2.4000000e+01 6.2000000e+01 1.0000000e+00 2.3000000e+01 1.4695390e+01 2.5566200e-01 4.8511209e+00 
1.7100000e+02 1.7100000e+00 4.3792733e-03 1.7799839e-01 1.6488210e-01 8.0961543e+00 2.0000000e+00 4.9145000e+04 1.4583000e+04 4.6679688e+00  5.0390625e-01 2.7000000e+01 2.8000000e+01 2.8000000e+01 2.8000000e+01 1.0000000e+00 2.7000000e+01 1.5405514e+01 2.5616300e-01 5.1258349e+00 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.6086176e+01 1.4815700e-01 5.2977281e+00 
1.7200000e+02 1.7200000e+00 3.4371350e-03 1.0934365e-01 1.0128637e-01 5.6455244e+00 1.7000000e+01 5.3014000e+04 1.5744000e+04 5.0976562e+00  5.8203125e-01 2.5000000e+01 2.6000000e+01 2.6000000e+01 2.6000000e+01 1.0000000e+00 2.5000000e+01 1.7746919e+01 2.4417700e-01 5.9910359e+00 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.6086176e+01 1.4815700e-01 5.2977281e+00 
1.7300000e+02 1.7300000e+00 2.3624951e-03 1.0141984e-01 9.3946442e-02 5.3064230e+00 3.0000000e+00 5.3500000e+04 1.5897000e+04 5.1523437e+00  5.5859375e-01 2.5000000e+01 2.6000000e+01 2.6000000e+01 2.6000000e+01 1.0000000e+00 2.5000000e+01 1.8515146e+01 1.6827500e-01 6.0557351e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.6233132e+01 2.9304000e-01 5.5544879e+00 
1.7400000e+02 1.7400000e+00 2.2427194e-03 1.0159606e-01 9.4109679e-02 5.2654034e+00 2.0000000e+00 5.3701000e+04 1.5960000e+04 5.1757812e+00  5.5078125e-01 2.4000000e+01 2.5000000e+01 2.5000000e+01 2.5000000e+01 1.0000000e+00 2.4000000e+01 1.7055196e+01 7.5024000e-02 5.5860488e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.5857688e+01 2.5525100e-01 5.3997362e+00 
1.7500000e+02 1.7500000e+00 2.2573937e-03 1.0302328e-01 9.5431729e-02 5.2731465e+00 1.0000000e+00 5.3788000e+04 1.5987000e+04 5.1914062e+00  5.5078125e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.6544100e+01 3.1061600e-01 5.5882580e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.6350773e+01 2.8739400e-01 5.5922110e+00 
1.7600000e+02 1.7600000e+00 2.2825571e-03 1.0394828e-01 9.6288570e-02 5.2601403e+00 1.0000000e+00 5.3929000e+04 1.6032000e+04 5.2070312e+00  5.4296875e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.6037866e+01 2.7980100e-01 5.4634590e+00 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.6448454e+01 2.6539100e-01 5.5849559e+00 
1.7700000e+02 1.7700000e+00 2.3037005e-03 1.0510994e-01 9.7364628e-02 5.2558255e+00 1.0000000e+00 5.3995000e+04 1.6053000e+04 5.2226562e+00  5.3515625e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.6817679e+01 3.1077100e-01 5.6675301e+00 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.6449169e+01 3.6754400e-01 5.5661800e+00 
1.7800000e+02 1.7800000e+00 2.3350930e-03 1.0677503e-01 9.8907024e-02 5.2707255e+00 1.0000000e+00 5.4121000e+04 1.6092000e+04 5.2382812e+00  5.3515625e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.9142401e+01 2.5553600e-01 6.3679280e+00 2.3000000e+01 5.7000000e+01 2.4000000e+01 5.7000000e+01 1.0000000e+00 2.3000000e+01 1.9629160e+01 2.8034400e-01 6.5864019e+00 
1.7900000e+02 1.7900000e+00 2.3600269e-03 1.0748297e-01 9.9562797e-02 5.2469684e+00 1.0000000e+00 5.4313000e+04 1.6152000e+04 5.2539062e+00  5.2734375e-01 2.3000000e+01 2.7000000e+01 2.4000000e+01 2.7000000e+01 1.0000000e+00 2.3000000e+01 2.1613768e+01 3.2314300e-01 7.5728061e+00 2.3000000e+01 5.7000000e+01 2.4000000e+01 5.7000000e+01 1.0000000e+00 2.3000000e+01 1.9629160e+01 2.8034400e-01 6.5864019e+00 
1.8000000e+02 1.8000000e+00 2.3774621e-03 1.0864050e-01 1.0063503e-01 5.2400931e+00 1.0000000e+00 5.4427000e+04 1.6188000e+04 5.2695312e+00  5.1953125e-01 2.6000000e+01 2.7000000e+01 2.7000000e+01 2.7000000e+01 1.0000000e+00 2.6000000e+01 1.8359485e+01 2.5723700e-01 6.1751239e+00 2.3000000e+01 5.0000000e+01 2.4000000e+01 5.0000000e+01 1.0000000e+00 2.3000000e+01 1.8959846e+01 3.2230800e-01 6.3562021e+00 
1.8100000e+02 1.8100000e+00 2.4012446e-03 1.0980975e-01 1.0171812e-01 5.2327703e+00 1.0000000e+00 5.4523000e+04 1.6218000e+04 5.2929687e+00  5.1171875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.7693392e+01 2.7726700e-01 5.9561970e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.7241363e+01 3.4636700e-01 5.8468890e+00 
1.8200000e+02 1.8200000e+00 2.4302891e-03 1.1135743e-01 1.0315176e-01 5.2394971e+00 2.0000000e+00 5.4802000e+04 1.6308000e+04 5.3085937e+00  5.1171875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.6666754e+01 2.6039800e-01 5.6349280e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.6211745e+01 2.0550900e-01 5.4322321e+00 
1.8300000e+02 1.8300000e+00 2.4607162e-03 1.1263681e-01 1.0433686e-01 5.2345642e+00 1.0000000e+00 5.4907000e+04 1.6341000e+04 5.3242187e+00  5.0390625e-01 2.3000000e+01 2.5000000e+01 2.4000000e+01 2.5000000e+01 1.0000000e+00 2.3000000e+01 1.7075945e+01 2.5338200e-01 5.6815240e+00 2.4000000e+01 2.5000000e+01 2.5000000e+01 2.5000000e+01 1.0000000e+00 2.4000000e+01 1.7175441e+01 1.6477300e-01 5.6464839e+00 
1.8400000e+02 1.8400000e+00 2.4871576e-03 1.1392051e-01 1.0552597e-01 5.2287011e+00 1.0000000e+00 5.5042000e+04 1.6383000e+04 5.3398437e+00  4.9609375e-01 2.5000000e+01 2.6000000e+01 2.6000000e+01 2.6000000e+01 1.0000000e+00 2.5000000e+01 1.8645765e+01 2.9952200e-01 6.2627041e+00 2.5000000e+01 2.7000000e+01 2.6000000e+01 2.7000000e+01 1.0000000e+00 2.5000000e+01 1.8624013e+01 2.6464400e-01 6.2723391e+00 
1.8500000e+02 1.8500000e+00 2.5220963e-03 1.1582214e-01 1.0728748e-01 5.2458858e+00 1.0000000e+00 5.5177000e+04 1.6425000e+04 5.3554687e+00  4.9609375e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.6751187e+01 2.5884100e-01 5.6568959e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.6724341e+01 1.5705900e-01 5.5083230e+00 
1.8600000e+02 1.8600000e+00 2.5588252e-03 1.1724480e-01 1.0860530e-01 5.2431403e+00 1.0000000e+00 5.5252000e+04 1.6449000e+04 5.3710937e+00  4.8828125e-01 2.4000000e+01 2.5000000e+01 2.5000000e+01 2.5000000e+01 1.0000000e+00 2.4000000e+01 1.8501382e+01 1.7179900e-01 6.0393450e+00 2.4000000e+01 2.5000000e+01 2.5000000e+01 2.5000000e+01 1.0000000e+00 2.4000000e+01 1.7272420e+01 1.6024500e-01 5.7067900e+00 
1.8700000e+02 1.8700000e+00 2.5889456e-03 1.1869942e-01 1.0995274e-01 5.2405637e+00 1.0000000e+00 5.5414000e+04 1.6500000e+04 5.3867187e+00  4.8046875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.6429248e+01 2.5570500e-01 5.5655820e+00 2.4000000e+01 2.5000000e+01 2.5000000e+01 2.5000000e+01 1.0000000e+00 2.4000000e+01 1.7272420e+01 1.6024500e-01 5.7067900e+00 
1.8800000e+02 1.8800000e+00 2.6285070e-03 1.2081170e-01 1.1190937e-01 5.2621725e+00 1.0000000e+00 5.5480000e+04 1.6521000e+04 5.4023437e+00  4.8046875e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.7255322e+01 2.3072700e-01 5.8250618e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.5331156e+01 8.0351000e-02 5.0814278e+00 
1.8900000e+02 1.8900000e+00 2.6695417e-03 1.2238369e-01 1.1336552e-01 5.2618044e+00 1.0000000e+00 5.5621000e+04 1.6566000e+04 5.4179687e+00  4.7265625e-01 2.7000000e+01 2.8000000e+01 2.8000000e+01 2.8000000e+01 1.0000000e+00 2.7000000e+01 2.0433657e+01 1.2316300e-01 6.7012410e+00 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 1.6173618e+01 2.2820600e-01 5.4673421e+00 
1.9000000e+02 1.9000000e+00 2.7115347e-03 1.2458874e-01 1.1540808e-01 5.2843942e+00 1.0000000e+00 5.5741000e+04 1.6602000e+04 5.4335937e+00  4.7265625e-01 2.6000000e+01 2.7000000e+01 2.7000000e+01 2.7000000e+01 1.0000000e+00 2.6000000e+01 1.9497647e+01 3.2927700e-01 6.5475609e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.6443540e+01 1.8857100e-01 5.5585201e+00 
1.9100000e+02 1.9100000e+00 2.7522692e-03 1.2607890e-01 1.1678843e-01 5.2786162e+00 2.0000000e+00 5.5918000e+04 1.6659000e+04 5.4570312e+00  4.6484375e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.5928977e+01 1.8142900e-01 5.3925841e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.7346386e+01 2.8156300e-01 5.8955231e+00 
1.9200000e+02 1.9200000e+00 2.7854521e-03 1.2776979e-01 1.1835473e-01 5.2792772e+00 1.0000000e+00 5.5993000e+04 1.6683000e+04 5.4726562e+00  4.5703125e-01 2.6000000e+01 3.1000000e+01 2.7000000e+01 3.1000000e+01 1.0000000e+00 2.6000000e+01 1.9567230e+01 2.9452500e-01 6.5687299e+00 2.9000000e+01 3.0000000e+01 3.0000000e+01 3.0000000e+01 1.0000000e+00 2.9000000e+01 2.3795631e+01 3.1391000e-01 8.1124871e+00 
1.9300000e+02 1.9300000e+00 2.8281201e-03 1.2995425e-01 1.2037822e-01 5.2972487e+00 1.0000000e+00 5.6137000e+04 1.6728000e+04 5.4882812e+00  4.5703125e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.9728856e+01 2.7771500e-01 6.6913712e+00 5.0000000e+01 5.3000000e+01 5.1000000e+01 5.3000000e+01 1.0000000e+00 5.0000000e+01 4.3128025e+01 2.5710400e-01 1.4011012e+01 
1.9400000e+02 1.9400000e+00 2.8811833e-03 1.3240352e-01 1.2264701e-01 5.3238208e+00 1.0000000e+00 5.6224000e+04 1.6755000e+04 5.5039062e+00  4.5703125e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.7269182e+01 7.6567000e-02 5.6671798e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.7356307e+01 1.4339100e-01 5.7658818e+00 
1.9500000e+02 1.9500000e+00 2.9252783e-03 1.3396276e-01 1.2409135e-01 5.3155253e+00 1.0000000e+00 5.6401000e+04 1.6812000e+04 5.5195312e+00  4.4921875e-01 2.2000000e+01 2.5000000e+01 2.3000000e+01 2.5000000e+01 1.0000000e+00 2.2000000e+01 1.7375246e+01 1.5014400e-01 5.7364969e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.7356307e+01 1.4339100e-01 5.7658818e+00 
1.9600000e+02 1.9600000e+00 2.9708327e-03 1.3654619e-01 1.2648442e-01 5.3442291e+00 1.0000000e+00 5.6458000e+04 1.6830000e+04 5.5351562e+00  4.4921875e-01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.6521984e+01 1.0495400e-01 5.4815710e+00 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.7434896e+01 1.3693200e-01 5.7663908e+00 
1.9700000e+02 1.9700000e+00 3.0277536e-03 1.3892375e-01 1.2868678e-01 5.3642906e+00 1.0000000e+00 5.6602000e+04 1.6875000e+04 5.5507812e+00  4.4921875e-01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.7225565e+01 8.1610000e-02 5.6570451e+00 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 1.7505489e+01 2.0994500e-01 5.8118660e+00 
1.9800000e+02 1.9800000e+00 3.0815177e-03 1.4129040e-01 1.3087904e-01 5.3827248e+00 1.0000000e+00 5.6686000e+04 1.6902000e+04 5.5664062e+00  4.4921875e-01 2.4000000e+01 2.5000000e+01 2.5000000e+01 2.5000000e+01 1.0000000e+00 2.4000000e+01 1.8404288e+01 1.3916800e-01 6.0335040e+00 2.2000000e+01 2.6000000e+01 2.3000000e+01 2.6000000e+01 1.0000000e+00 2.2000000e+01 1.7870845e+01 2.4201900e-01 6.0156791e+00 
1.9900000e+02 1.9900000e+00 3.1345028e-03 1.4362350e-01 1.3304022e-01 5.3986501e+00 1.0000000e+00 5.6809000e+04 1.6941000e+04 5.5820313e+00  4.4921875e-01 2.5000000e+01 2.6000000e+01 2.6000000e+01 2.6000000e+01 1.0000000e+00 2.5000000e+01 1.9352410e+01 2.1253600e-01 6.4715929e+00 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.8008078e+01 2.8114700e-01 6.1253111e+00 


==> figures/czm_interface.pdf_tex <==
%% Creator: Inkscape 1.2.2 (1:1.2.2+202212051552+b0a8486541), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'czm_interface.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{503.29126073bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.59748065)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{czm_interface.pdf}}%
    \put(0.83586366,0.58389427){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}crack renucleation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{czm_interface.pdf}}%
  \end{picture}%
\endgroup%


==> figures/design_parameterization.pdf_tex <==
%% Creator: Inkscape 1.2.2 (1:1.2.2+202212051550+b0a8486541), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'design_parameterization.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{680.31496063bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{design_parameterization.pdf}}%
  \end{picture}%
\endgroup%


==> figures/fracture_schematic.pdf_tex <==
%% Creator: Inkscape 1.2 (1:1.2.1+202207142221+cd75a1ee6d), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fracture_schematic.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{499.22584353bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.2955259)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fracture_schematic.pdf}}%
    \put(0.77272212,0.22431014){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Omega_0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fracture_schematic.pdf}}%
    \put(0.86730461,0.19274902){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Omega_m$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fracture_schematic.pdf}}%
    \put(0.12641874,0.01345032){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_1$\end{tabular}}}}%
    \put(-0.00166273,0.12891868){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_2$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/inclusion_separation_effect.pdf_tex <==
%% Creator: Inkscape 1.2.2 (1:1.2.2+202212051550+b0a8486541), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'inclusion_separation_effect.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{304.68420554bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41801478)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{inclusion_separation_effect.pdf}}%
    \put(0.16069093,0.33620976){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\epsilon$\end{tabular}}}}%
    \put(0.38964986,0.33620976){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\epsilon/2$\end{tabular}}}}%
    \put(0.62504364,0.33620976){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\epsilon/4$\end{tabular}}}}%
    \put(0.86288776,0.33620976){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\epsilon/8$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{inclusion_separation_effect.pdf}}%
  \end{picture}%
\endgroup%


==> figures/inclusion_separation_effect_setup.pdf_tex <==
%% Creator: Inkscape 1.2.2 (1:1.2.2+202212051550+b0a8486541), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'inclusion_separation_effect_setup.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{378.85016013bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58227261)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{inclusion_separation_effect_setup.pdf}}%
    \put(0.83279336,0.32700374){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/inclusion_separation_j_integral.pdf_tex <==
%% Creator: Inkscape 1.2.2 (1:1.2.2+202212051550+b0a8486541), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'inclusion_separation_j_integral.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{360.20651269bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.63764852)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{inclusion_separation_j_integral.pdf}}%
    \put(0.11593256,0.59374643){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\epsilon$\end{tabular}}}}%
    \put(0.6207811,0.59374643){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\epsilon/2$\end{tabular}}}}%
    \put(0.11593256,0.28249774){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\epsilon/4$\end{tabular}}}}%
    \put(0.6207811,0.28249774){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\epsilon/8$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/initial_crack.pdf_tex <==
%% Creator: Inkscape 1.2 (1:1.2.1+202207142221+cd75a1ee6d), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'initial_crack.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{5716.54639056bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48739359)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{initial_crack.pdf}}%
    \put(0.06427735,0.00128551){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a) $w=0$\end{tabular}}}}%
    \put(0.31737927,0.00128551){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b) $w=0.25$\end{tabular}}}}%
    \put(0.57704001,0.00128551){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(c) $w=0.50$\end{tabular}}}}%
    \put(0.83598089,0.00128551){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(d) $w=0.75$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/optimization_d9/solution_statistics_0.dat <==
# 1: time-step number
# 2: time
# 3: mechanical work
# 4: j-integral
# 5: j-integral corrected
# 6: reaction force
# 7: Number of local mesh refinement cycles
# 8: Number of dofs
# 9: Number of finite elements
# 10: Crack tip position x
# 11: Crack tip position y
# 12: Number of ipopt iterations 
# 13: Number of ipopt obj evals 
# 14: Number of ipopt obj grad evals 
# 15: Number of ipopt constraint evals 
# 16: Number of ipopt constraint jacobian evals 
# 17: Number of ipopt hessian evals 
# 18: Ipopt total cpu time 
# 19: Ipopt total sym time 
# 20: Ipopt total wallclock time 
# 21: Number of ipopt iterations equilibration
# 22: Number of ipopt obj evals equilibration
# 23: Number of ipopt obj grad evals equilibration
# 24: Number of ipopt constraint evals equilibration
# 25: Number of ipopt constraint jacobian evals equilibration
# 26: Number of ipopt hessian evals equilibration
# 27: Ipopt total cpu time equilibration
# 28: Ipopt total sym time equilibration
# 29: Ipopt total wallclock time equilibration
0.0000000e+00 0.0000000e+00 0.0000000e+00 1.6866166e+00 1.3147494e+00 1.3574197e+01 6.0000000e+00 2.6408000e+04 6.1150000e+03 1.6015625e+00  3.9062490e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 4.9326000e+00 7.2952000e-02 1.8336809e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.0000000e+00 1.0000000e-02 8.6619865e-01 1.7224454e+00 1.3426785e+00 1.3654202e+01 0.0000000e+00 2.6408000e+04 6.1150000e+03 1.7578125e+00  3.9062487e-02 2.8000000e+01 2.9000000e+01 2.9000000e+01 2.9000000e+01 1.0000000e+00 2.8000000e+01 1.0828569e+01 2.4370300e-01 3.7325561e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.0000000e+00 2.0000000e-02 8.8219399e-01 1.7554778e+00 1.3684280e+00 1.3734595e+01 1.0000000e+00 2.6743000e+04 6.2110000e+03 1.9140625e+00  3.9062485e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 6.2664590e+00 7.4396000e-02 2.1603651e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.0000000e+00 3.0000000e-02 8.9700719e-01 1.7918589e+00 1.3967877e+00 1.3824321e+01 1.0000000e+00 2.6837000e+04 6.2440000e+03 2.0703125e+00  3.9062482e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.5150100e+00 9.6794000e-02 9.0710402e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.0000000e+00 4.0000000e-02 9.1276932e-01 1.8289919e+00 1.4257336e+00 1.3916953e+01 1.0000000e+00 2.6927000e+04 6.2740000e+03 2.2265625e+00  3.9062480e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.7279540e+00 1.2252000e-01 1.1502919e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.0000000e+00 5.0000000e-02 9.2889947e-01 1.8669944e+00 1.4553572e+00 1.4012749e+01 1.0000000e+00 2.7005000e+04 6.2980000e+03 2.3046875e+00  3.9062479e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.7050730e+00 6.7779000e-02 1.0671270e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.0000000e+00 6.0000000e-02 9.4550609e-01 1.9062093e+00 1.4859259e+00 1.4112482e+01 1.0000000e+00 2.7137000e+04 6.3340000e+03 2.4609375e+00  3.9062476e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.8530370e+00 1.7375900e-01 1.1821070e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
7.0000000e+00 7.0000000e-02 9.6257045e-01 1.9462118e+00 1.5171087e+00 1.4215144e+01 1.0000000e+00 2.7181000e+04 6.3490000e+03 2.5390625e+00  3.9062476e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.8337860e+00 2.1739800e-01 1.0643320e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
8.0000000e+00 8.0000000e-02 9.7999737e-01 1.9870114e+00 1.5489127e+00 1.4320730e+01 1.0000000e+00 2.7294000e+04 6.3820000e+03 2.6171875e+00  3.9062478e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.7955900e+00 1.7868900e-01 1.0927250e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
9.0000000e+00 9.0000000e-02 9.9789247e-01 2.0290555e+00 1.5816869e+00 1.4430297e+01 1.0000000e+00 2.7498000e+04 6.4450000e+03 2.7734375e+00  3.9062480e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.6303330e+00 4.6490000e-02 8.8949585e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.0000000e+01 1.0000000e-01 1.0162665e+00 2.0719380e+00 1.6151146e+00 1.4542787e+01 0.0000000e+00 2.7498000e+04 6.4450000e+03 2.8515625e+00  3.9062482e-02 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 7.9547940e+00 1.3769500e-01 2.6408541e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.1000000e+01 1.1000000e-01 1.0349749e+00 2.1154261e+00 1.6490144e+00 1.4657701e+01 1.0000000e+00 2.7546000e+04 6.4630000e+03 2.9296875e+00  3.9062483e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.4441530e+00 3.3074000e-02 7.8515792e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.2000000e+01 1.2000000e-01 1.0527133e+00 2.1539421e+00 1.6790384e+00 1.4761018e+01 1.0000000e+00 2.7860000e+04 6.5440000e+03 3.0078125e+00  3.9062484e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 4.4675210e+00 6.1469000e-02 1.6438100e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.3000000e+01 1.3000000e-01 1.0707962e+00 2.1989944e+00 1.7141574e+00 1.4881697e+01 0.0000000e+00 2.7860000e+04 6.5440000e+03 3.0859375e+00  3.9062486e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 7.1722660e+00 2.5883600e-01 2.4625440e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.4000000e+01 1.4000000e-01 1.0898534e+00 2.2416285e+00 1.7473915e+00 1.4999133e+01 1.0000000e+00 2.8002000e+04 6.5890000e+03 3.2421875e+00  3.9062489e-02 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 4.0611850e+00 3.9694100e-01 1.5615819e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.5000000e+01 1.5000000e-01 1.1092237e+00 2.2879663e+00 1.7835127e+00 1.5125050e+01 1.0000000e+00 2.8070000e+04 6.6040000e+03 3.3203125e+00  1.1718749e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.8340270e+00 7.6782000e-02 9.9349689e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.6000000e+01 1.6000000e-01 1.1275602e+00 2.3346313e+00 1.8198889e+00 1.5251620e+01 1.0000000e+00 2.8094000e+04 6.6160000e+03 3.3984375e+00  1.1718749e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.5747290e+00 4.2703000e-02 8.6817718e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.7000000e+01 1.7000000e-01 1.1495879e+00 2.3797973e+00 1.8550967e+00 1.5378038e+01 1.0000000e+00 2.8280000e+04 6.6610000e+03 3.4765625e+00  2.7343749e-01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 3.0777400e+00 7.4090000e-02 1.0248990e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.8000000e+01 1.8000000e-01 1.1659033e+00 2.4264227e+00 1.8914421e+00 1.5506218e+01 1.0000000e+00 2.8393000e+04 6.6970000e+03 3.5546875e+00  2.7343750e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.7554990e+00 8.2261000e-02 9.3578291e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.9000000e+01 1.9000000e-01 1.1901332e+00 2.4730258e+00 1.9277701e+00 1.5638126e+01 1.0000000e+00 2.8455000e+04 6.7210000e+03 3.6328125e+00  3.5156250e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.7753010e+00 9.2484000e-02 1.0926428e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.0000000e+01 2.0000000e-01 1.2087503e+00 2.5199756e+00 1.9643683e+00 1.5770937e+01 1.0000000e+00 2.8535000e+04 6.7360000e+03 3.7109375e+00  3.5156250e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.7178560e+00 6.1121000e-02 1.0034981e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.1000000e+01 2.1000000e-01 1.2315441e+00 2.5677844e+00 2.0016362e+00 1.5907691e+01 1.0000000e+00 2.8706000e+04 6.7870000e+03 3.7890625e+00  4.2968750e-01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 3.2939740e+00 1.5829900e-01 1.3211091e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.2000000e+01 2.2000000e-01 1.0694251e+00 1.8280903e+00 1.4250308e+00 1.3833009e+01 1.0000000e+01 3.7340000e+04 9.3820000e+03 1.1132813e+01  2.4609375e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.0343320e+00 8.7149000e-02 1.0496008e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.3000000e+01 2.3000000e-01 7.9605075e-01 1.8616735e+00 1.4512095e+00 1.3930139e+01 1.0000000e+00 3.7360000e+04 9.4120000e+03 1.1210938e+01  2.4609375e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.0917230e+00 1.2223900e-01 1.0729702e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.4000000e+01 2.4000000e-01 9.2486242e-01 1.9005843e+00 1.4815411e+00 1.4048188e+01 0.0000000e+00 3.7360000e+04 9.4120000e+03 1.1289063e+01  2.4609375e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 7.3326320e+00 3.5662000e-01 2.9123008e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.5000000e+01 2.5000000e-01 9.4303193e-01 1.9401874e+00 1.5124126e+00 1.4168498e+01 1.0000000e+00 3.7429000e+04 9.4390000e+03 1.1289063e+01  2.4609375e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.1922860e+00 1.0587800e-01 1.2251811e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.6000000e+01 2.6000000e-01 9.6156536e-01 1.9805692e+00 1.5438909e+00 1.4291347e+01 0.0000000e+00 3.7429000e+04 9.4390000e+03 1.1367188e+01  2.4609375e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 6.8396440e+00 1.2438100e-01 2.1652601e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.7000000e+01 2.7000000e-01 9.8045421e-01 2.0216029e+00 1.5758775e+00 1.4416304e+01 0.0000000e+00 3.7429000e+04 9.4390000e+03 1.1445313e+01  2.4609375e+00 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 7.6636360e+00 2.2646200e-01 2.6331902e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.8000000e+01 2.8000000e-01 9.9969958e-01 2.0634222e+00 1.6084764e+00 1.4543790e+01 1.0000000e+00 3.7553000e+04 9.4660000e+03 1.1445313e+01  2.4609375e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.6072490e+00 3.6002200e-01 1.5103822e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.9000000e+01 2.9000000e-01 1.0192857e+00 2.1058202e+00 1.6415264e+00 1.4673138e+01 1.0000000e+00 3.7589000e+04 9.4840000e+03 1.1523438e+01  2.4609375e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.5595850e+00 1.7224500e-01 1.1790709e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.0000000e+01 3.0000000e-01 1.0392423e+00 2.1491366e+00 1.6752924e+00 1.4805398e+01 0.0000000e+00 3.7589000e+04 9.4840000e+03 1.1523438e+01  2.4609375e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 6.3753330e+00 1.8672500e-01 2.2108660e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.1000000e+01 3.1000000e-01 1.0595562e+00 2.1929642e+00 1.7094568e+00 1.4939285e+01 1.0000000e+00 3.7695000e+04 9.5140000e+03 1.1601563e+01  2.4609375e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.0861880e+00 4.3508200e-01 1.6413672e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.2000000e+01 3.2000000e-01 1.0802180e+00 2.2376821e+00 1.7443152e+00 1.5075981e+01 0.0000000e+00 3.7695000e+04 9.5140000e+03 1.1601563e+01  2.4609375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.3691760e+00 1.3712800e-01 1.9030221e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.3000000e+01 3.3000000e-01 1.1012485e+00 2.2829878e+00 1.7796319e+00 1.5214528e+01 1.0000000e+00 3.7750000e+04 9.5260000e+03 1.1679688e+01  2.4609375e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.3477070e+00 1.8791700e-01 1.1551290e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.4000000e+01 3.4000000e-01 1.1226026e+00 2.3289997e+00 1.8154990e+00 1.5355299e+01 0.0000000e+00 3.7750000e+04 9.5260000e+03 1.1679688e+01  2.4609375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.5510870e+00 4.7211200e-01 2.2290931e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.5000000e+01 3.5000000e-01 1.1443386e+00 2.3758481e+00 1.8520182e+00 1.5498690e+01 0.0000000e+00 3.7750000e+04 9.5260000e+03 1.1757813e+01  2.4609375e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 7.4278820e+00 1.0286650e+00 3.7059278e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.6000000e+01 3.6000000e-01 1.1664084e+00 2.4231895e+00 1.8889217e+00 1.5643639e+01 0.0000000e+00 3.7750000e+04 9.5260000e+03 1.1757813e+01  2.4609375e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 5.6398900e+00 1.9511900e-01 2.0199442e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.7000000e+01 3.7000000e-01 1.1887880e+00 2.4712752e+00 1.9264055e+00 1.5790923e+01 0.0000000e+00 3.7750000e+04 9.5260000e+03 1.1757813e+01  2.4609375e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 6.4691580e+00 1.2318800e-01 2.2370920e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.8000000e+01 3.8000000e-01 1.2115203e+00 2.5200321e+00 1.9644124e+00 1.5940319e+01 1.0000000e+00 3.7828000e+04 9.5470000e+03 1.1835938e+01  2.4609375e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.5976920e+00 1.2483600e-01 1.4256799e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.9000000e+01 3.9000000e-01 1.2345474e+00 2.5692821e+00 2.0028037e+00 1.6091315e+01 1.0000000e+00 3.7966000e+04 9.5890000e+03 1.1835938e+01  2.4609375e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.5026550e+00 6.2991200e-01 2.0582409e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.0000000e+01 4.0000000e-01 1.2578824e+00 2.6192718e+00 2.0417716e+00 1.6244595e+01 1.0000000e+00 3.8034000e+04 9.6070000e+03 1.1835938e+01  2.4609375e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.4549200e+00 6.0614000e-02 1.2884579e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.1000000e+01 4.1000000e-01 1.2815549e+00 2.6698733e+00 2.0812164e+00 1.6399836e+01 0.0000000e+00 3.8034000e+04 9.6070000e+03 1.1835938e+01  2.4609375e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 6.2734120e+00 1.6141300e-01 2.1533740e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.2000000e+01 4.2000000e-01 1.3055427e+00 2.7211226e+00 2.1211662e+00 1.6557137e+01 0.0000000e+00 3.8034000e+04 9.6070000e+03 1.1914063e+01  2.4609375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.4755950e+00 1.7486600e-01 1.9018011e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.3000000e+01 4.3000000e-01 1.3298471e+00 2.7729899e+00 2.1615977e+00 1.6716415e+01 0.0000000e+00 3.8034000e+04 9.6070000e+03 1.1914063e+01  2.4609375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.8849090e+00 5.1948100e-01 2.1376271e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.4000000e+01 4.4000000e-01 1.3544630e+00 2.8254861e+00 2.2025195e+00 1.6877726e+01 0.0000000e+00 3.8034000e+04 9.6070000e+03 1.1914063e+01  2.4609375e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 5.8744240e+00 6.0272800e-01 2.2888498e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.5000000e+01 4.5000000e-01 1.3793869e+00 2.8785839e+00 2.2439102e+00 1.7040991e+01 0.0000000e+00 3.8034000e+04 9.6070000e+03 1.1914063e+01  2.4609375e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 5.4297300e+00 3.7571600e-01 2.0003221e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.6000000e+01 4.6000000e-01 1.4046129e+00 2.9322881e+00 2.2857737e+00 1.7206230e+01 0.0000000e+00 3.8034000e+04 9.6070000e+03 1.1992188e+01  2.3828125e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.5394090e+00 1.0594900e-01 1.9645998e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.7000000e+01 4.7000000e-01 1.4323640e+00 2.9865326e+00 2.3280583e+00 1.7373328e+01 0.0000000e+00 3.8034000e+04 9.6070000e+03 1.1992188e+01  2.4609375e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 6.4839880e+00 1.5543200e-01 2.3532050e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.8000000e+01 4.8000000e-01 1.4536536e+00 3.0412691e+00 2.3707264e+00 1.7541913e+01 0.0000000e+00 3.8034000e+04 9.6070000e+03 1.1992188e+01  2.4609375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.4816710e+00 8.2100000e-02 1.8334551e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.9000000e+01 4.9000000e-01 1.4819358e+00 3.0965339e+00 2.4138063e+00 1.7712340e+01 0.0000000e+00 3.8034000e+04 9.6070000e+03 1.1992188e+01  2.4609375e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 6.0628050e+00 3.3901700e-01 2.1883531e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.0000000e+01 5.0000000e-01 1.5082105e+00 3.1522234e+00 2.4572174e+00 1.7884330e+01 1.0000000e+00 3.8275000e+04 9.6730000e+03 1.1992188e+01  2.4609375e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.7887700e+00 3.7035600e-01 1.6454639e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.1000000e+01 5.1000000e-01 1.5347489e+00 3.2085317e+00 2.5011108e+00 1.8058348e+01 0.0000000e+00 3.8275000e+04 9.6730000e+03 1.1992188e+01  2.4609375e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.8870490e+00 1.7344900e-01 1.8187439e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.2000000e+01 5.2000000e-01 1.5615673e+00 3.2653432e+00 2.5453964e+00 1.8234103e+01 1.0000000e+00 3.8341000e+04 9.6970000e+03 1.2070313e+01  2.3828125e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.0408830e+00 7.9919000e-02 1.3450692e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.3000000e+01 5.3000000e-01 1.5908317e+00 3.3226284e+00 2.5900513e+00 1.8411557e+01 0.0000000e+00 3.8341000e+04 9.6970000e+03 1.2070313e+01  2.4609375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.8096280e+00 1.8749200e-01 2.0130191e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.4000000e+01 5.4000000e-01 1.6137626e+00 3.3804794e+00 2.6351472e+00 1.8590933e+01 0.0000000e+00 3.8341000e+04 9.6970000e+03 1.2070313e+01  2.4609375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.2327320e+00 5.8440100e-01 2.5534210e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.5000000e+01 5.5000000e-01 1.6435402e+00 3.4387951e+00 2.6806054e+00 1.8772026e+01 0.0000000e+00 3.8341000e+04 9.6970000e+03 1.2070313e+01  2.4609375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.0745620e+00 6.2928700e-01 2.5634229e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.6000000e+01 5.6000000e-01 1.6713554e+00 3.4975626e+00 2.7264158e+00 1.8954756e+01 0.0000000e+00 3.8341000e+04 9.6970000e+03 1.2070313e+01  2.4609375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 6.1781320e+00 3.6703200e-01 2.2800269e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.7000000e+01 5.7000000e-01 1.6993980e+00 3.5567808e+00 2.7725774e+00 1.9139159e+01 0.0000000e+00 3.8341000e+04 9.6970000e+03 1.2070313e+01  2.4609375e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 6.5638810e+00 1.4676300e-01 2.2258668e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.8000000e+01 5.8000000e-01 1.7276641e+00 3.6164328e+00 2.8190773e+00 1.9325194e+01 0.0000000e+00 3.8341000e+04 9.6970000e+03 1.2070313e+01  2.4609375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 6.0626090e+00 9.7807000e-02 2.1649790e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.9000000e+01 5.9000000e-01 1.7561428e+00 3.6764812e+00 2.8658862e+00 1.9512686e+01 0.0000000e+00 3.8341000e+04 9.6970000e+03 1.2070313e+01  2.4609375e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 7.3393580e+00 1.3822700e-01 2.5022240e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.0000000e+01 6.0000000e-01 1.7847963e+00 3.7368002e+00 2.9129060e+00 1.9701244e+01 1.0000000e+00 3.8455000e+04 9.7300000e+03 1.2070313e+01  2.4609375e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.2567200e+00 3.0428500e-01 1.6037800e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.1000000e+01 6.1000000e-01 1.8135709e+00 3.7972766e+00 2.9600485e+00 1.9890491e+01 1.0000000e+00 3.8499000e+04 9.7450000e+03 1.2148438e+01  2.3828125e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.3920820e+00 2.1783600e-01 1.4215910e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.2000000e+01 6.2000000e-01 1.8440037e+00 3.8568985e+00 3.0065248e+00 2.0076734e+01 1.0000000e+00 3.8619000e+04 9.7750000e+03 1.2148438e+01  2.3828125e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.0742230e+00 2.1057300e-01 1.5288630e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.3000000e+01 6.3000000e-01 1.8709656e+00 3.9178453e+00 3.0540341e+00 2.0267965e+01 1.0000000e+00 3.8688000e+04 9.7930000e+03 1.2148438e+01  2.3828125e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.3541470e+00 8.4920000e-02 1.1705849e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.4000000e+01 6.4000000e-01 1.9000762e+00 3.9788814e+00 3.1016128e+00 2.0459701e+01 1.0000000e+00 3.8816000e+04 9.8320000e+03 1.2148438e+01  2.3828125e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.5686390e+00 4.6528000e-02 1.1824951e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.5000000e+01 6.5000000e-01 1.9293001e+00 4.0402620e+00 3.1494601e+00 2.0652890e+01 0.0000000e+00 3.8816000e+04 9.8320000e+03 1.2226563e+01  2.2265625e+00 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 9.0318700e+00 1.9067000e-01 2.9738889e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.6000000e+01 6.6000000e-01 1.9612076e+00 4.0996632e+00 3.1957645e+00 2.0838884e+01 1.0000000e+00 3.8884000e+04 9.8470000e+03 1.2226563e+01  2.2265625e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.1271160e+00 6.3193200e-01 2.1225619e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.7000000e+01 6.7000000e-01 1.9865800e+00 4.1585752e+00 3.2416875e+00 2.1022901e+01 2.0000000e+00 3.9047000e+04 9.8980000e+03 1.2304688e+01  1.9921875e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.1350070e+00 5.9728000e-02 1.4783030e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.8000000e+01 6.8000000e-01 1.8270187e+00 3.4743840e+00 2.7083476e+00 1.8613672e+01 1.0000000e+01 5.0281000e+04 1.2922000e+04 1.8398438e+01 -2.5390625e+00 3.1000000e+01 3.3000000e+01 3.2000000e+01 3.3000000e+01 1.0000000e+00 3.1000000e+01 1.9855327e+01 8.3403300e-01 7.8793740e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.9000000e+01 6.9000000e-01 1.2452642e+00 3.5128872e+00 2.7383616e+00 1.8719792e+01 1.0000000e+00 4.7219000e+04 1.2265000e+04 1.8398438e+01 -2.5390625e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 6.6922350e+00 3.4496000e-01 2.4323199e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
7.0000000e+01 7.0000000e-01 1.7161075e+00 3.5717715e+00 2.7842630e+00 1.8904852e+01 1.0000000e+00 4.6889000e+04 1.2157000e+04 1.8398438e+01 -2.5390625e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 5.1786690e+00 1.9569800e-01 2.0305629e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
7.1000000e+01 7.1000000e-01 1.7447254e+00 3.6310309e+00 2.8304568e+00 1.9091334e+01 2.0000000e+00 4.6784000e+04 1.2118000e+04 1.8398438e+01 -2.5390625e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.7045690e+00 2.1236300e-01 1.3284910e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
7.2000000e+01 7.2000000e-01 1.7735283e+00 3.6906774e+00 2.8769524e+00 1.9279411e+01 2.0000000e+00 4.6784000e+04 1.2118000e+04 1.8398438e+01 -2.5390625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.8278690e+00 1.7823900e-01 2.1918759e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.8537320e+00 2.4068800e-01 1.5760510e+00 
7.3000000e+01 7.3000000e-01 1.8025295e+00 3.7507221e+00 2.9237583e+00 1.9469067e+01 2.0000000e+00 4.6784000e+04 1.2118000e+04 1.8398438e+01 -2.5390625e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 6.3196490e+00 2.3189100e-01 2.2862091e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.8095490e+00 2.1369700e-01 1.6984379e+00 
7.4000000e+01 7.4000000e-01 1.8317147e+00 3.8110978e+00 2.9708223e+00 1.9660115e+01 2.0000000e+00 4.6838000e+04 1.2133000e+04 1.8398438e+01 -2.5390625e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.9621200e+00 1.3787300e-01 1.4238038e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.8095490e+00 2.1369700e-01 1.6984379e+00 
7.5000000e+01 7.5000000e-01 1.8610419e+00 3.8716935e+00 3.0180578e+00 1.9852231e+01 2.0000000e+00 4.6931000e+04 1.2160000e+04 1.8398438e+01 -2.5390625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.9083380e+00 1.5007700e-01 1.5961020e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.8095490e+00 2.1369700e-01 1.6984379e+00 
7.6000000e+01 7.6000000e-01 1.8904909e+00 3.9325279e+00 3.0654794e+00 2.0045569e+01 2.0000000e+00 4.6991000e+04 1.2175000e+04 1.8398438e+01 -2.5390625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.8323660e+00 1.5222900e-01 1.6272912e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.8095490e+00 2.1369700e-01 1.6984379e+00 
7.7000000e+01 7.7000000e-01 1.9200624e+00 3.9936070e+00 3.1130917e+00 2.0240157e+01 2.0000000e+00 4.6991000e+04 1.2175000e+04 1.8398438e+01 -2.5390625e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 9.3484770e+00 5.9712600e-01 3.1867580e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.9737310e+00 9.2575000e-02 1.7423792e+00 
7.8000000e+01 7.8000000e-01 1.9497432e+00 4.0548521e+00 3.1608334e+00 2.0435808e+01 2.0000000e+00 4.7092000e+04 1.2202000e+04 1.8398438e+01 -2.5390625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.8148700e+00 1.3432700e-01 1.6635771e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.9737310e+00 9.2575000e-02 1.7423792e+00 
7.9000000e+01 7.9000000e-01 1.9794957e+00 4.1161648e+00 3.2086278e+00 2.0632362e+01 2.0000000e+00 4.7092000e+04 1.2202000e+04 1.8398438e+01 -2.5390625e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 9.7443190e+00 2.8707100e-01 3.4439270e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.2812240e+00 9.4889000e-02 1.4103770e+00 
8.0000000e+01 8.0000000e-01 2.0092122e+00 4.1771865e+00 3.2561954e+00 2.0828766e+01 2.0000000e+00 4.7162000e+04 1.2223000e+04 1.8398438e+01 -2.5390625e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.6900640e+00 1.0351200e-01 1.3605452e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.2812240e+00 9.4889000e-02 1.4103770e+00 
8.1000000e+01 8.1000000e-01 2.0384724e+00 4.2363178e+00 3.3022893e+00 2.1020501e+01 2.0000000e+00 4.7336000e+04 1.2274000e+04 1.8476563e+01 -2.4609375e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.2310890e+00 1.5308700e-01 1.5511849e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.2812240e+00 9.4889000e-02 1.4103770e+00 
8.2000000e+01 8.2000000e-01 1.8015769e+00 3.1907753e+00 2.4872693e+00 1.7397231e+01 1.1000000e+01 6.0309000e+04 1.6150000e+04 2.7070313e+01  2.4609375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 6.8176520e+00 1.2624600e-01 2.3801770e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.2812240e+00 9.4889000e-02 1.4103770e+00 
8.3000000e+01 8.3000000e-01 1.0759923e+00 3.2350950e+00 2.5218173e+00 1.7598972e+01 2.0000000e+00 5.5454000e+04 1.4560000e+04 2.7070313e+01  2.4609375e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 7.3536960e+00 1.5337500e-01 2.5026860e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.2812240e+00 9.4889000e-02 1.4103770e+00 
8.4000000e+01 8.4000000e-01 1.5819291e+00 3.2913614e+00 2.5656781e+00 1.7775313e+01 2.0000000e+00 5.4964000e+04 1.4389000e+04 2.7070313e+01  2.4609375e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 5.6743590e+00 1.4143000e-01 2.1189921e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.2812240e+00 9.4889000e-02 1.4103770e+00 
8.5000000e+01 8.5000000e-01 1.6095540e+00 3.3480554e+00 2.6098721e+00 1.7953115e+01 2.0000000e+00 5.4922000e+04 1.4374000e+04 2.7070313e+01  2.4609375e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.6213390e+00 1.1530700e-01 1.7086561e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.2812240e+00 9.4889000e-02 1.4103770e+00 
8.6000000e+01 8.6000000e-01 1.6373845e+00 3.4051472e+00 2.6543763e+00 1.8132305e+01 2.0000000e+00 5.4922000e+04 1.4374000e+04 2.7070313e+01  2.4609375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 6.7047710e+00 1.7634500e-01 2.4973631e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.1113350e+00 1.1732700e-01 1.3821549e+00 
8.7000000e+01 8.7000000e-01 1.6654158e+00 3.4626459e+00 2.6991976e+00 1.8312944e+01 2.0000000e+00 5.4922000e+04 1.4374000e+04 2.7070313e+01  2.4609375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 6.4054060e+00 1.4621400e-01 2.5885069e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.9763960e+00 1.0661700e-01 1.4763489e+00 
8.8000000e+01 8.8000000e-01 1.6936505e+00 3.5205544e+00 2.7443383e+00 1.8495070e+01 2.0000000e+00 5.4922000e+04 1.4374000e+04 2.7070313e+01  2.4609375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 6.2563470e+00 1.4237300e-01 2.3699419e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.9683300e+00 1.6986200e-01 1.5386078e+00 
8.9000000e+01 8.9000000e-01 1.7220872e+00 3.5788641e+00 2.7897918e+00 1.8678673e+01 2.0000000e+00 5.4922000e+04 1.4374000e+04 2.7070313e+01  2.4609375e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 7.1381540e+00 4.1021500e-01 2.5334289e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.9653710e+00 1.0400700e-01 1.5582380e+00 
9.0000000e+01 9.0000000e-01 1.7507144e+00 3.6375381e+00 2.8355293e+00 1.8863648e+01 2.0000000e+00 5.4922000e+04 1.4374000e+04 2.7070313e+01  2.4609375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 6.7002830e+00 3.9267100e-01 2.3892579e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.1488170e+00 1.1115600e-01 1.4341049e+00 
9.1000000e+01 9.1000000e-01 1.7795402e+00 3.6966457e+00 2.8816048e+00 1.9050274e+01 2.0000000e+00 5.4922000e+04 1.4374000e+04 2.7070313e+01  2.4609375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 6.7096320e+00 1.6008900e-01 2.2839630e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.1166270e+00 2.0243900e-01 1.5235081e+00 
9.2000000e+01 9.2000000e-01 1.8085663e+00 3.7561279e+00 2.9279723e+00 1.9238373e+01 2.0000000e+00 5.4922000e+04 1.4374000e+04 2.7070313e+01  2.4609375e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 8.0901450e+00 3.8484300e-01 2.9465990e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.0751350e+00 1.2027500e-01 1.4591680e+00 
9.3000000e+01 9.3000000e-01 1.8377794e+00 3.8159885e+00 2.9746347e+00 1.9427985e+01 2.0000000e+00 5.4922000e+04 1.4374000e+04 2.7070313e+01  2.4609375e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 7.3091990e+00 1.3872600e-01 2.7754140e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.3217460e+00 9.9332000e-02 1.6413321e+00 
9.4000000e+01 9.4000000e-01 1.8671768e+00 3.8762140e+00 3.0215817e+00 1.9619093e+01 2.0000000e+00 5.4980000e+04 1.4389000e+04 2.7070313e+01  2.4609375e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.9622400e+00 8.9436000e-02 1.4543002e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.3217460e+00 9.9332000e-02 1.6413321e+00 
9.5000000e+01 9.5000000e-01 1.8967439e+00 3.9367589e+00 3.0687776e+00 1.9811558e+01 2.0000000e+00 5.4980000e+04 1.4389000e+04 2.7070313e+01  2.4609375e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 7.0602760e+00 1.9015200e-01 2.4498360e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.6173450e+00 1.0571500e-01 1.5694330e+00 
9.6000000e+01 9.6000000e-01 1.9264553e+00 3.9975679e+00 3.1161793e+00 2.0005219e+01 2.0000000e+00 5.4980000e+04 1.4389000e+04 2.7148438e+01  2.6171875e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 8.2056620e+00 2.3580300e-01 3.1383240e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.4551020e+00 9.4061000e-02 1.5424922e+00 
9.7000000e+01 9.7000000e-01 1.9482812e+00 4.0567876e+00 3.1623422e+00 2.0208825e+01 2.0000000e+00 5.5037000e+04 1.4401000e+04 2.7148438e+01  2.6171875e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 5.2600840e+00 1.2445200e-01 1.7778881e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.4551020e+00 9.4061000e-02 1.5424922e+00 
9.8000000e+01 9.8000000e-01 1.9856895e+00 4.1173902e+00 3.2095830e+00 2.0402474e+01 2.0000000e+00 5.5113000e+04 1.4422000e+04 2.7148438e+01  2.6171875e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.5916760e+00 1.0038300e-01 1.4959750e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.4551020e+00 9.4061000e-02 1.5424922e+00 
9.9000000e+01 9.9000000e-01 2.0154094e+00 4.1781116e+00 3.2569165e+00 2.0596879e+01 2.0000000e+00 5.5113000e+04 1.4422000e+04 2.7148438e+01  2.6171875e+00 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.0334700e+01 2.3816100e-01 3.7984982e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.5140660e+00 1.1851900e-01 1.7181699e+00 
1.0000000e+02 1.0000000e+00 2.0451408e+00 4.2387653e+00 3.3041972e+00 2.0791398e+01 2.0000000e+00 5.5239000e+04 1.4461000e+04 2.7226563e+01  2.8515625e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.8699050e+00 5.9512000e-02 1.3177590e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.5140660e+00 1.1851900e-01 1.7181699e+00 
1.0100000e+02 1.0100000e+00 2.0698619e+00 4.2978100e+00 3.3502237e+00 2.0980864e+01 2.0000000e+00 5.5342000e+04 1.4485000e+04 2.7304688e+01  3.0859375e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 5.1741030e+00 1.1133800e-01 1.8814881e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.5140660e+00 1.1851900e-01 1.7181699e+00 
1.0200000e+02 1.0200000e+00 2.0984338e+00 4.3533153e+00 3.3934911e+00 2.1157807e+01 2.0000000e+00 5.5572000e+04 1.4551000e+04 2.7382813e+01  3.3203125e+00 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.0016602e+01 2.2807800e-01 3.6836429e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.5140660e+00 1.1851900e-01 1.7181699e+00 
1.0300000e+02 1.0300000e+00 1.6977362e+00 2.6715264e+00 2.0825051e+00 1.4777252e+01 1.9000000e+01 7.8173000e+04 2.1295000e+04 4.1914063e+01  2.7734375e+00 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 4.5149530e+00 2.1309600e-01 1.6676221e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.5140660e+00 1.1851900e-01 1.7181699e+00 
1.0400000e+02 1.0400000e+00 1.3124319e+00 2.7208649e+00 2.1209653e+00 1.4922470e+01 2.0000000e+00 6.7484000e+04 1.7722000e+04 4.1914063e+01  2.7734375e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 9.7663340e+00 5.2303400e-01 3.8852892e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.5140660e+00 1.1851900e-01 1.7181699e+00 
1.0500000e+02 1.0500000e+00 1.3209747e+00 2.7712566e+00 2.1602466e+00 1.5073877e+01 2.0000000e+00 6.6125000e+04 1.7254000e+04 4.1914063e+01  2.7734375e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 9.9330470e+00 1.3421780e+00 4.4385989e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.5140660e+00 1.1851900e-01 1.7181699e+00 
1.0600000e+02 1.0600000e+00 1.3458522e+00 2.8222230e+00 2.1999759e+00 1.5227015e+01 2.0000000e+00 6.6059000e+04 1.7230000e+04 4.1992188e+01  2.7734375e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.1395540e+00 7.4950200e-01 2.8339119e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.5140660e+00 1.1851900e-01 1.7181699e+00 
1.0700000e+02 1.0700000e+00 1.3710151e+00 2.8737674e+00 2.2401557e+00 1.5381928e+01 2.0000000e+00 6.6005000e+04 1.7212000e+04 4.1992188e+01  2.7734375e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 8.0771330e+00 6.9037500e-01 3.2851589e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.5140660e+00 1.1851900e-01 1.7181699e+00 
1.0800000e+02 1.0800000e+00 1.3964500e+00 2.9258328e+00 2.2807416e+00 1.5538421e+01 2.0000000e+00 6.6005000e+04 1.7212000e+04 4.1992188e+01  2.7734375e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.0038801e+01 1.2947210e+00 4.2475171e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.5513020e+00 8.3299000e-01 3.0474679e+00 
1.0900000e+02 1.0900000e+00 1.4221329e+00 2.9783810e+00 2.3217039e+00 1.5696378e+01 2.0000000e+00 6.6005000e+04 1.7212000e+04 4.1992188e+01  2.7734375e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 8.8250760e+00 7.5250600e-01 3.7885280e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.1707200e+00 7.8739800e-01 2.7812312e+00 
1.1000000e+02 1.1000000e+00 1.4480592e+00 3.0314317e+00 2.3630580e+00 1.5855905e+01 2.0000000e+00 6.6058000e+04 1.7227000e+04 4.1992188e+01  2.7734375e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.5666980e+00 4.0938100e-01 2.7080610e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.1707200e+00 7.8739800e-01 2.7812312e+00 
1.1100000e+02 1.1100000e+00 1.4742346e+00 3.0849883e+00 2.4048063e+00 1.6017036e+01 2.0000000e+00 6.6058000e+04 1.7227000e+04 4.1992188e+01  2.7734375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.2625980e+00 7.4961200e-01 3.5429080e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.6007450e+00 3.2656600e-01 2.1751440e+00 
1.1200000e+02 1.1200000e+00 1.5006606e+00 3.1390541e+00 2.4469517e+00 1.6179822e+01 2.0000000e+00 6.6058000e+04 1.7227000e+04 4.2070313e+01  2.7734375e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 7.7840510e+00 9.2149100e-01 3.4468319e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.7426290e+00 3.3456200e-01 2.3927181e+00 
1.1300000e+02 1.1300000e+00 1.5273354e+00 3.1936186e+00 2.4894857e+00 1.6344253e+01 2.0000000e+00 6.5959000e+04 1.7194000e+04 4.2070313e+01  2.7734375e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 7.6699550e+00 6.8186400e-01 3.0270329e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.7426290e+00 3.3456200e-01 2.3927181e+00 
1.1400000e+02 1.1400000e+00 1.5542500e+00 3.2486569e+00 2.5323891e+00 1.6510264e+01 2.0000000e+00 6.6015000e+04 1.7209000e+04 4.2070313e+01  2.7734375e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.8894880e+00 5.0304100e-01 2.6107221e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.7426290e+00 3.3456200e-01 2.3927181e+00 
1.1500000e+02 1.1500000e+00 1.5813980e+00 3.3041695e+00 2.5756622e+00 1.6677889e+01 2.0000000e+00 6.6015000e+04 1.7209000e+04 4.2070313e+01  2.7734375e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 7.6655560e+00 7.4859600e-01 2.9971242e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.9483690e+00 5.9976200e-01 2.5817590e+00 
1.1600000e+02 1.1600000e+00 1.6087766e+00 3.3601438e+00 2.6192953e+00 1.6847108e+01 2.0000000e+00 6.6082000e+04 1.7230000e+04 4.2070313e+01  2.7734375e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.6439150e+00 5.8858300e-01 2.1761131e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.9483690e+00 5.9976200e-01 2.5817590e+00 
1.1700000e+02 1.1700000e+00 1.6363813e+00 3.4165748e+00 2.6632843e+00 1.7017934e+01 2.0000000e+00 6.6082000e+04 1.7230000e+04 4.2070313e+01  2.7734375e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 7.6559680e+00 1.0677930e+00 3.4803050e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.7978850e+00 6.9834100e-01 2.4976199e+00 
1.1800000e+02 1.1800000e+00 1.6642004e+00 3.4734223e+00 2.7075979e+00 1.7190247e+01 2.0000000e+00 6.6082000e+04 1.7230000e+04 4.2070313e+01  2.7734375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.7245520e+00 1.4253090e+00 4.3387811e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.2471720e+00 8.6375300e-01 3.0542831e+00 
1.1900000e+02 1.1900000e+00 1.6922275e+00 3.5307008e+00 2.7522476e+00 1.7364136e+01 2.0000000e+00 6.6082000e+04 1.7230000e+04 4.2070313e+01  2.7734375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.3620920e+00 8.6248700e-01 3.4270620e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.6821460e+00 5.1563600e-01 2.4810061e+00 
1.2000000e+02 1.2000000e+00 1.7204605e+00 3.5883870e+00 2.7972151e+00 1.7539541e+01 2.0000000e+00 6.6152000e+04 1.7248000e+04 4.2148438e+01  2.7734375e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.8398410e+00 5.4166100e-01 2.5656669e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.6821460e+00 5.1563600e-01 2.4810061e+00 
1.2100000e+02 1.2100000e+00 1.7488916e+00 3.6464746e+00 2.8424955e+00 1.7716469e+01 2.0000000e+00 6.6050000e+04 1.7215000e+04 4.2148438e+01  2.7734375e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 6.7381000e+00 7.2446800e-01 2.7599490e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.6821460e+00 5.1563600e-01 2.4810061e+00 
1.2200000e+02 1.2200000e+00 1.7775092e+00 3.7049234e+00 2.8880574e+00 1.7894796e+01 2.0000000e+00 6.6050000e+04 1.7215000e+04 4.2148438e+01  2.7734375e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 9.9627130e+00 1.0585260e+00 3.9892862e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.9043390e+00 7.6838100e-01 2.9434581e+00 
1.2300000e+02 1.2300000e+00 1.8062953e+00 3.7637022e+00 2.9338766e+00 1.8074430e+01 2.0000000e+00 6.6050000e+04 1.7215000e+04 4.2148438e+01  2.7734375e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 9.6250180e+00 1.1410320e+00 3.7392950e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.3815540e+00 7.1275200e-01 2.7505121e+00 
1.2400000e+02 1.2400000e+00 1.8351979e+00 3.8226428e+00 2.9798219e+00 1.8254705e+01 2.0000000e+00 6.6200000e+04 1.7257000e+04 4.2148438e+01  2.8515625e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 6.5011680e+00 8.0503700e-01 2.7494130e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.3815540e+00 7.1275200e-01 2.7505121e+00 
1.2500000e+02 1.2500000e+00 1.8626056e+00 3.8819908e+00 3.0260847e+00 1.8436721e+01 2.0000000e+00 6.6200000e+04 1.7257000e+04 4.2148438e+01  2.8515625e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.1736281e+01 1.2420390e+00 5.2253189e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.5913530e+00 5.5911100e-01 2.5442460e+00 
1.2600000e+02 1.2600000e+00 1.8933809e+00 3.9412799e+00 3.0723017e+00 1.8618560e+01 2.0000000e+00 6.6200000e+04 1.7257000e+04 4.2148438e+01  2.8515625e+00 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.4366165e+01 1.9490210e+00 6.6374061e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.9142130e+00 6.0198500e-01 2.5411911e+00 
1.2700000e+02 1.2700000e+00 1.9224552e+00 4.0004579e+00 3.1184321e+00 1.8800054e+01 2.0000000e+00 6.6323000e+04 1.7290000e+04 4.2148438e+01  2.9296875e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.9018080e+00 7.7620600e-01 2.8077469e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.9142130e+00 6.0198500e-01 2.5411911e+00 
1.2800000e+02 1.2800000e+00 1.9501694e+00 4.0599890e+00 3.1648377e+00 1.8983038e+01 2.0000000e+00 6.6431000e+04 1.7323000e+04 4.2226563e+01  3.0078125e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.7315740e+00 4.8159200e-01 2.4381051e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.9142130e+00 6.0198500e-01 2.5411911e+00 
1.2900000e+02 1.2900000e+00 1.9795237e+00 4.1193410e+00 3.2111037e+00 1.9165387e+01 2.0000000e+00 6.6377000e+04 1.7305000e+04 4.2226563e+01  3.0859375e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 6.3935150e+00 6.1350400e-01 2.4672279e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.9142130e+00 6.0198500e-01 2.5411911e+00 
1.3000000e+02 1.3000000e+00 2.0079550e+00 4.1757264e+00 3.2550572e+00 1.9335773e+01 2.0000000e+00 6.6633000e+04 1.7380000e+04 4.2304688e+01  3.2421875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 8.7723780e+00 9.7466500e-01 3.7941201e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.9142130e+00 6.0198500e-01 2.5411911e+00 
1.3100000e+02 1.3100000e+00 1.6112448e+00 2.5395219e+00 1.9796050e+00 1.3037893e+01 2.0000000e+01 8.9229000e+04 2.4139000e+04 5.6835938e+01  2.5390625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3159490e+00 7.2216000e-01 2.9719350e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.9142130e+00 6.0198500e-01 2.5411911e+00 
1.3200000e+02 1.3200000e+00 1.2376879e+00 2.5867258e+00 2.0164013e+00 1.3169415e+01 2.0000000e+00 7.8692000e+04 2.0578000e+04 5.6914063e+01  2.5390625e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.3689616e+01 1.5199780e+00 5.5376511e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.9142130e+00 6.0198500e-01 2.5411911e+00 
1.3300000e+02 1.3300000e+00 1.2401865e+00 2.6352509e+00 2.0542276e+00 1.3308018e+01 2.0000000e+00 7.7342000e+04 2.0113000e+04 5.6914063e+01  2.5390625e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 8.4540100e+00 8.5850900e-01 3.2789900e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.9142130e+00 6.0198500e-01 2.5411911e+00 
1.3400000e+02 1.3400000e+00 1.2640246e+00 2.6843170e+00 2.0924755e+00 1.3448174e+01 2.0000000e+00 7.7365000e+04 2.0116000e+04 5.6914063e+01  2.5390625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.3767850e+00 5.8975800e-01 3.4195881e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.4285060e+00 3.3784000e-01 2.4946702e+00 
1.3500000e+02 1.3500000e+00 1.2881426e+00 2.7339850e+00 2.1311927e+00 1.3590148e+01 2.0000000e+00 7.7365000e+04 2.0116000e+04 5.6914063e+01  2.5390625e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 7.5296820e+00 6.2424300e-01 3.2534339e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.3084870e+00 4.6968300e-01 2.5884521e+00 
1.3600000e+02 1.3600000e+00 1.3125492e+00 2.7842292e+00 2.1703589e+00 1.3733870e+01 2.0000000e+00 7.7440000e+04 2.0137000e+04 5.6914063e+01  2.5390625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.0209130e+00 3.9861600e-01 2.4520690e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.3084870e+00 4.6968300e-01 2.5884521e+00 
1.3700000e+02 1.3700000e+00 1.3372295e+00 2.8350163e+00 2.2099485e+00 1.3879234e+01 2.0000000e+00 7.7440000e+04 2.0137000e+04 5.6992188e+01  2.5390625e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 8.2082220e+00 5.4467200e-01 3.0882900e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.4926300e+00 5.3804000e-01 2.4741700e+00 
1.3800000e+02 1.3800000e+00 1.3621754e+00 2.8863468e+00 2.2499616e+00 1.4026273e+01 2.0000000e+00 7.7269000e+04 2.0080000e+04 5.6992188e+01  2.5390625e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 8.1336880e+00 6.8569000e-01 3.1592259e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.4926300e+00 5.3804000e-01 2.4741700e+00 
1.3900000e+02 1.3900000e+00 1.3873675e+00 2.9381439e+00 2.2903383e+00 1.4174721e+01 2.0000000e+00 7.7269000e+04 2.0080000e+04 5.6992188e+01  2.5390625e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.1225656e+01 1.1804730e+00 5.0416191e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.7654050e+00 6.4670300e-01 2.8300471e+00 
1.4000000e+02 1.4000000e+00 1.4127829e+00 2.9903934e+00 2.3310679e+00 1.4324545e+01 2.0000000e+00 7.7296000e+04 2.0089000e+04 5.6992188e+01  2.5390625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.6176060e+00 6.4860500e-01 2.8295650e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.7654050e+00 6.4670300e-01 2.8300471e+00 
1.4100000e+02 1.4100000e+00 1.4384251e+00 3.0431236e+00 2.3721720e+00 1.4475893e+01 2.0000000e+00 7.7296000e+04 2.0089000e+04 5.6992188e+01  2.5390625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.3989070e+00 6.1581300e-01 3.2869079e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.3091480e+00 2.9055000e-01 2.4204500e+00 
1.4200000e+02 1.4200000e+00 1.4643007e+00 3.0963324e+00 2.4136493e+00 1.4628784e+01 2.0000000e+00 7.7296000e+04 2.0089000e+04 5.6992188e+01  2.5390625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 9.0109880e+00 7.1859200e-01 3.5150721e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.2935310e+00 3.5636900e-01 2.5117168e+00 
1.4300000e+02 1.4300000e+00 1.4904100e+00 3.1500238e+00 2.4555027e+00 1.4783272e+01 2.0000000e+00 7.7296000e+04 2.0089000e+04 5.7070313e+01  2.5390625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8714130e+00 5.0092300e-01 3.4142759e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.4326620e+00 4.9421500e-01 2.5576611e+00 
1.4400000e+02 1.4400000e+00 1.5167457e+00 3.2041643e+00 2.4977063e+00 1.4939257e+01 2.0000000e+00 7.7335000e+04 2.0101000e+04 5.7070313e+01  2.5390625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.2664570e+00 3.4031200e-01 2.4696710e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.4326620e+00 4.9421500e-01 2.5576611e+00 
1.4500000e+02 1.4500000e+00 1.5433008e+00 3.2587600e+00 2.5402647e+00 1.5096800e+01 2.0000000e+00 7.7335000e+04 2.0101000e+04 5.7070313e+01  2.5390625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8236140e+00 5.0184400e-01 3.3764551e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.2058600e+00 3.8047500e-01 2.2814281e+00 
1.4600000e+02 1.4600000e+00 1.5700701e+00 3.3137839e+00 2.5831568e+00 1.5255819e+01 2.0000000e+00 7.7335000e+04 2.0101000e+04 5.7070313e+01  2.5390625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.5838200e+00 5.4334100e-01 3.2840710e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.7025240e+00 6.2931200e-01 2.8142490e+00 
1.4700000e+02 1.4700000e+00 1.5970440e+00 3.3692250e+00 2.6263742e+00 1.5416309e+01 2.0000000e+00 7.7335000e+04 2.0101000e+04 5.7070313e+01  2.5390625e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 7.9581400e+00 5.2615000e-01 3.3139429e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.0703880e+00 3.5318600e-01 2.1999340e+00 
1.4800000e+02 1.4800000e+00 1.6242202e+00 3.4250849e+00 2.6699181e+00 1.5578308e+01 2.0000000e+00 7.7410000e+04 2.0122000e+04 5.7070313e+01  2.5390625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.5736770e+00 5.8215600e-01 2.8597050e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.0703880e+00 3.5318600e-01 2.1999340e+00 
1.4900000e+02 1.4900000e+00 1.6515862e+00 3.4813125e+00 2.7137485e+00 1.5741657e+01 2.0000000e+00 7.7494000e+04 2.0146000e+04 5.7070313e+01  2.5390625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.5358020e+00 5.9944300e-01 2.8661289e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.0703880e+00 3.5318600e-01 2.1999340e+00 
1.5000000e+02 1.5000000e+00 1.6791367e+00 3.5379379e+00 2.7578891e+00 1.5906507e+01 2.0000000e+00 7.7494000e+04 2.0146000e+04 5.7070313e+01  2.5390625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0068313e+01 1.1145050e+00 4.3738861e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.3896110e+00 6.1744700e-01 2.8936229e+00 
1.5100000e+02 1.5100000e+00 1.7068746e+00 3.5949419e+00 2.8023248e+00 1.6072811e+01 2.0000000e+00 7.7494000e+04 2.0146000e+04 5.7148438e+01  2.6171875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.0778465e+01 1.0656580e+00 4.2279289e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.0681170e+00 7.8370100e-01 3.3400071e+00 
1.5200000e+02 1.5200000e+00 1.7331372e+00 3.6523897e+00 2.8471064e+00 1.6240951e+01 2.0000000e+00 7.7362000e+04 2.0101000e+04 5.7148438e+01  2.6171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 9.0014760e+00 9.8624600e-01 3.8984241e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.0681170e+00 7.8370100e-01 3.3400071e+00 
1.5300000e+02 1.5300000e+00 1.7629226e+00 3.7100491e+00 2.8920530e+00 1.6409872e+01 2.0000000e+00 7.7362000e+04 2.0101000e+04 5.7148438e+01  2.5390625e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.1545859e+01 1.2791290e+00 4.6416931e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.8413680e+00 7.2803900e-01 2.6943130e+00 
1.5400000e+02 1.5400000e+00 1.7926330e+00 3.7678946e+00 2.9371446e+00 1.6579501e+01 2.0000000e+00 7.7362000e+04 2.0101000e+04 5.7148438e+01  2.5390625e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 9.6879020e+00 7.9589000e-01 3.8947470e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.9702080e+00 6.4791700e-01 2.9759569e+00 
1.5500000e+02 1.5500000e+00 1.8194051e+00 3.8260956e+00 2.9825134e+00 1.6750738e+01 2.0000000e+00 7.7392000e+04 2.0110000e+04 5.7148438e+01  2.5390625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.5836990e+00 5.7092300e-01 2.7358758e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.9702080e+00 6.4791700e-01 2.9759569e+00 
1.5600000e+02 1.5600000e+00 1.8478594e+00 3.8845305e+00 3.0280645e+00 1.6923033e+01 2.0000000e+00 7.7392000e+04 2.0110000e+04 5.7148438e+01  2.5390625e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.0769016e+01 7.9981800e-01 4.2876930e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.5978560e+00 6.3913900e-01 2.6091509e+00 
1.5700000e+02 1.5700000e+00 1.8763816e+00 3.9430350e+00 3.0736699e+00 1.7095768e+01 2.0000000e+00 7.7536000e+04 2.0149000e+04 5.7148438e+01  2.5390625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.3420860e+00 5.2874000e-01 3.0422578e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.5978560e+00 6.3913900e-01 2.6091509e+00 
1.5800000e+02 1.5800000e+00 1.9048965e+00 4.0014774e+00 3.1192268e+00 1.7268441e+01 2.0000000e+00 7.7536000e+04 2.0149000e+04 5.7148438e+01  2.5390625e+00 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 1.6000135e+01 1.3719270e+00 6.4538560e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.3760970e+00 5.3341800e-01 2.4498839e+00 
1.5900000e+02 1.5900000e+00 1.9333183e+00 4.0596525e+00 3.1645754e+00 1.7440244e+01 2.0000000e+00 7.7536000e+04 2.0149000e+04 5.7226563e+01  2.7734375e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.9181215e+01 2.1311960e+00 7.3015230e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.4278130e+00 8.7337000e-01 3.3410530e+00 
1.6000000e+02 1.6000000e+00 1.9582661e+00 4.1177174e+00 3.2098381e+00 1.7612079e+01 2.0000000e+00 7.7632000e+04 2.0176000e+04 5.7226563e+01  2.7734375e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 7.0817280e+00 6.1010500e-01 2.9438269e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.4278130e+00 8.7337000e-01 3.3410530e+00 
1.6100000e+02 1.6100000e+00 1.9895736e+00 4.1742031e+00 3.2538698e+00 1.7777453e+01 2.0000000e+00 7.7680000e+04 2.0188000e+04 5.7304688e+01  3.0078125e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.4634180e+00 4.3960100e-01 2.4477880e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.4278130e+00 8.7337000e-01 3.3410530e+00 
1.6200000e+02 1.6200000e+00 1.5857167e+00 2.5294205e+00 1.9717308e+00 1.1439085e+01 2.1000000e+01 1.0075800e+05 2.7103000e+04 7.1914063e+01  2.5390625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.2088770e+00 3.0775700e-01 3.3658149e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.4278130e+00 8.7337000e-01 3.3410530e+00 
1.6300000e+02 1.6300000e+00 1.2016783e+00 2.5759547e+00 2.0080051e+00 1.1560758e+01 2.0000000e+00 9.0316000e+04 2.3566000e+04 7.1914063e+01  2.5390625e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.2459166e+01 4.3002000e-01 4.7963600e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.4278130e+00 8.7337000e-01 3.3410530e+00 
1.6400000e+02 1.6400000e+00 1.2105117e+00 2.6235712e+00 2.0451231e+00 1.1688757e+01 2.0000000e+00 8.9085000e+04 2.3134000e+04 7.1914063e+01  2.5390625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0606623e+01 5.0650200e-01 3.7124770e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.4278130e+00 8.7337000e-01 3.3410530e+00 
1.6500000e+02 1.6500000e+00 1.2335708e+00 2.6717380e+00 2.0826700e+00 1.1818399e+01 2.0000000e+00 8.9052000e+04 2.3122000e+04 7.1914063e+01  2.5390625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.7888990e+00 1.6517200e-01 2.5514410e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.4278130e+00 8.7337000e-01 3.3410530e+00 
1.6600000e+02 1.6600000e+00 1.2568913e+00 2.7204359e+00 2.1206309e+00 1.1949639e+01 2.0000000e+00 8.9052000e+04 2.3122000e+04 7.1914063e+01  2.5390625e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 8.6019510e+00 3.5997000e-01 3.0585670e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.8907580e+00 4.0154200e-01 2.8847702e+00 
1.6700000e+02 1.6700000e+00 1.2804573e+00 2.7696198e+00 2.1589707e+00 1.2082335e+01 2.0000000e+00 8.9105000e+04 2.3137000e+04 7.1992188e+01  2.5390625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.0846910e+00 1.7190700e-01 2.7274671e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.8907580e+00 4.0154200e-01 2.8847702e+00 
1.6800000e+02 1.6800000e+00 1.3042582e+00 2.8192917e+00 2.1976908e+00 1.2216516e+01 2.0000000e+00 8.8979000e+04 2.3095000e+04 7.1992188e+01  2.5390625e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 9.0670150e+00 3.7832400e-01 3.4347079e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.8907580e+00 4.0154200e-01 2.8847702e+00 
1.6900000e+02 1.6900000e+00 1.3282753e+00 2.8693734e+00 2.2367305e+00 1.2351921e+01 2.0000000e+00 8.8979000e+04 2.3095000e+04 7.1992188e+01  2.5390625e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.2171453e+01 5.7047600e-01 4.2288311e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.0163940e+00 2.6020500e-01 2.7197759e+00 
1.7000000e+02 1.7000000e+00 1.3524892e+00 2.9198657e+00 2.2760901e+00 1.2488578e+01 2.0000000e+00 8.9006000e+04 2.3104000e+04 7.1992188e+01  2.5390625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.8541690e+00 1.5424700e-01 2.5787790e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.0163940e+00 2.6020500e-01 2.7197759e+00 
1.7100000e+02 1.7100000e+00 1.3769005e+00 2.9707684e+00 2.3157698e+00 1.2626518e+01 2.0000000e+00 8.9006000e+04 2.3104000e+04 7.1992188e+01  2.5390625e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 9.9497290e+00 2.4251300e-01 3.4188840e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.7904750e+00 2.9109800e-01 2.8535960e+00 
1.7200000e+02 1.7200000e+00 1.4015127e+00 3.0220927e+00 2.3557780e+00 1.2765820e+01 2.0000000e+00 8.9006000e+04 2.3104000e+04 7.1992188e+01  2.5390625e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 9.6738410e+00 1.8552500e-01 3.3220739e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.5558560e+00 3.8874900e-01 3.0130858e+00 
1.7300000e+02 1.7300000e+00 1.4263286e+00 3.0738365e+00 2.3961133e+00 1.2906512e+01 2.0000000e+00 8.9006000e+04 2.3104000e+04 7.2070313e+01  2.5390625e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.0054751e+01 4.0180800e-01 3.6112170e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.9521230e+00 2.0495600e-01 2.9518101e+00 
1.7400000e+02 1.7400000e+00 1.4513402e+00 3.1259680e+00 2.4367508e+00 1.3048502e+01 2.0000000e+00 8.9006000e+04 2.3104000e+04 7.2070313e+01  2.5390625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0350423e+01 5.3514800e-01 4.0442510e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.8503490e+00 2.9187100e-01 2.8638239e+00 
1.7500000e+02 1.7500000e+00 1.4765374e+00 3.1784760e+00 2.4776817e+00 1.3191787e+01 2.0000000e+00 8.9006000e+04 2.3104000e+04 7.2070313e+01  2.5390625e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 9.7610610e+00 1.9427100e-01 3.3727050e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.6977780e+00 1.4247700e-01 2.5543849e+00 
1.7600000e+02 1.7600000e+00 1.5019166e+00 3.2313548e+00 2.5189018e+00 1.3336378e+01 2.0000000e+00 8.9006000e+04 2.3104000e+04 7.2070313e+01  2.5390625e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.1814178e+01 2.8588000e-01 4.0503900e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.6516720e+00 2.1335400e-01 2.7857270e+00 
1.7700000e+02 1.7700000e+00 1.5274691e+00 3.2845727e+00 2.5603861e+00 1.3482177e+01 2.0000000e+00 8.9006000e+04 2.3104000e+04 7.2070313e+01  2.5390625e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 9.5165850e+00 1.8042400e-01 3.2528579e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.9144680e+00 2.8993000e-01 2.7789469e+00 
1.7800000e+02 1.7800000e+00 1.5531879e+00 3.3381295e+00 2.6021347e+00 1.3629223e+01 2.0000000e+00 8.9081000e+04 2.3125000e+04 7.2070313e+01  2.5390625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.0276180e+00 3.8430800e-01 2.9298799e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.9144680e+00 2.8993000e-01 2.7789469e+00 
1.7900000e+02 1.7900000e+00 1.5790595e+00 3.3919694e+00 2.6441039e+00 1.3777343e+01 2.0000000e+00 8.9162000e+04 2.3146000e+04 7.2070313e+01  2.5390625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.9275090e+00 1.4284900e-01 2.7563932e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.9144680e+00 2.8993000e-01 2.7789469e+00 
1.8000000e+02 1.8000000e+00 1.6050810e+00 3.4461322e+00 2.6863248e+00 1.3926716e+01 2.0000000e+00 8.9162000e+04 2.3146000e+04 7.2070313e+01  2.5390625e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 9.8917660e+00 1.8064000e-01 3.4922559e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.8241610e+00 1.6543200e-01 2.6669290e+00 
1.8100000e+02 1.8100000e+00 1.6312574e+00 3.5005932e+00 2.7287782e+00 1.4077288e+01 2.0000000e+00 8.9162000e+04 2.3146000e+04 7.2148438e+01  2.6171875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.2029711e+01 2.4634300e-01 4.1509831e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.7709730e+00 2.4711400e-01 2.5948431e+00 
1.8200000e+02 1.8200000e+00 1.6563159e+00 3.5554217e+00 2.7715180e+00 1.4230248e+01 2.0000000e+00 8.9036000e+04 2.3104000e+04 7.2148438e+01  2.6171875e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 8.4734540e+00 3.0828700e-01 3.3057520e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.7709730e+00 2.4711400e-01 2.5948431e+00 
1.8300000e+02 1.8300000e+00 1.6840837e+00 3.6103466e+00 2.8143330e+00 1.4382840e+01 2.0000000e+00 8.9036000e+04 2.3104000e+04 7.2148438e+01  2.6171875e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.2150586e+01 7.6877800e-01 4.5576680e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.9764330e+00 2.6926400e-01 2.8027790e+00 
1.8400000e+02 1.8400000e+00 1.7106154e+00 3.6654471e+00 2.8572849e+00 1.4536259e+01 2.0000000e+00 8.9063000e+04 2.3113000e+04 7.2148438e+01  2.5390625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.8695080e+00 1.8996400e-01 3.0157490e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.9764330e+00 2.6926400e-01 2.8027790e+00 
1.8500000e+02 1.8500000e+00 1.7382346e+00 3.7205901e+00 2.9002699e+00 1.4688976e+01 2.0000000e+00 8.9063000e+04 2.3113000e+04 7.2148438e+01  2.5390625e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.3027098e+01 3.6293000e-01 4.2312639e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.0622510e+00 2.3510000e-01 2.8548329e+00 
1.8600000e+02 1.8600000e+00 1.7638428e+00 3.7759629e+00 2.9434341e+00 1.4843777e+01 2.0000000e+00 8.9063000e+04 2.3113000e+04 7.2148438e+01  2.5390625e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.7040601e+01 8.7085200e-01 6.0371759e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.8735770e+00 1.5783600e-01 2.7845299e+00 
1.8700000e+02 1.8700000e+00 1.7905111e+00 3.8311177e+00 2.9864283e+00 1.4997924e+01 2.0000000e+00 8.9171000e+04 2.3140000e+04 7.2148438e+01  2.5390625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.2192210e+00 3.5019500e-01 2.7983890e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.8735770e+00 1.5783600e-01 2.7845299e+00 
1.8800000e+02 1.8800000e+00 1.8170508e+00 3.8859669e+00 3.0291842e+00 1.5151082e+01 2.0000000e+00 8.9246000e+04 2.3164000e+04 7.2148438e+01  2.5390625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.0701470e+00 1.9742400e-01 2.7359061e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.8735770e+00 1.5783600e-01 2.7845299e+00 
1.8900000e+02 1.8900000e+00 1.8435949e+00 3.9411085e+00 3.0721681e+00 1.5305645e+01 2.0000000e+00 8.9246000e+04 2.3164000e+04 7.2226563e+01  2.7734375e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.3915489e+01 6.7211400e-01 4.8950350e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.6217250e+00 6.2327400e-01 2.9637780e+00 
1.9000000e+02 1.9000000e+00 1.8680389e+00 3.9953478e+00 3.1144487e+00 1.5460662e+01 2.0000000e+00 8.9357000e+04 2.3194000e+04 7.2226563e+01  2.7734375e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 8.6498900e+00 2.6721900e-01 2.8906240e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.6217250e+00 6.2327400e-01 2.9637780e+00 
1.9100000e+02 1.9100000e+00 1.8949276e+00 4.0444940e+00 3.1527590e+00 1.5591473e+01 2.0000000e+00 8.9602000e+04 2.3266000e+04 7.2304688e+01  3.0078125e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.4073895e+01 2.4153900e-01 4.7939489e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.6217250e+00 6.2327400e-01 2.9637780e+00 
1.9200000e+02 1.9200000e+00 1.4864696e+00 2.4026168e+00 1.8728850e+00 9.2332724e+00 2.0000000e+01 1.1211700e+05 2.9980000e+04 8.6914062e+01  2.6953125e+00 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 2.5552790e+01 2.2488150e+00 8.9805598e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.6217250e+00 6.2327400e-01 2.9637780e+00 


==> figures/optimization_d9/solution_statistics_1.dat <==
# 1: time-step number
# 2: time
# 3: mechanical work
# 4: j-integral
# 5: j-integral corrected
# 6: reaction force
# 7: Number of local mesh refinement cycles
# 8: Number of dofs
# 9: Number of finite elements
# 10: Crack tip position x
# 11: Crack tip position y
# 12: Number of ipopt iterations 
# 13: Number of ipopt obj evals 
# 14: Number of ipopt obj grad evals 
# 15: Number of ipopt constraint evals 
# 16: Number of ipopt constraint jacobian evals 
# 17: Number of ipopt hessian evals 
# 18: Ipopt total cpu time 
# 19: Ipopt total sym time 
# 20: Ipopt total wallclock time 
# 21: Number of ipopt iterations equilibration
# 22: Number of ipopt obj evals equilibration
# 23: Number of ipopt obj grad evals equilibration
# 24: Number of ipopt constraint evals equilibration
# 25: Number of ipopt constraint jacobian evals equilibration
# 26: Number of ipopt hessian evals equilibration
# 27: Ipopt total cpu time equilibration
# 28: Ipopt total sym time equilibration
# 29: Ipopt total wallclock time equilibration
0.0000000e+00 0.0000000e+00 0.0000000e+00 1.6633214e+00 1.2965902e+00 1.3322265e+01 7.0000000e+00 2.5991000e+04 5.9860000e+03 1.5234375e+00  3.9062491e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 3.5961320e+00 6.5102000e-02 1.3786671e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.0000000e+00 1.0000000e-02 8.5376092e-01 1.6940526e+00 1.3205458e+00 1.3388190e+01 2.0000000e+00 2.6274000e+04 6.0700000e+03 1.7578125e+00  3.9062487e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.4817340e+00 6.6387000e-02 8.5043788e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.0000000e+00 2.0000000e-02 8.6703686e-01 1.7236164e+00 1.3435914e+00 1.3459350e+01 2.0000000e+00 2.6439000e+04 6.1180000e+03 1.9921875e+00  3.9062484e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.3320140e+00 4.9184000e-02 8.3527398e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.0000000e+00 3.0000000e-02 8.7970043e-01 1.7544837e+00 1.3676530e+00 1.3534661e+01 1.0000000e+00 2.6616000e+04 6.1750000e+03 2.2265625e+00  3.9062480e-02 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 2.8544510e+00 1.1285600e-01 1.0276301e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.0000000e+00 4.0000000e-02 8.9259432e-01 1.7849944e+00 1.3914367e+00 1.3610093e+01 3.0000000e+00 2.6874000e+04 6.2560000e+03 2.4609375e+00  3.9062476e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.3777960e+00 5.2249000e-02 7.8417301e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.0000000e+00 5.0000000e-02 9.0561826e-01 1.8163584e+00 1.4158855e+00 1.3688585e+01 1.0000000e+00 2.7054000e+04 6.3130000e+03 2.6953125e+00  3.9062479e-02 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 3.1563780e+00 6.1990000e-02 1.0064099e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.0000000e+00 6.0000000e-02 9.1895857e-01 1.8481576e+00 1.4406736e+00 1.3769062e+01 1.0000000e+00 2.7141000e+04 6.3400000e+03 2.9296875e+00  3.9062483e-02 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 2.7977900e+00 4.1487000e-02 8.7082505e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
7.0000000e+00 7.0000000e-02 7.9600007e-01 1.3237443e+00 1.0318835e+00 1.2114768e+01 1.5000000e+01 3.4699000e+04 8.6200000e+03 9.7265625e+00 -1.9531252e-01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 6.2460320e+00 1.2595300e-01 2.0688961e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
8.0000000e+00 8.0000000e-02 6.7524482e-01 1.3505495e+00 1.0527787e+00 1.2200711e+01 2.0000000e+00 3.4864000e+04 8.6710000e+03 9.8828125e+00 -1.9531252e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.9951790e+00 4.6205000e-02 1.0877960e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
9.0000000e+00 9.0000000e-02 6.8746615e-01 1.3777470e+00 1.0739797e+00 1.2274229e+01 1.0000000e+00 3.4954000e+04 8.7010000e+03 9.9609375e+00 -1.9531252e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.1154090e+00 6.1185000e-02 1.1211860e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.0000000e+01 1.0000000e-01 7.0001925e-01 1.4061323e+00 1.0961066e+00 1.2352288e+01 1.0000000e+00 3.4993000e+04 8.7130000e+03 1.0117187e+01 -1.9531252e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.0208920e+00 7.2927000e-02 1.0578401e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.1000000e+01 1.1000000e-01 7.1289778e-01 1.4347238e+00 1.1183942e+00 1.2431482e+01 1.0000000e+00 3.5089000e+04 8.7430000e+03 1.0195312e+01 -1.9531252e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.2619930e+00 3.4064000e-02 1.1294410e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.2000000e+01 1.2000000e-01 7.2602218e-01 1.4641551e+00 1.1413364e+00 1.2513905e+01 1.0000000e+00 3.5191000e+04 8.7760000e+03 1.0273437e+01 -1.9531252e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.0593760e+00 6.0140000e-02 1.0710170e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.3000000e+01 1.3000000e-01 7.3954928e-01 1.4944258e+00 1.1649330e+00 1.2599530e+01 1.0000000e+00 3.5248000e+04 8.7940000e+03 1.0429687e+01 -1.9531252e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.0816800e+00 5.1158000e-02 1.0572140e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.4000000e+01 1.4000000e-01 7.5346511e-01 1.5254743e+00 1.1891359e+00 1.2688085e+01 1.0000000e+00 3.5287000e+04 8.8060000e+03 1.0507812e+01 -1.9531251e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.9934650e+00 5.7152000e-02 1.0458379e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.5000000e+01 1.5000000e-01 7.6757623e-01 1.5565704e+00 1.2133759e+00 1.2777108e+01 1.0000000e+00 3.5471000e+04 8.8510000e+03 1.0585937e+01 -1.9531251e-01 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 4.0859870e+00 6.3998000e-02 1.3364010e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.6000000e+01 1.6000000e-01 7.8197604e-01 1.5888061e+00 1.2385042e+00 1.2870191e+01 1.0000000e+00 3.5503000e+04 8.8690000e+03 1.0664062e+01 -1.9531251e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.1245530e+00 3.9270000e-02 9.5701003e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.7000000e+01 1.7000000e-01 7.9682529e-01 1.6217503e+00 1.2641848e+00 1.2965846e+01 1.0000000e+00 3.5598000e+04 8.8960000e+03 1.0742187e+01 -1.9531251e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.3315950e+00 8.0263000e-02 1.2090149e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.8000000e+01 1.8000000e-01 8.1204025e-01 1.6554863e+00 1.2904827e+00 1.3064330e+01 1.0000000e+00 3.5690000e+04 8.9260000e+03 1.0820313e+01 -1.9531251e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.1921770e+00 5.4904000e-02 1.0763559e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.9000000e+01 1.9000000e-01 8.2764800e-01 1.6900382e+00 1.3174165e+00 1.3165675e+01 0.0000000e+00 3.5690000e+04 8.9260000e+03 1.0898438e+01 -1.9531251e-01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 8.2416820e+00 1.1363400e-01 2.7576749e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.0000000e+01 2.0000000e-01 8.4361882e-01 1.7252563e+00 1.3448697e+00 1.3269344e+01 1.0000000e+00 3.5801000e+04 8.9620000e+03 1.0976563e+01 -1.9531251e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.0444060e+00 4.4910000e-02 9.9097300e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.1000000e+01 2.1000000e-01 8.5994398e-01 1.7612506e+00 1.3729279e+00 1.3375696e+01 1.0000000e+00 3.5864000e+04 8.9830000e+03 1.1054688e+01 -1.9531251e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.1970480e+00 3.7471000e-02 1.0722899e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.2000000e+01 2.2000000e-01 8.7663387e-01 1.7979509e+00 1.4015365e+00 1.3484466e+01 0.0000000e+00 3.5864000e+04 8.9830000e+03 1.1132813e+01 -1.9531250e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 7.2983750e+00 9.2499000e-02 2.3773429e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.3000000e+01 2.3000000e-01 8.9365003e-01 1.8352638e+00 1.4306226e+00 1.3595330e+01 1.0000000e+00 3.6068000e+04 9.0310000e+03 1.1210938e+01 -1.9531250e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.2193870e+00 7.0940000e-02 1.1909890e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.4000000e+01 2.4000000e-01 9.1105041e-01 1.8735241e+00 1.4604472e+00 1.3709315e+01 0.0000000e+00 3.6068000e+04 9.0310000e+03 1.1210938e+01 -1.9531250e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 7.8748630e+00 3.2400900e-01 2.6900582e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.5000000e+01 2.5000000e-01 9.2885762e-01 1.9124877e+00 1.4908201e+00 1.3825624e+01 1.0000000e+00 3.6089000e+04 9.0460000e+03 1.1289063e+01 -3.9062502e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.1493780e+00 1.5857900e-01 1.1885669e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.6000000e+01 2.6000000e-01 9.4713504e-01 1.9520120e+00 1.5216300e+00 1.3943277e+01 0.0000000e+00 3.6089000e+04 9.0460000e+03 1.1367188e+01 -3.9062501e-02 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 8.2112960e+00 4.7674700e-01 2.7896669e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.7000000e+01 2.7000000e-01 9.6544917e-01 1.9923379e+00 1.5530648e+00 1.4064127e+01 1.0000000e+00 3.6181000e+04 9.0730000e+03 1.1367188e+01 -3.9062501e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.1230420e+00 3.4492600e-01 1.6660380e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.8000000e+01 2.8000000e-01 9.8428083e-01 2.0333542e+00 1.5850378e+00 1.4187224e+01 1.0000000e+00 3.6216000e+04 9.0850000e+03 1.1445313e+01 -3.9062500e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.1678330e+00 3.8493300e-01 1.4049871e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.9000000e+01 2.9000000e-01 1.0034741e+00 2.0751371e+00 1.6176084e+00 1.4312800e+01 1.0000000e+00 3.6368000e+04 9.1180000e+03 1.1523438e+01 -1.1718750e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.1530200e+00 2.5402400e-01 1.1913352e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.0000000e+01 3.0000000e-01 1.0228125e+00 2.1176072e+00 1.6507146e+00 1.4440771e+01 0.0000000e+00 3.6368000e+04 9.1180000e+03 1.1523438e+01 -3.9062498e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 5.9112840e+00 5.6542000e-01 2.2851610e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.1000000e+01 3.1000000e-01 1.0431562e+00 2.1608254e+00 1.6844040e+00 1.4570754e+01 0.0000000e+00 3.6368000e+04 9.1180000e+03 1.1601563e+01 -3.9062497e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 7.1034080e+00 2.9647200e-01 2.4263389e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.2000000e+01 3.2000000e-01 1.0631872e+00 2.2046415e+00 1.7185594e+00 1.4702852e+01 0.0000000e+00 3.6368000e+04 9.1180000e+03 1.1601563e+01 -3.9062497e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 5.6412940e+00 1.0977000e-01 1.9120030e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.3000000e+01 3.3000000e-01 1.0837968e+00 2.2493201e+00 1.7533873e+00 1.4837678e+01 0.0000000e+00 3.6368000e+04 9.1180000e+03 1.1679688e+01 -1.1718750e-01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 6.4303920e+00 1.0660300e-01 2.0195022e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.4000000e+01 3.4000000e-01 1.1045148e+00 2.2945046e+00 1.7886094e+00 1.4974234e+01 1.0000000e+00 3.6421000e+04 9.1390000e+03 1.1679688e+01 -3.9062496e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.4732860e+00 1.4626200e-01 1.2300122e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.5000000e+01 3.5000000e-01 1.1262441e+00 2.3404296e+00 1.8244088e+00 1.5112940e+01 1.0000000e+00 3.6499000e+04 9.1600000e+03 1.1679688e+01 -3.9062496e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.3788610e+00 6.5090000e-02 1.2887380e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.6000000e+01 3.6000000e-01 1.1476410e+00 2.3870828e+00 1.8607759e+00 1.5254039e+01 0.0000000e+00 3.6499000e+04 9.1600000e+03 1.1757813e+01 -3.9062495e-02 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 7.1710670e+00 1.8448300e-01 2.2212360e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.7000000e+01 3.7000000e-01 1.1695958e+00 2.4343103e+00 1.8975906e+00 1.5396990e+01 0.0000000e+00 3.6499000e+04 9.1600000e+03 1.1757813e+01 -3.9062495e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.2865690e+00 2.6610300e-01 1.8250511e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.8000000e+01 3.8000000e-01 1.1918662e+00 2.4822258e+00 1.9349417e+00 1.5542111e+01 0.0000000e+00 3.6499000e+04 9.1600000e+03 1.1757813e+01 -3.9062495e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.3920100e+00 2.6800600e-01 1.7084231e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.9000000e+01 3.9000000e-01 1.2144745e+00 2.5308087e+00 1.9728130e+00 1.5689356e+01 1.0000000e+00 3.6519000e+04 9.1720000e+03 1.1835938e+01 -3.9062493e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.4125660e+00 1.0604900e-01 1.1951680e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.0000000e+01 4.0000000e-01 1.2373667e+00 2.5798434e+00 2.0110364e+00 1.5838115e+01 1.0000000e+00 3.6695000e+04 9.2230000e+03 1.1835938e+01 -3.9062493e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.6224850e+00 2.9735000e-01 1.3976319e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.1000000e+01 4.1000000e-01 1.2605505e+00 2.6295904e+00 2.0498151e+00 1.5989104e+01 0.0000000e+00 3.6695000e+04 9.2230000e+03 1.1835938e+01 -3.9062493e-02 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 6.2143460e+00 3.5800700e-01 2.4233420e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.2000000e+01 4.2000000e-01 1.2840640e+00 2.6799451e+00 2.0890676e+00 1.6142071e+01 1.0000000e+00 3.6752000e+04 9.2380000e+03 1.1914063e+01 -1.1718749e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.5787090e+00 6.7070000e-02 1.3211420e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.3000000e+01 4.3000000e-01 1.3076255e+00 2.7309643e+00 2.1288380e+00 1.6297081e+01 0.0000000e+00 3.6752000e+04 9.2380000e+03 1.1914063e+01 -3.9062492e-02 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 6.1537720e+00 1.4113400e-01 2.2425420e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.4000000e+01 4.4000000e-01 1.3322780e+00 2.7824678e+00 2.1689859e+00 1.6453908e+01 1.0000000e+00 3.6861000e+04 9.2680000e+03 1.1914063e+01 -3.9062492e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.5335330e+00 2.0047800e-01 1.3353381e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.5000000e+01 4.5000000e-01 1.3564274e+00 2.8346562e+00 2.2096678e+00 1.6612858e+01 0.0000000e+00 3.6861000e+04 9.2680000e+03 1.1914063e+01 -3.9062492e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.8335150e+00 1.9634700e-01 1.7702599e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.6000000e+01 4.6000000e-01 1.3811562e+00 2.8874306e+00 2.2508064e+00 1.6773730e+01 1.0000000e+00 3.6910000e+04 9.2830000e+03 1.1914063e+01 -3.9062492e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.7583670e+00 2.4729900e-01 1.3610880e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.7000000e+01 4.7000000e-01 1.4061760e+00 2.9407808e+00 2.2923939e+00 1.6936527e+01 0.0000000e+00 3.6910000e+04 9.2830000e+03 1.1992188e+01 -3.9062491e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 5.0711470e+00 8.5819000e-02 1.8461549e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.8000000e+01 4.8000000e-01 1.4314798e+00 2.9946896e+00 2.3344168e+00 1.7101197e+01 0.0000000e+00 3.6910000e+04 9.2830000e+03 1.1992188e+01 -3.9062491e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.3176450e+00 9.6271000e-02 1.6975191e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.9000000e+01 4.9000000e-01 1.4570451e+00 3.0490771e+00 2.3768129e+00 1.7267499e+01 0.0000000e+00 3.6910000e+04 9.2830000e+03 1.1992188e+01 -3.9062491e-02 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 5.7506490e+00 8.8933000e-02 1.8969910e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.0000000e+01 5.0000000e-01 1.4828399e+00 3.1038770e+00 2.4195304e+00 1.7435363e+01 1.0000000e+00 3.7015000e+04 9.3160000e+03 1.1992188e+01 -3.9062491e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.2296740e+00 1.0831300e-01 1.1726570e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.1000000e+01 5.1000000e-01 1.5088801e+00 3.1592466e+00 2.4626921e+00 1.7605113e+01 0.0000000e+00 3.7015000e+04 9.3160000e+03 1.1992188e+01 -3.9062491e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.3150470e+00 1.9691800e-01 1.8495979e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.2000000e+01 5.2000000e-01 1.5351908e+00 3.2151227e+00 2.5062485e+00 1.7776647e+01 0.0000000e+00 3.7015000e+04 9.3160000e+03 1.1992188e+01 -3.9062491e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 5.1811330e+00 2.6423700e-01 2.0049350e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.3000000e+01 5.3000000e-01 1.5617566e+00 3.2715091e+00 2.5502028e+00 1.7949995e+01 0.0000000e+00 3.7015000e+04 9.3160000e+03 1.2070313e+01 -3.9062490e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 5.2357040e+00 3.8906300e-01 2.0213110e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.4000000e+01 5.4000000e-01 1.5885716e+00 3.3283783e+00 2.5945334e+00 1.8125065e+01 0.0000000e+00 3.7015000e+04 9.3160000e+03 1.2070313e+01 -3.9062490e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 5.4098010e+00 3.4468600e-01 1.8867571e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.5000000e+01 5.5000000e-01 1.6156291e+00 3.3857283e+00 2.6392388e+00 1.8301887e+01 0.0000000e+00 3.7015000e+04 9.3160000e+03 1.2070313e+01 -3.9062490e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.6128330e+00 3.5623500e-01 2.1470559e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.6000000e+01 5.6000000e-01 1.6429228e+00 3.4435355e+00 2.6843007e+00 1.8480419e+01 0.0000000e+00 3.7015000e+04 9.3160000e+03 1.2070313e+01 -3.9062490e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 5.0010500e+00 3.0080800e-01 1.8315849e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.7000000e+01 5.7000000e-01 1.6704470e+00 3.5018024e+00 2.7297208e+00 1.8660685e+01 1.0000000e+00 3.7098000e+04 9.3370000e+03 1.2070313e+01 -3.9062490e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.6709710e+00 5.8967000e-02 1.3356090e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.8000000e+01 5.8000000e-01 1.6981998e+00 3.5605202e+00 2.7754924e+00 1.8842671e+01 0.0000000e+00 3.7098000e+04 9.3370000e+03 1.2070313e+01 -3.9062490e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 5.0329920e+00 1.3558800e-01 1.6615350e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.9000000e+01 5.9000000e-01 1.7261683e+00 3.6196453e+00 2.8215816e+00 1.9026211e+01 1.0000000e+00 3.7182000e+04 9.3580000e+03 1.2070313e+01 -3.9062490e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.7498030e+00 2.2223200e-01 1.3808029e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.0000000e+01 6.0000000e-01 1.7543510e+00 3.6792079e+00 2.8680117e+00 1.9211490e+01 0.0000000e+00 3.7182000e+04 9.3580000e+03 1.2070313e+01 -3.9062490e-02 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 6.2527850e+00 2.3666300e-01 2.3315449e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.1000000e+01 6.1000000e-01 1.7827462e+00 3.7391791e+00 2.9147604e+00 1.9398441e+01 0.0000000e+00 3.7182000e+04 9.3580000e+03 1.2148438e+01 -1.1718749e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.4698800e+00 9.1526000e-02 1.9203660e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.2000000e+01 6.2000000e-01 1.8110172e+00 3.7995400e+00 2.9618128e+00 1.9586434e+01 1.0000000e+00 3.7227000e+04 9.3760000e+03 1.2148438e+01 -3.9062488e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.0573950e+00 4.7928000e-02 1.1191778e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.3000000e+01 6.3000000e-01 1.8404464e+00 3.8602568e+00 3.0091427e+00 1.9776964e+01 0.0000000e+00 3.7227000e+04 9.3760000e+03 1.2148438e+01 -3.9062488e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.1724840e+00 7.6926000e-02 1.7900360e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.4000000e+01 6.4000000e-01 1.8690972e+00 3.9213476e+00 3.0567641e+00 1.9968601e+01 0.0000000e+00 3.7227000e+04 9.3760000e+03 1.2148438e+01 -3.9062488e-02 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 5.7855940e+00 1.1963400e-01 2.0387120e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.5000000e+01 6.5000000e-01 1.8982408e+00 3.9827486e+00 3.1046274e+00 2.0161603e+01 1.0000000e+00 3.7254000e+04 9.3850000e+03 1.2148438e+01 -3.9062488e-02 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 2.8061340e+00 4.2781000e-02 9.0102792e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.6000000e+01 6.6000000e-01 1.9275439e+00 4.0444574e+00 3.1527305e+00 2.0355983e+01 0.0000000e+00 3.7254000e+04 9.3850000e+03 1.2148438e+01 -3.9062488e-02 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 5.6740700e+00 1.0647300e-01 1.9532719e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.7000000e+01 6.7000000e-01 1.9569893e+00 4.1063984e+00 3.2010147e+00 2.0551559e+01 1.0000000e+00 3.7360000e+04 9.4120000e+03 1.2148438e+01 -3.9062488e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.6736210e+00 2.3537100e-01 1.4043641e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.8000000e+01 6.8000000e-01 1.9863583e+00 4.1677361e+00 3.2488286e+00 2.0744739e+01 1.0000000e+00 3.7503000e+04 9.4450000e+03 1.2148438e+01 -3.9062488e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.6973740e+00 9.0207000e-02 1.6509638e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.9000000e+01 6.9000000e-01 2.0155024e+00 4.2285006e+00 3.2961957e+00 2.0935970e+01 1.0000000e+00 3.7608000e+04 9.4840000e+03 1.2148438e+01 -3.9062488e-02 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.0782350e+00 2.6509500e-01 1.6152909e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
7.0000000e+01 7.0000000e-01 2.0447694e+00 4.2901876e+00 3.3442819e+00 2.1131081e+01 0.0000000e+00 3.7608000e+04 9.4840000e+03 1.2226563e+01 -2.7343749e-01 1.8000000e+01 2.1000000e+01 1.9000000e+01 2.1000000e+01 1.0000000e+00 1.8000000e+01 9.4447290e+00 2.8679200e-01 3.1377420e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
7.1000000e+01 7.1000000e-01 2.0712336e+00 4.3493788e+00 3.3904225e+00 2.1314941e+01 1.0000000e+00 3.7802000e+04 9.5350000e+03 1.2226563e+01 -2.7343749e-01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 3.6842730e+00 1.7796200e-01 1.3303030e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
7.2000000e+01 7.2000000e-01 2.1018104e+00 4.4076573e+00 3.4358517e+00 2.1496679e+01 1.0000000e+00 3.7993000e+04 9.5890000e+03 1.2304688e+01 -5.0781248e-01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.7933870e+00 5.2057600e-01 1.8815801e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
7.3000000e+01 7.3000000e-01 1.7092015e+00 2.6656313e+00 2.0779097e+00 1.5606130e+01 2.2000000e+01 6.0714000e+04 1.6378000e+04 2.6914062e+01  3.5156252e-01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.6785575e+01 2.7326450e+00 8.0112240e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
7.4000000e+01 7.4000000e-01 1.2991011e+00 2.7143412e+00 2.1158800e+00 1.5771794e+01 1.0000000e+00 5.4379000e+04 1.4287000e+04 2.6914062e+01  3.5156252e-01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 7.1376170e+00 7.3898600e-01 2.9694479e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
7.5000000e+01 7.5000000e-01 1.3249568e+00 2.7645158e+00 2.1549920e+00 1.5929050e+01 1.0000000e+00 5.3446000e+04 1.3972000e+04 2.6914062e+01  3.5156252e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 6.4596450e+00 5.8430300e-01 2.7626281e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
7.6000000e+01 7.6000000e-01 1.3495521e+00 2.8151670e+00 2.1944756e+00 1.6087759e+01 1.0000000e+00 5.3239000e+04 1.3903000e+04 2.6914062e+01  3.5156252e-01 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 5.5153810e+00 7.3009100e-01 2.7806599e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
7.7000000e+01 7.7000000e-01 1.3743980e+00 2.8663406e+00 2.2343664e+00 1.6248076e+01 0.0000000e+00 5.3239000e+04 1.3903000e+04 2.6992187e+01  3.5156252e-01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 7.3529570e+00 1.3547520e+00 3.7667732e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
7.8000000e+01 7.8000000e-01 1.3994981e+00 2.9180086e+00 2.2746426e+00 1.6409942e+01 1.0000000e+00 5.3335000e+04 1.3927000e+04 2.6992187e+01  3.5156252e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.0505790e+00 8.5661000e-02 1.5972810e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
7.9000000e+01 7.9000000e-01 1.4248445e+00 2.9701663e+00 2.3153004e+00 1.6573390e+01 0.0000000e+00 5.3335000e+04 1.3927000e+04 2.6992187e+01  4.2968752e-01 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 8.1540680e+00 1.7418000e-01 3.0347221e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
8.0000000e+01 8.0000000e-01 1.4509541e+00 3.0226938e+00 2.3562466e+00 1.6738646e+01 0.0000000e+00 5.3335000e+04 1.3927000e+04 2.6992187e+01  4.2968752e-01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 7.0551560e+00 1.3688700e-01 2.4607339e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
8.1000000e+01 8.1000000e-01 1.4762341e+00 3.0759393e+00 2.3977525e+00 1.6905625e+01 0.0000000e+00 5.3335000e+04 1.3927000e+04 2.7070312e+01  4.2968752e-01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 7.5413880e+00 2.3915700e-01 2.6678121e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
8.2000000e+01 8.2000000e-01 1.5023723e+00 3.1296919e+00 2.4396536e+00 1.7074271e+01 1.0000000e+00 5.3273000e+04 1.3909000e+04 2.7070312e+01  4.2968752e-01 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 5.8073580e+00 4.8363200e-01 2.3440499e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
8.3000000e+01 8.3000000e-01 1.5287751e+00 3.1840011e+00 2.4819887e+00 1.7244789e+01 0.0000000e+00 5.3273000e+04 1.3909000e+04 2.7070312e+01  4.2968752e-01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 7.6330310e+00 8.6004700e-01 3.2376070e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
8.4000000e+01 8.4000000e-01 1.5554360e+00 3.2387926e+00 2.5246997e+00 1.7416955e+01 1.0000000e+00 5.3393000e+04 1.3939000e+04 2.7070312e+01  4.2968752e-01 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 4.4306050e+00 6.9792600e-01 2.1409340e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
8.5000000e+01 8.5000000e-01 1.5823085e+00 3.2939494e+00 2.5676955e+00 1.7590399e+01 0.0000000e+00 5.3393000e+04 1.3939000e+04 2.7070312e+01  4.2968752e-01 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 9.0929550e+00 1.3476270e+00 4.1733890e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
8.6000000e+01 8.6000000e-01 1.6093665e+00 3.3494808e+00 2.6109832e+00 1.7765167e+01 0.0000000e+00 5.3393000e+04 1.3939000e+04 2.7070312e+01  5.0781252e-01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 8.4766770e+00 6.0741700e-01 3.2454350e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
8.7000000e+01 8.7000000e-01 1.6369105e+00 3.4052570e+00 2.6544618e+00 1.7941476e+01 1.0000000e+00 5.3426000e+04 1.3951000e+04 2.7148437e+01  5.0781252e-01 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 3.4319650e+00 1.1050700e-01 1.3559690e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
8.8000000e+01 8.8000000e-01 1.6639993e+00 3.4616268e+00 2.6984031e+00 1.8119265e+01 0.0000000e+00 5.3426000e+04 1.3951000e+04 2.7148437e+01  5.0781252e-01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 9.9179000e+00 3.4344300e-01 3.4789829e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
8.9000000e+01 8.9000000e-01 1.6916406e+00 3.5182824e+00 2.7425672e+00 1.8298160e+01 1.0000000e+00 5.3499000e+04 1.3969000e+04 2.7148437e+01  5.0781252e-01 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 3.8082600e+00 1.8324600e-01 1.4816449e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
9.0000000e+01 9.0000000e-01 1.7194737e+00 3.5754184e+00 2.7871059e+00 1.8478829e+01 0.0000000e+00 5.3499000e+04 1.3969000e+04 2.7148437e+01  5.8593752e-01 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 8.2719420e+00 1.5143600e-01 3.1446960e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
9.1000000e+01 9.1000000e-01 1.7477307e+00 3.6328713e+00 2.8318914e+00 1.8661355e+01 0.0000000e+00 5.3499000e+04 1.3969000e+04 2.7148437e+01  5.8593752e-01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 7.3083810e+00 1.6946000e-01 2.5736799e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
9.2000000e+01 9.2000000e-01 1.7757345e+00 3.6908219e+00 2.8770650e+00 1.8845158e+01 1.0000000e+00 5.3600000e+04 1.4002000e+04 2.7226563e+01  5.8593752e-01 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 3.8316430e+00 2.7220200e-01 1.5668449e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
9.3000000e+01 9.3000000e-01 1.8041873e+00 3.7491638e+00 2.9225436e+00 1.9030524e+01 1.0000000e+00 5.3413000e+04 1.3942000e+04 2.7226563e+01  6.6406252e-01 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 6.0097610e+00 1.0102870e+00 2.8938859e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
9.4000000e+01 9.4000000e-01 1.8329525e+00 3.8075934e+00 2.9680906e+00 1.9217025e+01 1.0000000e+00 5.3477000e+04 1.3957000e+04 2.7226563e+01  6.6406252e-01 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 4.1052440e+00 7.6458400e-01 2.2144608e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
9.5000000e+01 9.5000000e-01 1.8614546e+00 3.8664277e+00 3.0139530e+00 1.9404587e+01 0.0000000e+00 5.3477000e+04 1.3957000e+04 2.7226563e+01  6.6406252e-01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 7.8750120e+00 2.2303700e-01 2.8506241e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
9.6000000e+01 9.6000000e-01 1.8902520e+00 3.9252650e+00 3.0598178e+00 1.9592495e+01 0.0000000e+00 5.3477000e+04 1.3957000e+04 2.7226563e+01  7.4218752e-01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 1.0806406e+01 2.0784100e-01 3.6706789e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
9.7000000e+01 9.7000000e-01 1.9189309e+00 3.9834349e+00 3.1051623e+00 1.9779093e+01 1.0000000e+00 5.3656000e+04 1.4002000e+04 2.7304688e+01  8.2031252e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4749730e+00 3.4541700e-01 1.8482809e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
9.8000000e+01 9.8000000e-01 1.9474070e+00 4.0416011e+00 3.1505040e+00 1.9966005e+01 1.0000000e+00 5.3632000e+04 1.3990000e+04 2.7304688e+01  8.9843752e-01 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 6.1309200e+00 3.6610300e-01 2.2418060e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
9.9000000e+01 9.9000000e-01 1.9750167e+00 4.0968497e+00 3.1935713e+00 2.0143532e+01 1.0000000e+00 5.3852000e+04 1.4053000e+04 2.7382813e+01  1.0546875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 6.7641280e+00 1.1363300e-01 2.2727189e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.0000000e+02 1.0000000e+00 1.8215326e+00 3.4699346e+00 2.7048792e+00 1.7807903e+01 9.0000000e+00 6.3120000e+04 1.6786000e+04 3.3398437e+01  5.1171875e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 6.7419510e+00 5.5087800e-01 3.0615799e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.0100000e+02 1.0100000e+00 1.3152706e+00 3.5216720e+00 2.7452095e+00 1.8007773e+01 1.0000000e+00 5.8926000e+04 1.5388000e+04 3.3398437e+01  5.1953125e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 8.6161850e+00 1.7725600e-01 3.3809340e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.0200000e+02 1.0200000e+00 1.7193644e+00 3.5794112e+00 2.7902183e+00 1.8188176e+01 1.0000000e+00 5.8452000e+04 1.5226000e+04 3.3398437e+01  5.1953125e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 6.5950190e+00 1.2258900e-01 2.3746130e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.0300000e+02 1.0300000e+00 1.7499836e+00 3.6374723e+00 2.8354780e+00 1.8370065e+01 1.0000000e+00 5.8516000e+04 1.5241000e+04 3.3398437e+01  5.1953125e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6021990e+00 9.5437000e-02 1.7884009e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.0400000e+02 1.0400000e+00 1.7785779e+00 3.6959046e+00 2.8810271e+00 1.8553433e+01 0.0000000e+00 5.8516000e+04 1.5241000e+04 3.3398437e+01  5.1953125e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.7937630e+00 5.6473700e-01 2.9160421e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.0500000e+02 1.0500000e+00 1.8072761e+00 3.7544147e+00 2.9266368e+00 1.8737152e+01 1.0000000e+00 5.8644000e+04 1.5277000e+04 3.3398437e+01  5.1953125e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.3394810e+00 6.6037600e-01 2.5362098e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.0600000e+02 1.0600000e+00 1.8361112e+00 3.8133506e+00 2.9725785e+00 1.8922649e+01 0.0000000e+00 5.8644000e+04 1.5277000e+04 3.3398437e+01  5.1953125e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 7.8899140e+00 7.7710100e-01 3.5227671e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.0700000e+02 1.0700000e+00 1.8651132e+00 3.8725697e+00 3.0187409e+00 1.9109376e+01 0.0000000e+00 5.8644000e+04 1.5277000e+04 3.3398437e+01  5.1953125e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 8.2592750e+00 9.9973800e-01 3.7575579e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.0800000e+02 1.0800000e+00 1.8942447e+00 3.9320239e+00 3.0650865e+00 1.9297177e+01 0.0000000e+00 5.8644000e+04 1.5277000e+04 3.3398437e+01  5.1953125e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 8.4127510e+00 7.6254400e-01 3.4389181e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.0900000e+02 1.0900000e+00 1.9234857e+00 3.9916941e+00 3.1116006e+00 1.9486007e+01 0.0000000e+00 5.8644000e+04 1.5277000e+04 3.3398437e+01  5.1953125e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 8.7069800e+00 1.0582760e+00 3.7571940e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.1000000e+02 1.1000000e+00 1.9528203e+00 4.0515353e+00 3.1582479e+00 1.9675713e+01 1.0000000e+00 5.8780000e+04 1.5313000e+04 3.3398437e+01  5.2734375e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.1871050e+00 1.3200500e-01 1.9371850e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.1100000e+02 1.1100000e+00 1.9806603e+00 4.1104890e+00 3.2042034e+00 1.9861762e+01 1.0000000e+00 5.8927000e+04 1.5355000e+04 3.3398437e+01  5.2734375e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 7.5729000e+00 6.1395600e-01 3.1662669e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.1200000e+02 1.1200000e+00 2.0110594e+00 4.1697573e+00 3.2504042e+00 2.0049726e+01 1.0000000e+00 5.9070000e+04 1.5397000e+04 3.3398437e+01  5.2734375e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.4056340e+00 4.7468000e-01 2.2993309e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.1300000e+02 1.1300000e+00 1.7766490e+00 3.1506958e+00 2.4560266e+00 1.6069528e+01 1.3000000e+01 7.2213000e+04 1.9336000e+04 4.2070313e+01 -3.9062484e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 9.5856270e+00 4.8170900e-01 3.4534640e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.1400000e+02 1.1400000e+00 1.1826066e+00 3.1945559e+00 2.4902164e+00 1.6184658e+01 1.0000000e+00 6.5849000e+04 1.7236000e+04 4.2070313e+01 -1.1718748e-01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 9.0270290e+00 4.7090600e-01 3.4913099e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.1500000e+02 1.1500000e+00 1.5544000e+00 3.2492989e+00 2.5328896e+00 1.6350206e+01 1.0000000e+00 6.5076000e+04 1.6966000e+04 4.2070313e+01 -1.1718748e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.7910260e+00 1.8721800e-01 2.8421760e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.1600000e+02 1.1600000e+00 1.5807945e+00 3.3044575e+00 2.5758867e+00 1.6518025e+01 1.0000000e+00 6.5035000e+04 1.6954000e+04 4.2070313e+01 -1.1718748e-01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.2562370e+00 1.2691000e-01 1.9642820e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.1700000e+02 1.1700000e+00 1.6079639e+00 3.3599797e+00 2.6191673e+00 1.6687071e+01 0.0000000e+00 6.5035000e+04 1.6954000e+04 4.2070313e+01 -1.1718748e-01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 7.5855600e+00 1.4772600e-01 2.5419590e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.1800000e+02 1.1800000e+00 1.6353132e+00 3.4158721e+00 2.6627365e+00 1.6857399e+01 0.0000000e+00 6.5035000e+04 1.6954000e+04 4.2070313e+01 -1.1718748e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.2194780e+00 1.8883100e-01 2.7361989e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.1900000e+02 1.1900000e+00 1.6628504e+00 3.4721618e+00 2.7066153e+00 1.7029155e+01 0.0000000e+00 6.5035000e+04 1.6954000e+04 4.2070313e+01 -1.9531249e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.0013920e+00 1.4516400e-01 2.5114911e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.2000000e+02 1.2000000e+00 1.6911737e+00 3.5287702e+00 2.7507427e+00 1.7201200e+01 0.0000000e+00 6.5035000e+04 1.6954000e+04 4.2070313e+01 -1.9531249e-01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 7.9032160e+00 1.5009800e-01 2.9706938e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.2100000e+02 1.2100000e+00 1.7184512e+00 3.5857891e+00 2.7951900e+00 1.7375643e+01 0.0000000e+00 6.5035000e+04 1.6954000e+04 4.2070313e+01 -1.9531249e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.4263720e+00 1.3894400e-01 2.7394452e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.2200000e+02 1.2200000e+00 1.7465378e+00 3.6431976e+00 2.8399410e+00 1.7551593e+01 0.0000000e+00 6.5035000e+04 1.6954000e+04 4.2070313e+01 -1.9531249e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.0844120e+00 1.7501200e-01 2.4915040e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.2300000e+02 1.2300000e+00 1.7748013e+00 3.7009416e+00 2.8849535e+00 1.7728835e+01 0.0000000e+00 6.5035000e+04 1.6954000e+04 4.2070313e+01 -1.9531249e-01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 7.9282810e+00 2.0627100e-01 2.8407459e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.2400000e+02 1.2400000e+00 1.8032338e+00 3.7590434e+00 2.9302450e+00 1.7907503e+01 0.0000000e+00 6.5035000e+04 1.6954000e+04 4.2070313e+01 -1.9531249e-01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 8.9740480e+00 1.6750600e-01 2.9854119e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.2500000e+02 1.2500000e+00 1.8318291e+00 3.8174565e+00 2.9757791e+00 1.8087428e+01 1.0000000e+00 6.5099000e+04 1.6969000e+04 4.2070313e+01 -1.9531249e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.1748180e+00 1.1381300e-01 1.9013469e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.2600000e+02 1.2600000e+00 1.8605570e+00 3.8761056e+00 3.0214972e+00 1.8268299e+01 0.0000000e+00 6.5099000e+04 1.6969000e+04 4.2070313e+01 -2.7343749e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.1291959e+01 8.0413100e-01 4.1870239e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.2700000e+02 1.2700000e+00 1.8896793e+00 3.9339957e+00 3.0666236e+00 1.8444864e+01 1.0000000e+00 6.5222000e+04 1.7002000e+04 4.2148438e+01 -2.7343748e-01 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 6.6587970e+00 1.0035280e+00 3.0353680e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.2800000e+02 1.2800000e+00 1.9176808e+00 3.9924062e+00 3.1121557e+00 1.8624580e+01 1.0000000e+00 6.5133000e+04 1.6975000e+04 4.2148438e+01 -3.5156249e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.5043840e+00 1.2759000e-01 2.6270471e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.2900000e+02 1.2900000e+00 1.9466403e+00 4.0501488e+00 3.1571671e+00 1.8800413e+01 1.0000000e+00 6.5215000e+04 1.6996000e+04 4.2148438e+01 -4.2968749e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.8171680e+00 6.9859000e-02 1.6345592e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.3000000e+02 1.3000000e+00 1.9750427e+00 4.1081530e+00 3.2023825e+00 1.8977321e+01 1.0000000e+00 6.5389000e+04 1.7047000e+04 4.2226563e+01 -5.0781249e-01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.9460360e+00 3.6923800e-01 2.4384761e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.3100000e+02 1.3100000e+00 2.0033250e+00 4.1655701e+00 3.2471401e+00 1.9151496e+01 1.0000000e+00 6.5342000e+04 1.7038000e+04 4.2304688e+01 -6.6406249e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.0433470e+00 4.2198200e-01 1.9230649e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.3200000e+02 1.3200000e+00 1.6134249e+00 2.5474289e+00 1.9857687e+00 1.2903859e+01 2.2000000e+01 8.8222000e+04 2.3893000e+04 5.6835938e+01 -3.9062488e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.5302140e+00 2.9378400e-01 2.3850551e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.3300000e+02 1.3300000e+00 1.2217517e+00 2.5945088e+00 2.0224683e+00 1.3046752e+01 1.0000000e+00 7.7461000e+04 2.0275000e+04 5.6914063e+01 -3.9062487e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.0752087e+01 7.0110000e-01 3.7888100e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.3400000e+02 1.3400000e+00 1.2431747e+00 2.6425478e+00 2.0599156e+00 1.3184784e+01 1.0000000e+00 7.6021000e+04 1.9786000e+04 5.6914063e+01 -3.9062487e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.5335310e+00 6.1929800e-01 3.5348091e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.3500000e+02 1.3500000e+00 1.2667654e+00 2.6911494e+00 2.0978015e+00 1.3324470e+01 1.0000000e+00 7.5955000e+04 1.9762000e+04 5.6914063e+01 -3.9062487e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.9023410e+00 4.8289800e-01 2.4583740e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.3600000e+02 1.3600000e+00 1.2906307e+00 2.7403109e+00 2.1361238e+00 1.3465826e+01 0.0000000e+00 7.5955000e+04 1.9762000e+04 5.6914063e+01 -3.9062487e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.9044370e+00 7.0683900e-01 3.5448380e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.3700000e+02 1.3700000e+00 1.3147661e+00 2.7900173e+00 2.1748709e+00 1.3608822e+01 0.0000000e+00 7.5955000e+04 1.9762000e+04 5.6914063e+01 -3.9062487e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 7.7444230e+00 3.4434100e-01 2.8993411e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.3800000e+02 1.3800000e+00 1.3391643e+00 2.8402546e+00 2.2140318e+00 1.3753429e+01 1.0000000e+00 7.6042000e+04 1.9783000e+04 5.6992188e+01 -3.9062486e-02 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 9.6471350e+00 1.1643250e+00 3.6119430e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.3900000e+02 1.3900000e+00 1.3638193e+00 2.8910133e+00 2.2535992e+00 1.3899640e+01 0.0000000e+00 7.6042000e+04 1.9783000e+04 5.6992188e+01 -3.9062486e-02 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.0602283e+01 1.3746640e+00 4.6464880e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.4000000e+02 1.4000000e+00 1.3887083e+00 2.9422130e+00 2.2935103e+00 1.4047167e+01 1.0000000e+00 7.6118000e+04 1.9807000e+04 5.6992188e+01 -3.9062486e-02 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 7.5727500e+00 1.5731300e-01 3.1322100e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.4100000e+02 1.4100000e+00 1.4138155e+00 2.9938701e+00 2.3337780e+00 1.4196103e+01 0.0000000e+00 7.6118000e+04 1.9807000e+04 5.6992188e+01 -3.9062486e-02 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 9.8996490e+00 6.4345600e-01 3.4280140e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.4200000e+02 1.4200000e+00 1.4391437e+00 3.0459808e+00 2.3743993e+00 1.4346463e+01 0.0000000e+00 7.6118000e+04 1.9807000e+04 5.6992188e+01 -3.9062486e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 8.8870210e+00 4.7688200e-01 3.5520380e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.4300000e+02 1.4300000e+00 1.4646952e+00 3.0985570e+00 2.4153834e+00 1.4498324e+01 0.0000000e+00 7.6118000e+04 1.9807000e+04 5.6992188e+01 -3.9062486e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0201784e+01 1.1244510e+00 4.1597481e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.4400000e+02 1.4400000e+00 1.4904704e+00 3.1515895e+00 2.4567232e+00 1.4651682e+01 0.0000000e+00 7.6118000e+04 1.9807000e+04 5.7070313e+01 -3.9062485e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0534135e+01 1.1624200e+00 3.9766059e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.4500000e+02 1.4500000e+00 1.5164665e+00 3.2050762e+00 2.4984171e+00 1.4806561e+01 1.0000000e+00 7.5957000e+04 1.9756000e+04 5.7070313e+01 -3.9062485e-02 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.9318610e+00 1.2472300e-01 2.3158579e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.4600000e+02 1.4600000e+00 1.5426758e+00 3.2589880e+00 2.5404424e+00 1.4962877e+01 0.0000000e+00 7.5957000e+04 1.9756000e+04 5.7070313e+01 -3.9062485e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.8175300e+00 2.6966000e-01 3.1746190e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.4700000e+02 1.4700000e+00 1.5690831e+00 3.3132945e+00 2.5827753e+00 1.5120539e+01 1.0000000e+00 7.6039000e+04 1.9777000e+04 5.7070313e+01 -3.9062485e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.4678110e+00 1.4301800e-01 1.9869142e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.4800000e+02 1.4800000e+00 1.5956876e+00 3.3680217e+00 2.6254362e+00 1.5279686e+01 0.0000000e+00 7.6039000e+04 1.9777000e+04 5.7070313e+01 -3.9062485e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0442799e+01 1.0503780e+00 4.2391222e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.4900000e+02 1.4900000e+00 1.6224885e+00 3.4231411e+00 2.6684028e+00 1.5440236e+01 0.0000000e+00 7.6039000e+04 1.9777000e+04 5.7070313e+01 -3.9062485e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 8.3315140e+00 7.7735900e-01 3.5801208e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.5000000e+02 1.5000000e+00 1.6494789e+00 3.4786539e+00 2.7116761e+00 1.5602229e+01 1.0000000e+00 7.6086000e+04 1.9789000e+04 5.7070313e+01 -3.9062485e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.7133690e+00 1.6305700e-01 2.4649711e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.5100000e+02 1.5100000e+00 1.6766490e+00 3.5345186e+00 2.7552237e+00 1.5765528e+01 0.0000000e+00 7.6086000e+04 1.9789000e+04 5.7070313e+01 -3.9062485e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0178213e+01 4.4655800e-01 3.6908231e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.5200000e+02 1.5200000e+00 1.7039846e+00 3.5907212e+00 2.7990346e+00 1.5930110e+01 0.0000000e+00 7.6086000e+04 1.9789000e+04 5.7070313e+01 -3.9062485e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 9.2203500e+00 1.6299000e-01 3.0906041e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.5300000e+02 1.5300000e+00 1.7314891e+00 3.6472881e+00 2.8431296e+00 1.6096117e+01 0.0000000e+00 7.6086000e+04 1.9789000e+04 5.7148438e+01 -3.9062484e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0573249e+01 1.0764960e+00 4.3754041e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.5400000e+02 1.5400000e+00 1.7591593e+00 3.7041801e+00 2.8874780e+00 1.6263425e+01 1.0000000e+00 7.6051000e+04 1.9780000e+04 5.7148438e+01 -3.9062484e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.9740520e+00 1.2999150e+00 3.1956530e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.5500000e+02 1.5500000e+00 1.7869731e+00 3.7613477e+00 2.9320412e+00 1.6431860e+01 0.0000000e+00 7.6051000e+04 1.9780000e+04 5.7148438e+01 -3.9062484e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0221733e+01 1.6507790e+00 4.6907861e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.5600000e+02 1.5600000e+00 1.8149232e+00 3.8188117e+00 2.9768355e+00 1.6601544e+01 1.0000000e+00 7.6127000e+04 1.9798000e+04 5.7148438e+01 -3.9062484e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.6377490e+00 1.2477320e+00 3.5708120e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.5700000e+02 1.5700000e+00 1.8430006e+00 3.8765142e+00 3.0218157e+00 1.6772268e+01 0.0000000e+00 7.6127000e+04 1.9798000e+04 5.7148438e+01 -3.9062484e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.1972911e+01 3.2256300e-01 4.1036150e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.5800000e+02 1.5800000e+00 1.8711786e+00 3.9344074e+00 3.0669445e+00 1.6943870e+01 1.0000000e+00 7.6202000e+04 1.9822000e+04 5.7148438e+01 -3.9062484e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.9924710e+00 7.3827000e-02 1.9534879e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.5900000e+02 1.5900000e+00 1.8994435e+00 3.9924832e+00 3.1122157e+00 1.7116334e+01 1.0000000e+00 7.6308000e+04 1.9852000e+04 5.7148438e+01 -3.9062484e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3965010e+00 3.2552800e-01 2.3367889e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.6000000e+02 1.6000000e+00 1.9277726e+00 4.0506586e+00 3.1575645e+00 1.7289346e+01 1.0000000e+00 7.6392000e+04 1.9873000e+04 5.7148438e+01 -3.9062484e-02 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.5980300e+00 1.4832300e-01 2.6429241e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.6100000e+02 1.6100000e+00 1.9561111e+00 4.1087994e+00 3.2028864e+00 1.7462356e+01 0.0000000e+00 7.6392000e+04 1.9873000e+04 5.7148438e+01 -3.9062484e-02 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.3381474e+01 1.2796920e+00 5.6057091e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.6200000e+02 1.6200000e+00 1.9842376e+00 4.1661619e+00 3.2476015e+00 1.7632207e+01 1.0000000e+00 7.6502000e+04 1.9906000e+04 5.7226563e+01 -2.7343749e-01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.4484750e+00 7.9686200e-01 3.1580141e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.6300000e+02 1.6300000e+00 2.0103543e+00 4.2222457e+00 3.2913199e+00 1.7793124e+01 1.0000000e+00 7.6325000e+04 1.9849000e+04 5.7226563e+01 -2.7343749e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 7.6361380e+00 1.6256600e-01 2.7884831e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.6400000e+02 1.6400000e+00 1.6133265e+00 2.5825582e+00 2.0131526e+00 1.1444022e+01 2.1000000e+01 1.0024400e+05 2.7016000e+04 7.1914063e+01 -1.1718752e-01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.5094490e+00 1.4694900e-01 3.3675759e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.6500000e+02 1.6500000e+00 1.2138517e+00 2.6296007e+00 2.0498231e+00 1.1572853e+01 1.0000000e+00 8.9555000e+04 2.3434000e+04 7.1914063e+01 -1.1718752e-01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.2554923e+01 6.6908000e-01 4.5045259e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.6600000e+02 1.6600000e+00 1.2353990e+00 2.6772632e+00 2.0869769e+00 1.1700986e+01 1.0000000e+00 8.8190000e+04 2.2963000e+04 7.1914063e+01 -1.1718752e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 9.5639360e+00 3.4759400e-01 3.4811120e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.6700000e+02 1.6700000e+00 1.2584564e+00 2.7254367e+00 2.1245291e+00 1.1830626e+01 1.0000000e+00 8.8157000e+04 2.2951000e+04 7.1914063e+01 -1.1718752e-01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.1171320e+00 3.6799900e-01 2.5077209e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.6800000e+02 1.6800000e+00 1.2817515e+00 2.7740822e+00 2.1624492e+00 1.1961648e+01 0.0000000e+00 8.8157000e+04 2.2951000e+04 7.1992188e+01 -1.1718752e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0759320e+01 7.1694500e-01 4.1066198e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.6900000e+02 1.6900000e+00 1.3052722e+00 2.8231893e+00 2.2007291e+00 1.2094039e+01 1.0000000e+00 8.7983000e+04 2.2894000e+04 7.1992188e+01 -1.1718752e-01 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 9.1822680e+00 5.4077500e-01 3.3552070e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.7000000e+02 1.7000000e+00 1.3289985e+00 2.8726875e+00 2.2393139e+00 1.2227557e+01 1.0000000e+00 8.8062000e+04 2.2915000e+04 7.1992188e+01 -1.1718752e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 7.3437190e+00 7.9376300e-01 2.9873662e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.7100000e+02 1.7100000e+00 1.3529145e+00 2.9225825e+00 2.2782080e+00 1.2362251e+01 0.0000000e+00 8.8062000e+04 2.2915000e+04 7.1992188e+01 -1.1718752e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.3590401e+01 2.6735290e+00 6.2669010e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.7200000e+02 1.7200000e+00 1.3770202e+00 2.9728670e+00 2.3174057e+00 1.2498122e+01 0.0000000e+00 8.8062000e+04 2.2915000e+04 7.1992188e+01 -1.1718752e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 8.9399040e+00 5.8286000e-01 3.3578451e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.7300000e+02 1.7300000e+00 1.4013184e+00 3.0235567e+00 2.3569193e+00 1.2635266e+01 0.0000000e+00 8.8062000e+04 2.2915000e+04 7.1992188e+01 -1.1718752e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1189769e+01 1.7655700e-01 4.0290771e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.7400000e+02 1.7400000e+00 1.4258106e+00 3.0746393e+00 2.3967391e+00 1.2773667e+01 0.0000000e+00 8.8062000e+04 2.2915000e+04 7.2070313e+01 -1.1718752e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 9.3336260e+00 2.1932200e-01 3.1850400e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.7500000e+02 1.7500000e+00 1.4504907e+00 3.1261001e+00 2.4368537e+00 1.2913299e+01 1.0000000e+00 8.8070000e+04 2.2915000e+04 7.2070313e+01 -1.1718752e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0197499e+01 1.9142200e-01 3.4533162e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 
1.7600000e+02 1.7600000e+00 1.4753496e+00 3.1779141e+00 2.4772438e+00 1.3054097e+01 0.0000000e+00 8.8070000e+04 2.2915000e+04 7.2070313e+01 -1.1718752e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 1.3318248e+01 1.7991440e+00 5.2344022e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 
1.7700000e+02 1.7700000e+00 1.5003813e+00 3.2300804e+00 2.5179084e+00 1.3196091e+01 0.0000000e+00 8.8070000e+04 2.2915000e+04 7.2070313e+01 -1.1718752e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0188521e+01 1.0705500e+00 4.2889240e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 
1.7800000e+02 1.7800000e+00 1.5255759e+00 3.2825570e+00 2.5588148e+00 1.3339141e+01 1.0000000e+00 8.8174000e+04 2.2948000e+04 7.2070313e+01 -1.1718752e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.9750480e+00 1.3730400e-01 2.0972581e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 
1.7900000e+02 1.7900000e+00 1.5509315e+00 3.3353741e+00 2.5999868e+00 1.3483410e+01 0.0000000e+00 8.8174000e+04 2.2948000e+04 7.2070313e+01 -1.1718752e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 9.1845110e+00 2.2414000e-01 3.0436370e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 
1.8000000e+02 1.8000000e+00 1.5764392e+00 3.3884622e+00 2.6413699e+00 1.3628650e+01 1.0000000e+00 8.8239000e+04 2.2966000e+04 7.2070313e+01 -1.1718752e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.8199100e+00 1.2377900e+00 3.4709339e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 
1.8100000e+02 1.8100000e+00 1.6020874e+00 3.4418405e+00 2.6829794e+00 1.3774971e+01 0.0000000e+00 8.8239000e+04 2.2966000e+04 7.2070313e+01 -1.1718752e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.3663689e+01 1.2552910e+00 5.2657769e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 
1.8200000e+02 1.8200000e+00 1.6278803e+00 3.4955013e+00 2.7248089e+00 1.3922378e+01 0.0000000e+00 8.8239000e+04 2.2966000e+04 7.2148438e+01 -1.9531251e-01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.3954671e+01 7.3899100e-01 5.0836670e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 
1.8300000e+02 1.8300000e+00 1.6533798e+00 3.5494103e+00 2.7668320e+00 1.4068770e+01 1.0000000e+00 8.8036000e+04 2.2900000e+04 7.2148438e+01 -1.9531251e-01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.7421450e+00 1.4702500e-01 2.8259230e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 
1.8400000e+02 1.8400000e+00 1.6798477e+00 3.6035040e+00 2.8089991e+00 1.4217857e+01 0.0000000e+00 8.8036000e+04 2.2900000e+04 7.2148438e+01 -1.9531251e-01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.3875332e+01 3.1004200e-01 4.8625841e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 
1.8500000e+02 1.8500000e+00 1.7059786e+00 3.6577570e+00 2.8512903e+00 1.4367626e+01 0.0000000e+00 8.8036000e+04 2.2900000e+04 7.2148438e+01 -1.9531251e-01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.1752138e+01 2.3383600e-01 4.1706860e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 
1.8600000e+02 1.8600000e+00 1.7321033e+00 3.7118080e+00 2.8934241e+00 1.4516574e+01 1.0000000e+00 8.8166000e+04 2.2927000e+04 7.2148438e+01 -1.9531251e-01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.1119070e+00 1.4489200e-01 2.7436421e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 
1.8700000e+02 1.8700000e+00 1.7582180e+00 3.7659963e+00 2.9356649e+00 1.4666220e+01 1.0000000e+00 8.8220000e+04 2.2948000e+04 7.2148438e+01 -1.9531251e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 7.0113460e+00 2.5098700e-01 2.5032539e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 
1.8800000e+02 1.8800000e+00 1.7843072e+00 3.8199126e+00 2.9776936e+00 1.4814851e+01 1.0000000e+00 8.8256000e+04 2.2960000e+04 7.2148438e+01 -1.9531251e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.6260650e+00 1.4347800e-01 2.2674279e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 
1.8900000e+02 1.8900000e+00 1.8104011e+00 3.8740804e+00 3.0199184e+00 1.4964643e+01 0.0000000e+00 8.8256000e+04 2.2960000e+04 7.2226563e+01 -3.5156251e-01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.5833776e+01 3.0251900e-01 5.5680189e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 
1.9000000e+02 1.9000000e+00 1.8357367e+00 3.9278025e+00 3.0617958e+00 1.5107795e+01 1.0000000e+00 8.8349000e+04 2.2981000e+04 7.2226563e+01 -3.5156251e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 7.0317700e+00 2.7337600e-01 2.5822060e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 
1.9100000e+02 1.9100000e+00 1.8621537e+00 3.9805076e+00 3.1028805e+00 1.5251605e+01 1.0000000e+00 8.8403000e+04 2.3002000e+04 7.2226563e+01 -3.5156251e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 7.0392940e+00 5.1416500e-01 2.7136090e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 
1.9200000e+02 1.9200000e+00 1.7125145e+00 3.3420981e+00 2.6052282e+00 1.2716970e+01 1.2000000e+01 9.8464000e+04 2.5987000e+04 7.8398438e+01 -5.1171875e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 7.9576320e+00 3.5782900e-01 3.1726608e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 
1.9300000e+02 1.9300000e+00 1.1141363e+00 3.3995984e+00 2.6500508e+00 1.2655613e+01 1.0000000e+00 9.3432000e+04 2.4289000e+04 7.8398438e+01 -5.1171875e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.3688458e+01 9.0627000e-01 5.0198941e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 
1.9400000e+02 1.9400000e+00 1.5906392e+00 3.4521667e+00 2.6910288e+00 1.2789711e+01 1.0000000e+00 9.2856000e+04 2.4091000e+04 7.8398438e+01 -5.1171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1903433e+01 5.9252900e-01 4.6204841e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 
1.9500000e+02 1.9500000e+00 1.6159820e+00 3.5048592e+00 2.7321036e+00 1.2924171e+01 0.0000000e+00 9.2856000e+04 2.4091000e+04 7.8398438e+01 -5.1171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2922118e+01 5.4195800e-01 4.7953842e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 
1.9600000e+02 1.9600000e+00 1.6414252e+00 3.5577199e+00 2.7733095e+00 1.3059200e+01 0.0000000e+00 9.2856000e+04 2.4091000e+04 7.8398438e+01 -5.1171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2416066e+01 4.8309500e-01 4.6959119e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 
1.9700000e+02 1.9700000e+00 1.6669727e+00 3.6107042e+00 2.8146118e+00 1.3194656e+01 0.0000000e+00 9.2856000e+04 2.4091000e+04 7.8398438e+01 -5.1171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2665152e+01 5.7615500e-01 4.5947530e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 
1.9800000e+02 1.9800000e+00 1.6925651e+00 3.6636015e+00 2.8558462e+00 1.3329795e+01 0.0000000e+00 9.2856000e+04 2.4091000e+04 7.8398438e+01 -5.1171875e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.6371909e+01 7.3627400e-01 5.6865890e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 
1.9900000e+02 1.9900000e+00 1.7181120e+00 3.7162369e+00 2.8968765e+00 1.3463998e+01 1.0000000e+00 9.2940000e+04 2.4118000e+04 7.8398438e+01 -5.1171875e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 1.0025750e+01 2.0627600e-01 3.8583400e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3496500e+00 2.4620200e-01 2.4686699e+00 


==> figures/optimization_d9/solution_statistics_2.dat <==
# 1: time-step number
# 2: time
# 3: mechanical work
# 4: j-integral
# 5: j-integral corrected
# 6: reaction force
# 7: Number of local mesh refinement cycles
# 8: Number of dofs
# 9: Number of finite elements
# 10: Crack tip position x
# 11: Crack tip position y
# 12: Number of ipopt iterations 
# 13: Number of ipopt obj evals 
# 14: Number of ipopt obj grad evals 
# 15: Number of ipopt constraint evals 
# 16: Number of ipopt constraint jacobian evals 
# 17: Number of ipopt hessian evals 
# 18: Ipopt total cpu time 
# 19: Ipopt total sym time 
# 20: Ipopt total wallclock time 
# 21: Number of ipopt iterations equilibration
# 22: Number of ipopt obj evals equilibration
# 23: Number of ipopt obj grad evals equilibration
# 24: Number of ipopt constraint evals equilibration
# 25: Number of ipopt constraint jacobian evals equilibration
# 26: Number of ipopt hessian evals equilibration
# 27: Ipopt total cpu time equilibration
# 28: Ipopt total sym time equilibration
# 29: Ipopt total wallclock time equilibration
0.0000000e+00 0.0000000e+00 0.0000000e+00 1.6492695e+00 1.2856366e+00 1.3213178e+01 6.0000000e+00 2.5574000e+04 5.8960000e+03 1.5234375e+00  3.9062491e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 5.2108730e+00 9.1626000e-02 1.9374330e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.0000000e+00 1.0000000e-02 8.4831583e-01 1.6850214e+00 1.3135058e+00 1.3287709e+01 0.0000000e+00 2.5574000e+04 5.8960000e+03 1.6796875e+00  3.9062488e-02 2.9000000e+01 3.3000000e+01 3.0000000e+01 3.3000000e+01 1.0000000e+00 2.9000000e+01 1.1299949e+01 2.2439900e-01 4.0490921e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.0000000e+00 2.0000000e-02 8.6356771e-01 1.7180678e+00 1.3392661e+00 1.3367370e+01 1.0000000e+00 2.5915000e+04 5.9920000e+03 1.8359375e+00  3.9062486e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 4.3284310e+00 7.7110000e-02 1.3010051e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.0000000e+00 3.0000000e-02 8.7816698e-01 1.7538649e+00 1.3671706e+00 1.3454445e+01 0.0000000e+00 2.5915000e+04 5.9920000e+03 1.9921875e+00  3.9062484e-02 2.7000000e+01 2.8000000e+01 2.8000000e+01 2.8000000e+01 1.0000000e+00 2.7000000e+01 1.1361950e+01 2.1866800e-01 3.7706449e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.0000000e+00 4.0000000e-02 8.9357997e-01 1.7904389e+00 1.3956807e+00 1.3544462e+01 1.0000000e+00 2.6142000e+04 6.0700000e+03 2.1484375e+00  3.9062481e-02 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 3.8860760e+00 1.4876900e-01 1.3323011e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.0000000e+00 5.0000000e-02 9.0939072e-01 1.8279855e+00 1.4249490e+00 1.3637859e+01 0.0000000e+00 2.6142000e+04 6.0700000e+03 2.2265625e+00  3.9062480e-02 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.0274095e+01 5.7362400e-01 3.4448011e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.0000000e+00 6.0000000e-02 9.2567715e-01 1.8666447e+00 1.4550847e+00 1.3734922e+01 1.0000000e+00 2.6256000e+04 6.1060000e+03 2.3828125e+00  3.9062477e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.8888810e+00 1.0870600e-01 1.0341809e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
7.0000000e+00 7.0000000e-02 9.4230898e-01 1.9057104e+00 1.4855371e+00 1.3833966e+01 1.0000000e+00 2.6440000e+04 6.1540000e+03 2.4609375e+00  3.9062476e-02 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 3.8713580e+00 2.5969700e-01 1.4512560e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
8.0000000e+00 8.0000000e-02 9.5932279e-01 1.9460398e+00 1.5169746e+00 1.3936918e+01 0.0000000e+00 2.6440000e+04 6.1540000e+03 2.5390625e+00  3.9062476e-02 2.1000000e+01 2.2000000e+01 2.2000000e+01 2.2000000e+01 1.0000000e+00 2.1000000e+01 9.5724160e+00 6.9061100e-01 3.2301371e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
9.0000000e+00 9.0000000e-02 9.7682402e-01 1.9872358e+00 1.5490877e+00 1.4042822e+01 1.0000000e+00 2.6492000e+04 6.1750000e+03 2.6171875e+00  3.9062478e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.7144660e+00 5.8787000e-02 9.8451781e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.0000000e+01 1.0000000e-01 9.9470109e-01 2.0292025e+00 1.5818015e+00 1.4151421e+01 1.0000000e+00 2.6681000e+04 6.2290000e+03 2.7734375e+00  3.9062480e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.9258350e+00 6.7059000e-02 1.0881131e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.1000000e+01 1.1000000e-01 1.0129758e+00 2.0721290e+00 1.6152635e+00 1.4263138e+01 0.0000000e+00 2.6681000e+04 6.2290000e+03 2.8515625e+00  3.9062482e-02 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 8.1029550e+00 1.0884900e-01 2.5408680e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.2000000e+01 1.2000000e-01 1.0316389e+00 2.1157788e+00 1.6492893e+00 1.4377360e+01 1.0000000e+00 2.6739000e+04 6.2500000e+03 2.8515625e+00  3.9062482e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.7471380e+00 5.3167000e-02 1.0124738e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.3000000e+01 1.3000000e-01 1.0506615e+00 2.1602577e+00 1.6839615e+00 1.4494332e+01 0.0000000e+00 2.6739000e+04 6.2500000e+03 2.9296875e+00  3.9062483e-02 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 8.2160830e+00 3.3206900e-01 2.8379352e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.4000000e+01 1.4000000e-01 1.0701369e+00 2.2058637e+00 1.7195122e+00 1.4614761e+01 1.0000000e+00 2.6945000e+04 6.2980000e+03 3.0078125e+00  3.9062484e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.8503120e+00 1.2374900e-01 1.0563490e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.5000000e+01 1.5000000e-01 1.0898982e+00 2.2515518e+00 1.7551270e+00 1.4735822e+01 1.0000000e+00 2.6980000e+04 6.3130000e+03 3.0859375e+00  3.9062486e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.6866800e+00 1.5273300e-01 1.0566850e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.6000000e+01 1.6000000e-01 1.1093442e+00 2.2956062e+00 1.7894682e+00 1.4852634e+01 1.0000000e+00 2.7118000e+04 6.3490000e+03 3.1640625e+00  3.9062487e-02 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 3.2541200e+00 1.9547100e-01 1.2860351e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.7000000e+01 1.7000000e-01 1.1291553e+00 2.3429796e+00 1.8263967e+00 1.4979069e+01 0.0000000e+00 2.7118000e+04 6.3490000e+03 3.2421875e+00 -3.9062512e-02 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 8.0238560e+00 5.1864900e-01 2.8504920e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.8000000e+01 1.8000000e-01 1.1420354e+00 2.3867564e+00 1.8605215e+00 1.5085762e+01 1.0000000e+00 2.7277000e+04 6.3940000e+03 3.3203125e+00 -3.9062510e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.7689490e+00 8.8816000e-02 9.7786188e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.9000000e+01 1.9000000e-01 1.1692291e+00 2.4334086e+00 1.8968878e+00 1.5210302e+01 1.0000000e+00 2.7311000e+04 6.4090000e+03 3.3984375e+00 -1.1718751e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.5965190e+00 9.3400000e-02 9.1877389e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.0000000e+01 2.0000000e-01 1.1880528e+00 2.4813199e+00 1.9342355e+00 1.5339636e+01 1.0000000e+00 2.7400000e+04 6.4270000e+03 3.4765625e+00 -1.1718751e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.8140000e+00 1.4344000e-01 1.0578649e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.1000000e+01 2.1000000e-01 1.2109529e+00 2.5295090e+00 1.9717998e+00 1.5469178e+01 1.0000000e+00 2.7501000e+04 6.4570000e+03 3.4765625e+00 -1.1718751e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.7695850e+00 7.5639000e-02 1.0130680e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.2000000e+01 2.2000000e-01 1.2322746e+00 2.5785215e+00 2.0100060e+00 1.5601444e+01 1.0000000e+00 2.7572000e+04 6.4810000e+03 3.5546875e+00 -1.1718751e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.8094050e+00 1.5416400e-01 9.5321083e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.3000000e+01 2.3000000e-01 1.2538425e+00 2.6276893e+00 2.0483332e+00 1.5734523e+01 1.0000000e+00 2.7756000e+04 6.5260000e+03 3.6328125e+00 -1.9531251e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.9182380e+00 1.8009800e-01 1.1645679e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.4000000e+01 2.4000000e-01 1.2733441e+00 2.6774926e+00 2.0871558e+00 1.5870559e+01 0.0000000e+00 2.7756000e+04 6.5260000e+03 3.7109375e+00 -2.7343750e-01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 7.8411740e+00 2.6883900e-01 2.6198161e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.5000000e+01 2.5000000e-01 1.1115944e+00 1.9139253e+00 1.4919407e+00 1.3679452e+01 1.1000000e+01 3.7122000e+04 9.3280000e+03 1.1289063e+01 -2.5390625e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 4.4086150e+00 1.6861200e-01 1.7145290e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.6000000e+01 2.6000000e-01 7.9619010e-01 1.9468346e+00 1.5175941e+00 1.3801513e+01 0.0000000e+00 3.7122000e+04 9.3280000e+03 1.1289063e+01 -2.6171875e+00 2.4000000e+01 2.5000000e+01 2.5000000e+01 2.5000000e+01 1.0000000e+00 2.4000000e+01 1.1907391e+01 3.9564100e-01 4.1283510e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.7000000e+01 2.7000000e-01 9.6180048e-01 1.9867184e+00 1.5486844e+00 1.3920472e+01 1.0000000e+00 3.7034000e+04 9.3460000e+03 1.1367188e+01 -2.6171875e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.7177710e+00 1.2998500e-01 1.4579020e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.8000000e+01 2.8000000e-01 9.8199389e-01 2.0273771e+00 1.5803786e+00 1.4041491e+01 0.0000000e+00 3.7034000e+04 9.3460000e+03 1.1367188e+01 -2.6171875e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 8.8690020e+00 4.0046600e-01 3.0656919e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.9000000e+01 2.9000000e-01 1.0010434e+00 2.0686358e+00 1.6125405e+00 1.4164490e+01 0.0000000e+00 3.7034000e+04 9.3460000e+03 1.1445313e+01 -2.6171875e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 8.7460540e+00 7.1375600e-01 3.4749930e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.0000000e+01 3.0000000e-01 1.0204299e+00 2.1106319e+00 1.6452772e+00 1.4289895e+01 1.0000000e+00 3.7168000e+04 9.3790000e+03 1.1445313e+01 -2.6171875e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.5563050e+00 2.0482400e-01 1.3396740e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.1000000e+01 3.1000000e-01 1.0401507e+00 2.1532132e+00 1.6784702e+00 1.4417208e+01 0.0000000e+00 3.7168000e+04 9.3790000e+03 1.1523438e+01 -2.6171875e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 6.7037850e+00 3.5916900e-01 2.4797480e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.2000000e+01 3.2000000e-01 1.0602291e+00 2.1966378e+00 1.7123204e+00 1.4547213e+01 0.0000000e+00 3.7168000e+04 9.3790000e+03 1.1601563e+01 -2.6171875e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 7.8110600e+00 2.9217000e-01 2.6874330e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.3000000e+01 3.3000000e-01 1.0806397e+00 2.2405255e+00 1.7465317e+00 1.4678766e+01 1.0000000e+00 3.7233000e+04 9.4030000e+03 1.1601563e+01 -2.6171875e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.2657800e+00 1.0936400e-01 1.2026799e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.4000000e+01 3.4000000e-01 1.1013901e+00 2.2853101e+00 1.7814422e+00 1.4813159e+01 1.0000000e+00 3.7307000e+04 9.4210000e+03 1.1601563e+01 -2.6171875e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.4773970e+00 1.3851900e-01 1.2701619e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.5000000e+01 3.5000000e-01 1.1224922e+00 2.3305881e+00 1.8167372e+00 1.4949179e+01 0.0000000e+00 3.7307000e+04 9.4210000e+03 1.1679688e+01 -2.6171875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 5.8682990e+00 8.2017000e-02 2.1777620e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.6000000e+01 3.6000000e-01 1.1439186e+00 2.3766648e+00 1.8526549e+00 1.5087743e+01 0.0000000e+00 3.7307000e+04 9.4210000e+03 1.1679688e+01 -2.6171875e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 6.4444610e+00 1.8265400e-01 2.2656059e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.7000000e+01 3.7000000e-01 1.1657107e+00 2.4234020e+00 1.8890874e+00 1.5228435e+01 0.0000000e+00 3.7307000e+04 9.4210000e+03 1.1757813e+01 -2.6171875e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 7.3710580e+00 1.3173600e-01 2.7955880e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.8000000e+01 3.8000000e-01 1.1878123e+00 2.4706996e+00 1.9259568e+00 1.5370958e+01 0.0000000e+00 3.7307000e+04 9.4210000e+03 1.1757813e+01 -2.6171875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 5.9281170e+00 8.8442000e-02 2.1609831e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.9000000e+01 3.9000000e-01 1.2102298e+00 2.5186922e+00 1.9633679e+00 1.5515721e+01 0.0000000e+00 3.7307000e+04 9.4210000e+03 1.1757813e+01 -2.6171875e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 6.1650050e+00 2.5954100e-01 2.2423630e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.0000000e+01 4.0000000e-01 1.2329854e+00 2.5673387e+00 2.0012887e+00 1.5662597e+01 0.0000000e+00 3.7307000e+04 9.4210000e+03 1.1835938e+01 -2.6171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.7088300e+00 4.4568000e-01 2.4411709e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.1000000e+01 4.1000000e-01 1.2560062e+00 2.6163540e+00 2.0394971e+00 1.5810800e+01 1.0000000e+00 3.7568000e+04 9.4990000e+03 1.1835938e+01 -2.6171875e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.7321800e+00 1.8899400e-01 1.4381690e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.2000000e+01 4.2000000e-01 1.2793076e+00 2.6661209e+00 2.0782913e+00 1.5961408e+01 1.0000000e+00 3.7617000e+04 9.5140000e+03 1.1835938e+01 -2.6171875e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.7169880e+00 1.8674800e-01 1.4423151e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.3000000e+01 4.3000000e-01 1.3029489e+00 2.7164944e+00 2.1175584e+00 1.6113996e+01 0.0000000e+00 3.7617000e+04 9.5140000e+03 1.1914063e+01 -2.6171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.5927160e+00 8.1786000e-02 1.9680619e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.4000000e+01 4.4000000e-01 1.3268970e+00 2.7674788e+00 2.1573017e+00 1.6268613e+01 0.0000000e+00 3.7617000e+04 9.5140000e+03 1.1914063e+01 -2.6171875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 6.4290370e+00 3.0096900e-01 2.3745172e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.5000000e+01 4.5000000e-01 1.3511432e+00 2.8190380e+00 2.1974931e+00 1.6425139e+01 1.0000000e+00 3.7716000e+04 9.5380000e+03 1.1914063e+01 -2.6171875e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.6796260e+00 1.2191800e-01 1.3636611e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.6000000e+01 4.6000000e-01 1.3756869e+00 2.8712053e+00 2.2381585e+00 1.6583699e+01 0.0000000e+00 3.7716000e+04 9.5380000e+03 1.1914063e+01 -2.6171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.5437580e+00 7.9795000e-02 1.9871092e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.7000000e+01 4.7000000e-01 1.4005257e+00 2.9239382e+00 2.2792647e+00 1.6744188e+01 0.0000000e+00 3.7716000e+04 9.5380000e+03 1.1914063e+01 -2.6171875e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 5.1786060e+00 2.4643600e-01 2.0462220e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.8000000e+01 4.8000000e-01 1.4256450e+00 2.9772191e+00 2.3207983e+00 1.6906564e+01 0.0000000e+00 3.7716000e+04 9.5380000e+03 1.1992188e+01 -2.6171875e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 7.4049510e+00 7.1184600e-01 3.0889921e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.9000000e+01 4.9000000e-01 1.4510219e+00 3.0309645e+00 2.3626938e+00 1.7070613e+01 0.0000000e+00 3.7716000e+04 9.5380000e+03 1.1992188e+01 -2.6171875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 6.4718300e+00 4.4069500e-01 2.5514901e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.0000000e+01 5.0000000e-01 1.4766436e+00 3.0852097e+00 2.4049789e+00 1.7236451e+01 0.0000000e+00 3.7716000e+04 9.5380000e+03 1.1992188e+01 -2.6171875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 6.2744140e+00 2.0153000e-01 2.2267618e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.1000000e+01 5.1000000e-01 1.5025165e+00 3.1399496e+00 2.4476497e+00 1.7404063e+01 1.0000000e+00 3.7744000e+04 9.5530000e+03 1.1992188e+01 -2.6171875e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.3261780e+00 6.3059000e-02 1.1445642e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.2000000e+01 5.2000000e-01 1.5286355e+00 3.1951646e+00 2.4906909e+00 1.7573423e+01 1.0000000e+00 3.7845000e+04 9.5740000e+03 1.1992188e+01 -2.6171875e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.6051410e+00 1.1106200e-01 1.3106608e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.3000000e+01 5.3000000e-01 1.5550030e+00 3.2508968e+00 2.5341352e+00 1.7744613e+01 0.0000000e+00 3.7845000e+04 9.5740000e+03 1.2070312e+01 -2.4609375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.7822840e+00 2.7070800e-01 1.9941001e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.4000000e+01 5.4000000e-01 1.6251824e+00 3.3131345e+00 2.5826506e+00 1.7920650e+01 1.0000000e+00 3.7885000e+04 9.5920000e+03 1.2070312e+01 -2.4609375e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.5501180e+00 2.3459900e-01 1.2929778e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.5000000e+01 5.5000000e-01 1.6093183e+00 3.3699863e+00 2.6269676e+00 1.8095535e+01 0.0000000e+00 3.7885000e+04 9.5920000e+03 1.2070313e+01 -2.6171875e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 5.6148010e+00 4.3857200e-01 2.1976819e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.6000000e+01 5.6000000e-01 1.5900896e+00 3.4208936e+00 2.6666508e+00 1.8268828e+01 0.0000000e+00 3.7885000e+04 9.5920000e+03 1.2070313e+01 -2.6171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 6.0704680e+00 3.6253800e-01 2.2622309e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.7000000e+01 5.7000000e-01 1.6628852e+00 3.4785110e+00 2.7115647e+00 1.8447120e+01 0.0000000e+00 3.7885000e+04 9.5920000e+03 1.2070313e+01 -2.6171875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 6.2418590e+00 3.1869800e-01 2.1285319e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.8000000e+01 5.8000000e-01 1.6904368e+00 3.5365248e+00 2.7567875e+00 1.8627083e+01 0.0000000e+00 3.7885000e+04 9.5920000e+03 1.2070313e+01 -2.6171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.8079500e+00 4.5017900e-01 2.4314749e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.9000000e+01 5.9000000e-01 1.7181929e+00 3.5949545e+00 2.8023346e+00 1.8808763e+01 0.0000000e+00 3.7885000e+04 9.5920000e+03 1.2070313e+01 -2.6171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.7259590e+00 3.4746300e-01 2.0934808e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.0000000e+01 6.0000000e-01 1.7461545e+00 3.6537804e+00 2.8481905e+00 1.8992119e+01 1.0000000e+00 3.7994000e+04 9.6220000e+03 1.2070313e+01 -2.6171875e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.0471860e+00 2.9669400e-01 1.6111569e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.1000000e+01 6.1000000e-01 1.7742885e+00 3.7128438e+00 2.8942315e+00 1.9176907e+01 1.0000000e+00 3.8088000e+04 9.6460000e+03 1.2070313e+01 -2.3828125e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.7529340e+00 1.0201700e-01 1.3460171e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.2000000e+01 6.2000000e-01 1.8586443e+00 3.7788554e+00 2.9456888e+00 1.9365493e+01 0.0000000e+00 3.8088000e+04 9.6460000e+03 1.2148437e+01 -2.3828125e+00 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 9.4960500e+00 5.5664900e-01 3.4984009e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.3000000e+01 6.3000000e-01 1.8313352e+00 3.8384971e+00 2.9921806e+00 1.9553075e+01 1.0000000e+00 3.8137000e+04 9.6640000e+03 1.2148437e+01 -2.3828125e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.2729430e+00 3.4414000e-02 1.1280251e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.4000000e+01 6.4000000e-01 1.8598111e+00 3.8983895e+00 3.0388678e+00 1.9742061e+01 0.0000000e+00 3.8137000e+04 9.6640000e+03 1.2148438e+01 -2.3046875e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 7.1938320e+00 7.9561000e-02 2.4335139e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.5000000e+01 6.5000000e-01 1.8905634e+00 3.9583471e+00 3.0856059e+00 1.9932502e+01 0.0000000e+00 3.8137000e+04 9.6640000e+03 1.2148438e+01 -2.3046875e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 6.7153910e+00 1.0399900e-01 2.4230559e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.6000000e+01 6.6000000e-01 1.9168199e+00 4.0174874e+00 3.1317069e+00 2.0122041e+01 1.0000000e+00 3.8300000e+04 9.7000000e+03 1.2226563e+01 -2.2265625e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 5.4256970e+00 1.7589900e-01 2.0906150e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.7000000e+01 6.7000000e-01 1.9468290e+00 4.0754149e+00 3.1768625e+00 2.0310719e+01 2.0000000e+00 3.8479000e+04 9.7570000e+03 1.2226563e+01 -2.1484375e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.1327450e+00 1.9389900e-01 1.5387719e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.8000000e+01 6.8000000e-01 1.9745544e+00 4.1337323e+00 3.2223220e+00 2.0501245e+01 0.0000000e+00 3.8479000e+04 9.7570000e+03 1.2304688e+01 -1.9921875e+00 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 1.3776780e+01 3.8909400e-01 4.6197839e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.9000000e+01 6.9000000e-01 1.8198568e+00 3.4363612e+00 2.6787081e+00 1.8409340e+01 1.3000000e+01 4.8695000e+04 1.2772000e+04 1.8398437e+01  2.1484375e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.3239720e+00 3.3382600e-01 2.2187819e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
7.0000000e+01 7.0000000e-01 1.3324245e+00 3.4808270e+00 2.7133700e+00 1.8613659e+01 1.0000000e+00 4.6774000e+04 1.2157000e+04 1.8398437e+01  2.1484375e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 8.8964930e+00 5.0433600e-01 3.1688070e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
7.1000000e+01 7.1000000e-01 1.6975801e+00 3.5386035e+00 2.7584079e+00 1.8797411e+01 1.0000000e+00 4.6411000e+04 1.2037000e+04 1.8398437e+01  2.1484375e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.4585180e+00 2.8148100e-01 1.8761990e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
7.2000000e+01 7.2000000e-01 1.7255954e+00 3.5968083e+00 2.8037796e+00 1.8982861e+01 2.0000000e+00 4.6297000e+04 1.1995000e+04 1.8398437e+01  2.1484375e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4224490e+00 2.1265500e-01 1.6615450e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
7.3000000e+01 7.3000000e-01 1.7538172e+00 3.6553996e+00 2.8494527e+00 1.9169840e+01 2.0000000e+00 4.6297000e+04 1.1995000e+04 1.8398437e+01  2.1484375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.6292500e+00 3.4066900e-01 2.6255870e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4566950e+00 1.4755000e-01 1.7226160e+00 
7.4000000e+01 7.4000000e-01 1.7822295e+00 3.7143587e+00 2.8954124e+00 1.9358293e+01 2.0000000e+00 4.6297000e+04 1.1995000e+04 1.8398437e+01  2.1484375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.7183450e+00 4.5121600e-01 2.5603220e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.5630650e+00 1.9764100e-01 1.5563891e+00 
7.5000000e+01 7.5000000e-01 1.8107229e+00 3.7732215e+00 2.9412971e+00 1.9546523e+01 2.0000000e+00 4.6297000e+04 1.1995000e+04 1.8398437e+01  2.1484375e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 9.7572970e+00 6.6668100e-01 3.3399301e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4723480e+00 2.1750700e-01 1.5113342e+00 
7.6000000e+01 7.6000000e-01 1.8389592e+00 3.8309687e+00 2.9863121e+00 1.9730688e+01 2.0000000e+00 4.6449000e+04 1.2037000e+04 1.8476562e+01  2.0703125e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.2864080e+00 5.2395500e-01 2.3778160e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.4723480e+00 2.1750700e-01 1.5113342e+00 
7.7000000e+01 7.7000000e-01 1.8675198e+00 3.8882360e+00 3.0309530e+00 1.9913004e+01 2.0000000e+00 4.6449000e+04 1.2037000e+04 1.8476562e+01  2.0703125e+00 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.2767787e+01 6.5461200e-01 4.4619770e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6142100e+00 1.1422300e-01 1.5829451e+00 
7.8000000e+01 7.8000000e-01 1.6475291e+00 2.9111595e+00 2.2693036e+00 1.6315711e+01 1.1000000e+01 5.9239000e+04 1.5883000e+04 2.6992187e+01 -2.4609375e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 7.3006910e+00 7.3649300e-01 3.1434009e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6142100e+00 1.1422300e-01 1.5829451e+00 
7.9000000e+01 7.9000000e-01 1.0115044e+00 2.9542048e+00 2.3028581e+00 1.6411821e+01 2.0000000e+00 5.4336000e+04 1.4257000e+04 2.6992187e+01 -2.4609375e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.1219412e+01 1.0081260e+00 4.3573120e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6142100e+00 1.1422300e-01 1.5829451e+00 
8.0000000e+01 8.0000000e-01 1.4432789e+00 3.0071879e+00 2.3441595e+00 1.6577254e+01 2.0000000e+00 5.3691000e+04 1.4035000e+04 2.6992187e+01 -2.6171875e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 8.6040520e+00 8.2737800e-01 3.2305140e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6142100e+00 1.1422300e-01 1.5829451e+00 
8.1000000e+01 8.1000000e-01 1.4624806e+00 3.0598289e+00 2.3851941e+00 1.6741932e+01 2.0000000e+00 5.3649000e+04 1.4020000e+04 2.6992187e+01 -2.6171875e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 5.8919590e+00 4.6768400e-01 2.3124089e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6142100e+00 1.1422300e-01 1.5829451e+00 
8.2000000e+01 8.2000000e-01 1.4954615e+00 3.1136615e+00 2.4271577e+00 1.6910193e+01 2.0000000e+00 5.3649000e+04 1.4020000e+04 2.6992187e+01 -2.6171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.8336180e+00 3.9439400e-01 2.9391041e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 7.0854490e+00 3.6600000e-01 2.6071610e+00 
8.3000000e+01 8.3000000e-01 1.5218904e+00 3.1679253e+00 2.4694573e+00 1.7079920e+01 2.0000000e+00 5.3649000e+04 1.4020000e+04 2.6992187e+01 -2.6171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.3504090e+00 3.8116500e-01 2.8617702e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 6.9820940e+00 5.1121000e-01 2.7650700e+00 
8.4000000e+01 8.4000000e-01 1.5485245e+00 3.2225793e+00 2.5120611e+00 1.7250996e+01 2.0000000e+00 5.3702000e+04 1.4035000e+04 2.6992187e+01 -2.6171875e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 6.7218520e+00 4.5204700e-01 2.8919809e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 6.9820940e+00 5.1121000e-01 2.7650700e+00 
8.5000000e+01 8.5000000e-01 1.5753548e+00 3.2776285e+00 2.5549730e+00 1.7423481e+01 2.0000000e+00 5.3702000e+04 1.4035000e+04 2.6992187e+01 -2.6171875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 9.3849670e+00 5.7823100e-01 3.3396730e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 6.4340610e+00 4.7051800e-01 2.7196341e+00 
8.6000000e+01 8.6000000e-01 1.6023841e+00 3.3330806e+00 2.5981990e+00 1.7597431e+01 2.0000000e+00 5.3702000e+04 1.4035000e+04 2.7070312e+01 -2.4609375e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 8.8215140e+00 5.1847200e-01 3.3298271e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 6.1523780e+00 3.2908300e-01 2.3507130e+00 
8.7000000e+01 8.7000000e-01 1.6366828e+00 3.3896933e+00 2.6423296e+00 1.7774710e+01 2.0000000e+00 5.3564000e+04 1.3990000e+04 2.7070312e+01 -2.4609375e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 6.7940560e+00 4.2177900e-01 2.5718691e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 6.1523780e+00 3.2908300e-01 2.3507130e+00 
8.8000000e+01 8.8000000e-01 1.6569857e+00 3.4459950e+00 2.6862179e+00 1.7951751e+01 2.0000000e+00 5.3564000e+04 1.3990000e+04 2.7070312e+01 -2.6171875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 7.2492270e+00 6.3727400e-01 2.8562880e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 5.3781470e+00 3.5099800e-01 2.1523778e+00 
8.9000000e+01 8.9000000e-01 1.6775557e+00 3.5019391e+00 2.7298274e+00 1.8128526e+01 2.0000000e+00 5.3564000e+04 1.3990000e+04 2.7070312e+01 -2.6171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 6.4828680e+00 3.9727400e-01 2.3209221e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 5.5507790e+00 3.2487400e-01 2.2422481e+00 
9.0000000e+01 9.0000000e-01 1.7125560e+00 3.5590433e+00 2.7743411e+00 1.8308676e+01 2.0000000e+00 5.3564000e+04 1.3990000e+04 2.7070312e+01 -2.6171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 6.7891990e+00 4.4532100e-01 2.5760820e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 5.4772570e+00 3.2888600e-01 2.3045239e+00 
9.1000000e+01 9.1000000e-01 1.7406057e+00 3.6165474e+00 2.8191667e+00 1.8490401e+01 2.0000000e+00 5.3564000e+04 1.3990000e+04 2.7070312e+01 -2.6171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 6.6574230e+00 3.0793900e-01 2.4494259e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 5.2558690e+00 3.5993500e-01 2.1628420e+00 
9.2000000e+01 9.2000000e-01 1.7688478e+00 3.6744262e+00 2.8642842e+00 1.8673650e+01 2.0000000e+00 5.3564000e+04 1.3990000e+04 2.7070312e+01 -2.6171875e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 7.8354240e+00 7.0719500e-01 3.0170281e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 5.3937740e+00 4.4506900e-01 2.0535741e+00 
9.3000000e+01 9.3000000e-01 1.7972550e+00 3.7325891e+00 2.9096233e+00 1.8858172e+01 2.0000000e+00 5.3564000e+04 1.3990000e+04 2.7070312e+01 -2.3828125e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 9.8739390e+00 6.0569700e-01 3.6467190e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 5.5886660e+00 3.8789700e-01 1.9394920e+00 
9.4000000e+01 9.4000000e-01 1.8340727e+00 3.7914814e+00 2.9555310e+00 1.9045588e+01 2.0000000e+00 5.3658000e+04 1.4014000e+04 2.7148437e+01 -2.3828125e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 6.0962400e+00 4.9874700e-01 2.2102211e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 5.5886660e+00 3.8789700e-01 1.9394920e+00 
9.5000000e+01 9.5000000e-01 1.8541555e+00 3.8500920e+00 3.0012191e+00 1.9232240e+01 2.0000000e+00 5.3711000e+04 1.4029000e+04 2.7148437e+01 -2.3828125e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 5.6398310e+00 4.3151100e-01 2.0324059e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 5.5886660e+00 3.8789700e-01 1.9394920e+00 
9.6000000e+01 9.6000000e-01 1.8829217e+00 3.9090018e+00 3.0471403e+00 1.9420236e+01 2.0000000e+00 5.3750000e+04 1.4041000e+04 2.7148437e+01 -2.3046875e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.7650370e+00 3.6600400e-01 2.1471069e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 5.5886660e+00 3.8789700e-01 1.9394920e+00 
9.7000000e+01 9.7000000e-01 1.9132461e+00 3.9680083e+00 3.0931370e+00 1.9610059e+01 2.0000000e+00 5.3750000e+04 1.4041000e+04 2.7148437e+01 -2.3046875e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 9.7922530e+00 6.7417400e-01 3.3806520e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 5.8881100e+00 3.8197200e-01 2.2389288e+00 
9.8000000e+01 9.8000000e-01 1.9407705e+00 4.0274428e+00 3.1394674e+00 1.9800559e+01 2.0000000e+00 5.3750000e+04 1.4041000e+04 2.7226562e+01 -2.3046875e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 7.6197810e+00 5.2191700e-01 2.8075280e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.7586100e+00 3.0319400e-01 1.9480028e+00 
9.9000000e+01 9.9000000e-01 1.9696534e+00 4.0859372e+00 3.1850648e+00 1.9988411e+01 2.0000000e+00 5.3806000e+04 1.4047000e+04 2.7226562e+01 -2.2265625e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 9.7606030e+00 6.0168500e-01 3.2280791e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.7586100e+00 3.0319400e-01 1.9480028e+00 
1.0000000e+02 1.0000000e+00 1.9996020e+00 4.1445602e+00 3.2307626e+00 2.0178258e+01 2.0000000e+00 5.3854000e+04 1.4062000e+04 2.7226562e+01 -2.1484375e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 7.0591390e+00 3.8922200e-01 2.5436850e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.7586100e+00 3.0319400e-01 1.9480028e+00 
1.0100000e+02 1.0100000e+00 2.0280777e+00 4.2022419e+00 3.2757266e+00 2.0365462e+01 2.0000000e+00 5.3969000e+04 1.4095000e+04 2.7304687e+01 -2.0703125e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 5.7815290e+00 3.0649000e-01 2.1288090e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.7586100e+00 3.0319400e-01 1.9480028e+00 
1.0200000e+02 1.0200000e+00 1.8712900e+00 3.5297197e+00 2.7514828e+00 1.7899436e+01 1.3000000e+01 6.4170000e+04 1.7116000e+04 3.3476563e+01  2.0703125e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.9605260e+00 6.3619500e-01 2.5146890e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.7586100e+00 3.0319400e-01 1.9480028e+00 
1.0300000e+02 1.0300000e+00 1.4333713e+00 3.5801636e+00 2.7908048e+00 1.8102841e+01 2.0000000e+00 5.9444000e+04 1.5520000e+04 3.3476563e+01  2.0703125e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.0133563e+01 9.7132300e-01 4.2180710e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.7586100e+00 3.0319400e-01 1.9480028e+00 
1.0400000e+02 1.0400000e+00 1.7495038e+00 3.6378902e+00 2.8358038e+00 1.8284530e+01 2.0000000e+00 5.8964000e+04 1.5352000e+04 3.3476563e+01  2.0703125e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 6.8205370e+00 7.3617200e-01 2.8562570e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.7586100e+00 3.0319400e-01 1.9480028e+00 
1.0500000e+02 1.0500000e+00 1.7779209e+00 3.6959641e+00 2.8810735e+00 1.8467603e+01 2.0000000e+00 5.8964000e+04 1.5352000e+04 3.3476563e+01  2.0703125e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 6.7801270e+00 6.9884600e-01 2.9921210e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.9409290e+00 2.6079700e-01 1.8004930e+00 
1.0600000e+02 1.0600000e+00 1.8065110e+00 3.7543934e+00 2.9266202e+00 1.8652126e+01 2.0000000e+00 5.8964000e+04 1.5352000e+04 3.3476563e+01  2.0703125e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 6.3922260e+00 3.9755600e-01 2.4534459e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.0937220e+00 2.4882600e-01 1.9912481e+00 
1.0700000e+02 1.0700000e+00 1.8351672e+00 3.8127298e+00 2.9720945e+00 1.8836371e+01 2.0000000e+00 5.9062000e+04 1.5379000e+04 3.3476563e+01  2.0703125e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 5.6760120e+00 1.6621700e-01 2.1058671e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.0937220e+00 2.4882600e-01 1.9912481e+00 
1.0800000e+02 1.0800000e+00 1.8634431e+00 3.8695915e+00 3.0164193e+00 1.9014941e+01 2.0000000e+00 5.9107000e+04 1.5394000e+04 3.3476563e+01  2.0703125e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.4013800e+00 1.4047600e-01 2.1538961e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.0937220e+00 2.4882600e-01 1.9912481e+00 
1.0900000e+02 1.0900000e+00 1.6421945e+00 2.9230048e+00 2.2785372e+00 1.5333360e+01 1.1000000e+01 7.1824000e+04 1.9222000e+04 4.1992188e+01 -2.6171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.9955140e+00 1.0243110e+00 3.7655721e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.0937220e+00 2.4882600e-01 1.9912481e+00 
1.1000000e+02 1.1000000e+00 1.0357351e+00 2.9689246e+00 2.3143325e+00 1.5420922e+01 2.0000000e+00 6.5440000e+04 1.7098000e+04 4.1992188e+01 -2.6171875e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 9.6364080e+00 7.1654400e-01 3.7221260e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.0937220e+00 2.4882600e-01 1.9912481e+00 
1.1100000e+02 1.1100000e+00 1.4428073e+00 3.0216767e+00 2.3554537e+00 1.5580936e+01 2.0000000e+00 6.4660000e+04 1.6831000e+04 4.1992188e+01 -2.6171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.9636980e+00 7.4252000e-01 3.3393018e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.0937220e+00 2.4882600e-01 1.9912481e+00 
1.1200000e+02 1.1200000e+00 1.4688048e+00 3.0748382e+00 2.3968942e+00 1.5742259e+01 2.0000000e+00 6.4600000e+04 1.6810000e+04 4.1992188e+01 -2.6171875e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 6.7469340e+00 6.5183800e-01 2.5940390e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.0937220e+00 2.4882600e-01 1.9912481e+00 
1.1300000e+02 1.1300000e+00 1.4950060e+00 3.1284183e+00 2.4386608e+00 1.5904947e+01 2.0000000e+00 6.4653000e+04 1.6825000e+04 4.1992188e+01 -2.6171875e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 6.0974600e+00 4.4687600e-01 2.4931850e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.0937220e+00 2.4882600e-01 1.9912481e+00 
1.1400000e+02 1.1400000e+00 1.5214066e+00 3.1823905e+00 2.4807332e+00 1.6068940e+01 2.0000000e+00 6.4653000e+04 1.6825000e+04 4.1992188e+01 -2.6171875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 8.6624070e+00 8.7484900e-01 3.4623950e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 6.2104390e+00 6.1106600e-01 2.4817760e+00 
1.1500000e+02 1.1500000e+00 1.5479942e+00 3.2367318e+00 2.5230932e+00 1.6234185e+01 2.0000000e+00 6.4653000e+04 1.6825000e+04 4.1992188e+01 -2.6171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.4325300e+00 4.2345000e-01 2.8150370e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 7.1793620e+00 5.0622500e-01 2.6790252e+00 
1.1600000e+02 1.1600000e+00 1.5747634e+00 3.2914439e+00 2.5657424e+00 1.6400709e+01 2.0000000e+00 6.4653000e+04 1.6825000e+04 4.2070313e+01 -2.5390625e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.1057881e+01 5.7079200e-01 3.6435430e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 8.4589420e+00 4.3191400e-01 2.8019121e+00 
1.1700000e+02 1.1700000e+00 1.6031729e+00 3.3464933e+00 2.6086544e+00 1.6569690e+01 2.0000000e+00 6.4653000e+04 1.6825000e+04 4.2070313e+01 -2.6171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.9806400e+00 4.6195700e-01 3.2757440e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 6.4426840e+00 2.4452200e-01 2.3365290e+00 
1.1800000e+02 1.1800000e+00 1.6274147e+00 3.4020555e+00 2.6519662e+00 1.6737994e+01 2.0000000e+00 6.4653000e+04 1.6825000e+04 4.2070313e+01 -2.6171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.1346760e+00 4.9187500e-01 2.9320841e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.5437570e+00 2.0985400e-01 1.9575009e+00 
1.1900000e+02 1.1900000e+00 1.6562213e+00 3.4579704e+00 2.6955529e+00 1.6908870e+01 2.0000000e+00 6.4653000e+04 1.6825000e+04 4.2070313e+01 -2.6171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.8936120e+00 5.3146100e-01 3.0713770e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.8424910e+00 3.6454000e-01 2.3643138e+00 
1.2000000e+02 1.2000000e+00 1.6837681e+00 3.5142802e+00 2.7394474e+00 1.7081229e+01 2.0000000e+00 6.4728000e+04 1.6846000e+04 4.2070313e+01 -2.6171875e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.0284660e+00 3.5173000e-01 2.3612480e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.8424910e+00 3.6454000e-01 2.3643138e+00 
1.2100000e+02 1.2100000e+00 1.7115071e+00 3.5709794e+00 2.7836455e+00 1.7255087e+01 2.0000000e+00 6.4728000e+04 1.6846000e+04 4.2070313e+01 -2.6171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0399931e+01 6.3014700e-01 3.7159469e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.2735200e+00 5.2753800e-01 2.6368830e+00 
1.2200000e+02 1.2200000e+00 1.7394302e+00 3.6280419e+00 2.8281269e+00 1.7430372e+01 2.0000000e+00 6.4728000e+04 1.6846000e+04 4.2070313e+01 -2.6171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.3142830e+00 4.2743100e-01 3.0675061e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 6.5533210e+00 3.1912900e-01 2.2972291e+00 
1.2300000e+02 1.2300000e+00 1.7675209e+00 3.6854279e+00 2.8728603e+00 1.7606952e+01 2.0000000e+00 6.4781000e+04 1.6861000e+04 4.2070313e+01 -2.6171875e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 7.4793330e+00 5.2901700e-01 3.0126910e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 6.5533210e+00 3.1912900e-01 2.2972291e+00 
1.2400000e+02 1.2400000e+00 1.7957684e+00 3.7431340e+00 2.9178433e+00 1.7784862e+01 2.0000000e+00 6.4781000e+04 1.6861000e+04 4.2148438e+01 -2.5390625e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 9.4400360e+00 8.2028200e-01 3.6442440e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 7.2415840e+00 4.7918900e-01 3.0185750e+00 
1.2500000e+02 1.2500000e+00 1.8252187e+00 3.8010047e+00 2.9629546e+00 1.7964874e+01 2.0000000e+00 6.4616000e+04 1.6807000e+04 4.2148438e+01 -2.5390625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.4588760e+00 5.7123800e-01 3.4586959e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 7.2415840e+00 4.7918900e-01 3.0185750e+00 
1.2600000e+02 1.2600000e+00 1.8526204e+00 3.8592722e+00 3.0083752e+00 1.8145243e+01 2.0000000e+00 6.4616000e+04 1.6807000e+04 4.2148438e+01 -2.5390625e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.0817065e+01 6.9975800e-01 3.8757188e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.2046510e+00 3.9022900e-01 2.0608499e+00 
1.2700000e+02 1.2700000e+00 1.8812692e+00 3.9177508e+00 3.0539603e+00 1.8326620e+01 2.0000000e+00 6.4616000e+04 1.6807000e+04 4.2148438e+01 -2.5390625e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.0711537e+01 4.8626900e-01 4.0779462e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.9697030e+00 1.9993000e-01 1.9351730e+00 
1.2800000e+02 1.2800000e+00 1.9099927e+00 3.9763309e+00 3.0996246e+00 1.8508619e+01 2.0000000e+00 6.4722000e+04 1.6837000e+04 4.2148438e+01 -2.5390625e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 7.2919630e+00 6.1517000e-01 2.5391169e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.9697030e+00 1.9993000e-01 1.9351730e+00 
1.2900000e+02 1.2900000e+00 1.9387169e+00 4.0348237e+00 3.1452209e+00 1.8690554e+01 2.0000000e+00 6.4722000e+04 1.6837000e+04 4.2148438e+01 -2.5390625e+00 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.2257211e+01 1.0230320e+00 4.7060549e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6804730e+00 4.1835000e-01 1.9398179e+00 
1.3000000e+02 1.3000000e+00 1.9671789e+00 4.0923499e+00 3.1900636e+00 1.8869176e+01 2.0000000e+00 6.4877000e+04 1.6876000e+04 4.2226563e+01 -2.3828125e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 9.3275730e+00 3.4431500e-01 2.9754829e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6804730e+00 4.1835000e-01 1.9398179e+00 
1.3100000e+02 1.3100000e+00 1.9970843e+00 4.1504384e+00 3.2353447e+00 1.9052553e+01 2.0000000e+00 6.4859000e+04 1.6870000e+04 4.2226563e+01 -2.3828125e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.8522780e+00 4.8681000e-01 2.4178810e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6804730e+00 4.1835000e-01 1.9398179e+00 
1.3200000e+02 1.3200000e+00 2.0236244e+00 4.2070226e+00 3.2794532e+00 1.9228197e+01 2.0000000e+00 6.5091000e+04 1.6939000e+04 4.2304688e+01 -2.2265625e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 9.7161760e+00 7.8108500e-01 3.4346421e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6804730e+00 4.1835000e-01 1.9398179e+00 
1.3300000e+02 1.3300000e+00 1.8612948e+00 3.5404995e+00 2.7598859e+00 1.6663589e+01 1.3000000e+01 7.5113000e+04 1.9891000e+04 4.8476562e+01  1.9140625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.7166490e+00 2.1477200e-01 2.5262549e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6804730e+00 4.1835000e-01 1.9398179e+00 
1.3400000e+02 1.3400000e+00 1.4397931e+00 3.5926087e+00 2.8005060e+00 1.6855103e+01 2.0000000e+00 7.0613000e+04 1.8382000e+04 4.8476562e+01  1.9140625e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 9.4179390e+00 3.0531400e-01 3.2183940e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6804730e+00 4.1835000e-01 1.9398179e+00 
1.3500000e+02 1.3500000e+00 1.7444442e+00 3.6498570e+00 2.8451321e+00 1.7029008e+01 2.0000000e+00 7.0097000e+04 1.8205000e+04 4.8476562e+01  1.9140625e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 7.2713010e+00 4.3072800e-01 2.7216251e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6804730e+00 4.1835000e-01 1.9398179e+00 
1.3600000e+02 1.3600000e+00 1.7725851e+00 3.7074261e+00 2.8900083e+00 1.7204214e+01 2.0000000e+00 7.0088000e+04 1.8202000e+04 4.8476562e+01  1.9140625e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.9642930e+00 1.3646600e-01 1.8768759e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.6804730e+00 4.1835000e-01 1.9398179e+00 
1.3700000e+02 1.3700000e+00 1.8008806e+00 3.7653141e+00 2.9351331e+00 1.7380753e+01 2.0000000e+00 7.0088000e+04 1.8202000e+04 4.8476562e+01  1.9140625e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 7.3859610e+00 2.7921900e-01 2.7866998e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.9340890e+00 2.0975700e-01 1.9964139e+00 
1.3800000e+02 1.3800000e+00 1.8291148e+00 3.8226536e+00 2.9798303e+00 1.7555256e+01 2.0000000e+00 7.0088000e+04 1.8202000e+04 4.8476562e+01  1.9140625e+00 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 1.3812643e+01 5.2680700e-01 5.1841490e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.1249450e+00 1.7811000e-01 2.1510079e+00 
1.3900000e+02 1.3900000e+00 1.6081700e+00 2.8852874e+00 2.2491357e+00 1.3887804e+01 1.1000000e+01 8.2798000e+04 2.2027000e+04 5.6992187e+01 -2.6171875e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 8.5185130e+00 4.3179200e-01 3.2934999e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.1249450e+00 1.7811000e-01 2.1510079e+00 
1.4000000e+02 1.4000000e+00 1.0262515e+00 2.9316691e+00 2.2852912e+00 1.3967884e+01 2.0000000e+00 7.6554000e+04 1.9951000e+04 5.6992187e+01 -2.6171875e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.0280978e+01 3.9918400e-01 3.6270819e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.1249450e+00 1.7811000e-01 2.1510079e+00 
1.4100000e+02 1.4100000e+00 1.4087369e+00 2.9835661e+00 2.3257459e+00 1.4117865e+01 2.0000000e+00 7.5774000e+04 1.9684000e+04 5.6992187e+01 -2.6953125e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 7.5360860e+00 3.5342800e-01 2.8600819e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.1249450e+00 1.7811000e-01 2.1510079e+00 
1.4200000e+02 1.4200000e+00 1.4326543e+00 3.0358564e+00 2.3665071e+00 1.4267724e+01 2.0000000e+00 7.5714000e+04 1.9663000e+04 5.6992187e+01 -2.6953125e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.4492540e+00 1.9732700e-01 2.3063660e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.1249450e+00 1.7811000e-01 2.1510079e+00 
1.4300000e+02 1.4300000e+00 1.4598021e+00 3.0885245e+00 2.4075629e+00 1.4420062e+01 2.0000000e+00 7.5714000e+04 1.9663000e+04 5.6992187e+01 -2.6953125e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.9082260e+00 3.4962300e-01 3.1008971e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.2451330e+00 2.5779500e-01 2.3257670e+00 
1.4400000e+02 1.4400000e+00 1.4856025e+00 3.1415641e+00 2.4489083e+00 1.4573582e+01 2.0000000e+00 7.5714000e+04 1.9663000e+04 5.6992187e+01 -2.6953125e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.6733570e+00 3.9775600e-01 3.2358139e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.5110080e+00 2.7963600e-01 2.4078529e+00 
1.4500000e+02 1.4500000e+00 1.5115796e+00 3.1949659e+00 2.4905360e+00 1.4728283e+01 2.0000000e+00 7.5714000e+04 1.9663000e+04 5.6992187e+01 -2.6953125e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 8.8647980e+00 3.6010100e-01 3.2187321e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.9635730e+00 2.6318700e-01 2.3571150e+00 
1.4600000e+02 1.4600000e+00 1.5377369e+00 3.2487528e+00 2.5324639e+00 1.4884288e+01 2.0000000e+00 7.5714000e+04 1.9663000e+04 5.7070312e+01 -2.6171875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 9.2156650e+00 2.7353700e-01 3.4392810e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.9838770e+00 1.8954100e-01 2.3102441e+00 
1.4700000e+02 1.4700000e+00 1.5654494e+00 3.3028544e+00 2.5746370e+00 1.5042768e+01 2.0000000e+00 7.5620000e+04 1.9630000e+04 5.7070312e+01 -2.6171875e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 7.1626930e+00 3.5311600e-01 2.6946619e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.9838770e+00 1.8954100e-01 2.3102441e+00 
1.4800000e+02 1.4800000e+00 1.5905588e+00 3.3574083e+00 2.6171628e+00 1.5201470e+01 2.0000000e+00 7.5620000e+04 1.9630000e+04 5.7070312e+01 -2.6953125e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.0927230e+00 4.4422600e-01 3.0033379e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.0347230e+00 3.4769900e-01 2.2381649e+00 
1.4900000e+02 1.4900000e+00 1.6159799e+00 3.4124131e+00 2.6600401e+00 1.5360348e+01 2.0000000e+00 7.5620000e+04 1.9630000e+04 5.7070312e+01 -2.6953125e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.4829770e+00 4.0556600e-01 3.4295540e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.5636580e+00 3.6730200e-01 2.3652010e+00 
1.5000000e+02 1.5000000e+00 1.6442169e+00 3.4677313e+00 2.7031617e+00 1.5521802e+01 2.0000000e+00 7.5620000e+04 1.9630000e+04 5.7070312e+01 -2.6953125e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 9.7127380e+00 4.5145100e-01 3.4934909e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.9285850e+00 2.1047700e-01 2.0937140e+00 
1.5100000e+02 1.5100000e+00 1.6712901e+00 3.5233988e+00 2.7465556e+00 1.5684568e+01 2.0000000e+00 7.5620000e+04 1.9630000e+04 5.7070312e+01 -2.6953125e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 7.6199440e+00 3.4634000e-01 2.7104599e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.2519150e+00 2.6485400e-01 2.3284259e+00 
1.5200000e+02 1.5200000e+00 1.6985345e+00 3.5794283e+00 2.7902316e+00 1.5848728e+01 2.0000000e+00 7.5620000e+04 1.9630000e+04 5.7070312e+01 -2.6953125e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 7.8320600e+00 3.3926200e-01 2.8399339e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.2238540e+00 3.0191600e-01 2.5099499e+00 
1.5300000e+02 1.5300000e+00 1.7259443e+00 3.6357830e+00 2.8341611e+00 1.6014164e+01 2.0000000e+00 7.5689000e+04 1.9648000e+04 5.7070312e+01 -2.6953125e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.6307600e+00 2.2052400e-01 2.1966810e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.2238540e+00 3.0191600e-01 2.5099499e+00 
1.5400000e+02 1.5400000e+00 1.7535073e+00 3.6924518e+00 2.8783356e+00 1.6180857e+01 2.0000000e+00 7.5689000e+04 1.9648000e+04 5.7070312e+01 -2.6953125e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.0290744e+01 5.5537700e-01 3.7798312e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.8716550e+00 3.0414100e-01 2.1727519e+00 
1.5500000e+02 1.5500000e+00 1.7812078e+00 3.7493815e+00 2.9227133e+00 1.6348648e+01 2.0000000e+00 7.5689000e+04 1.9648000e+04 5.7148437e+01 -2.6171875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 9.3090270e+00 5.2882100e-01 3.4944150e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.7977840e+00 2.9633700e-01 2.2354639e+00 
1.5600000e+02 1.5600000e+00 1.8099352e+00 3.8064493e+00 2.9671988e+00 1.6518724e+01 2.0000000e+00 7.5689000e+04 1.9648000e+04 5.7148437e+01 -2.6171875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 9.0339040e+00 4.0429000e-01 3.2758229e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.1414960e+00 2.9728600e-01 2.1946940e+00 
1.5700000e+02 1.5700000e+00 1.8368592e+00 3.8637244e+00 3.0118458e+00 1.6688191e+01 2.0000000e+00 7.5773000e+04 1.9672000e+04 5.7148437e+01 -2.6171875e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.3385250e+00 2.6686000e-01 2.8178430e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.1414960e+00 2.9728600e-01 2.1946940e+00 
1.5800000e+02 1.5800000e+00 1.8648167e+00 3.9211468e+00 3.0566076e+00 1.6858404e+01 2.0000000e+00 7.5773000e+04 1.9672000e+04 5.7148437e+01 -2.6171875e+00 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.4668008e+01 4.7996500e-01 4.8025179e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.9074690e+00 2.4601500e-01 2.7795219e+00 
1.5900000e+02 1.5900000e+00 1.8928207e+00 3.9786312e+00 3.1014177e+00 1.7029053e+01 2.0000000e+00 7.5838000e+04 1.9690000e+04 5.7148437e+01 -2.6171875e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.2615530e+00 3.3353200e-01 2.3800058e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.9074690e+00 2.4601500e-01 2.7795219e+00 
1.6000000e+02 1.6000000e+00 1.9208839e+00 4.0363123e+00 3.1463813e+00 1.7200676e+01 2.0000000e+00 7.5894000e+04 1.9705000e+04 5.7148437e+01 -2.6171875e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.6393480e+00 5.9055100e-01 2.4296930e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.9074690e+00 2.4601500e-01 2.7795219e+00 
1.6100000e+02 1.6100000e+00 1.9490498e+00 4.0942291e+00 3.1915285e+00 1.7373443e+01 2.0000000e+00 7.5894000e+04 1.9705000e+04 5.7226562e+01 -2.3828125e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.1933378e+01 4.7416200e-01 4.3882430e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.7281590e+00 2.6665800e-01 2.3576119e+00 
1.6200000e+02 1.6200000e+00 1.9791108e+00 4.1488309e+00 3.2340917e+00 1.7538501e+01 2.0000000e+00 7.5931000e+04 1.9708000e+04 5.7226562e+01 -2.2265625e+00 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 1.8169934e+01 1.2396160e+00 6.5336440e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.1246996e+01 5.3178400e-01 4.1042120e+00 
1.6300000e+02 1.6300000e+00 2.0043661e+00 4.2029665e+00 3.2762914e+00 1.7700584e+01 3.0000000e+00 7.6142000e+04 1.9771000e+04 5.7304687e+01 -2.0703125e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.3590490e+00 1.6104500e-01 1.9275000e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.1246996e+01 5.3178400e-01 4.1042120e+00 
1.6400000e+02 1.6400000e+00 1.8391708e+00 3.5350795e+00 2.7556609e+00 1.5104002e+01 1.3000000e+01 8.6546000e+04 2.2846000e+04 6.3476563e+01  1.9140625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.4706850e+00 4.5541400e-01 3.1536391e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.1246996e+01 5.3178400e-01 4.1042120e+00 
1.6500000e+02 1.6500000e+00 1.4498463e+00 3.5878304e+00 2.7967813e+00 1.5300553e+01 2.0000000e+00 8.1618000e+04 2.1196000e+04 6.3476563e+01  1.9140625e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.4784300e+01 1.3981700e+00 5.7101400e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.1246996e+01 5.3178400e-01 4.1042120e+00 
1.6600000e+02 1.6600000e+00 1.7194926e+00 3.6438952e+00 2.8404848e+00 1.5463576e+01 2.0000000e+00 8.1093000e+04 2.1016000e+04 6.3476563e+01  1.9140625e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 8.9048290e+00 4.6650200e-01 3.0239990e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.1246996e+01 5.3178400e-01 4.1042120e+00 
1.6700000e+02 1.6700000e+00 1.7467946e+00 3.7002172e+00 2.8843888e+00 1.5627710e+01 2.0000000e+00 8.1084000e+04 2.1013000e+04 6.3476563e+01  1.9140625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.1537540e+00 6.3043000e-01 3.1004748e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.1246996e+01 5.3178400e-01 4.1042120e+00 
1.6800000e+02 1.6800000e+00 1.7742209e+00 3.7567969e+00 2.9284938e+00 1.5792996e+01 2.0000000e+00 8.1084000e+04 2.1013000e+04 6.3476563e+01  1.9140625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 9.0679730e+00 4.3138800e-01 3.4045069e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3456810e+00 3.9086100e-01 2.4665439e+00 
1.6900000e+02 1.6900000e+00 1.8012787e+00 3.8116554e+00 2.9712570e+00 1.5951718e+01 2.0000000e+00 8.1198000e+04 2.1046000e+04 6.3476563e+01  1.9140625e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 7.3831750e+00 5.1418000e-01 3.0394492e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3456810e+00 3.9086100e-01 2.4665439e+00 
1.7000000e+02 1.7000000e+00 1.5775089e+00 2.8701900e+00 2.2373670e+00 1.2278391e+01 1.1000000e+01 9.3815000e+04 2.4844000e+04 7.1992187e+01 -2.5390625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0987126e+01 6.0508600e-01 4.3807828e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3456810e+00 3.9086100e-01 2.4665439e+00 
1.7100000e+02 1.7100000e+00 9.8413076e-01 2.9164306e+00 2.2734124e+00 1.2319494e+01 2.0000000e+00 8.7508000e+04 2.2747000e+04 7.1992187e+01 -2.6171875e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.2702803e+01 7.9653900e-01 4.6113381e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3456810e+00 3.9086100e-01 2.4665439e+00 
1.7200000e+02 1.7200000e+00 1.3725414e+00 2.9671196e+00 2.3129255e+00 1.2454390e+01 2.0000000e+00 8.6665000e+04 2.2459000e+04 7.1992187e+01 -2.6171875e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 9.0464380e+00 4.3492800e-01 3.2270460e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3456810e+00 3.9086100e-01 2.4665439e+00 
1.7300000e+02 1.7300000e+00 1.3985055e+00 3.0181021e+00 2.3526673e+00 1.2591939e+01 2.0000000e+00 8.6605000e+04 2.2438000e+04 7.1992187e+01 -2.6171875e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.1594660e+00 3.7365600e-01 2.7063620e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3456810e+00 3.9086100e-01 2.4665439e+00 
1.7400000e+02 1.7400000e+00 1.4231290e+00 3.0694151e+00 2.3926668e+00 1.2730460e+01 2.0000000e+00 8.6605000e+04 2.2438000e+04 7.1992187e+01 -2.6171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2132251e+01 7.0985800e-01 4.4488940e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 7.1181550e+00 3.3421500e-01 2.5884190e+00 
1.7500000e+02 1.7500000e+00 1.4479044e+00 3.1210256e+00 2.4328981e+00 1.2869860e+01 2.0000000e+00 8.6658000e+04 2.2453000e+04 7.1992187e+01 -2.6171875e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.7010800e+00 2.8956800e-01 2.2374940e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 7.1181550e+00 3.3421500e-01 2.5884190e+00 
1.7600000e+02 1.7600000e+00 1.4728174e+00 3.1729067e+00 2.4733404e+00 1.3010071e+01 2.0000000e+00 8.6658000e+04 2.2453000e+04 7.2070312e+01 -2.5390625e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.1689231e+01 8.2081300e-01 4.0900950e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.2426140e+00 4.2107800e-01 2.2888031e+00 
1.7700000e+02 1.7700000e+00 1.4991636e+00 3.2250038e+00 2.5139510e+00 1.3153075e+01 2.0000000e+00 8.6625000e+04 2.2444000e+04 7.2070312e+01 -2.5390625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.0780790e+00 3.4564000e-01 2.8846900e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.2426140e+00 4.2107800e-01 2.2888031e+00 
1.7800000e+02 1.7800000e+00 1.5230009e+00 3.2774470e+00 2.5548315e+00 1.3295142e+01 2.0000000e+00 8.6625000e+04 2.2444000e+04 7.2070312e+01 -2.5390625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0254507e+01 7.2582200e-01 3.8385820e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.8721360e+00 1.8718100e-01 2.1438541e+00 
1.7900000e+02 1.7900000e+00 1.5483322e+00 3.3302005e+00 2.5959539e+00 1.3438258e+01 2.0000000e+00 8.6625000e+04 2.2444000e+04 7.2070312e+01 -2.5390625e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.1968106e+01 1.3109480e+00 4.9525602e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3125020e+00 2.6898700e-01 2.3516099e+00 
1.8000000e+02 1.8000000e+00 1.5738089e+00 3.3832278e+00 2.6372896e+00 1.3582317e+01 2.0000000e+00 8.6625000e+04 2.2444000e+04 7.2070312e+01 -2.6171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2328668e+01 8.3047100e-01 4.3065951e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 7.2881860e+00 5.6856700e-01 3.0205910e+00 
1.8100000e+02 1.8100000e+00 1.5983566e+00 3.4366281e+00 2.6789162e+00 1.3725343e+01 2.0000000e+00 8.6625000e+04 2.2444000e+04 7.2070312e+01 -2.6171875e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 9.7441320e+00 6.5664000e-01 3.7103188e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.1348350e+00 4.4128500e-01 2.4369731e+00 
1.8200000e+02 1.8200000e+00 1.6252369e+00 3.4901729e+00 2.7206553e+00 1.3871209e+01 2.0000000e+00 8.6625000e+04 2.2444000e+04 7.2070312e+01 -2.6171875e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.3091934e+01 9.0427900e-01 4.7973790e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 7.0263920e+00 3.3880300e-01 2.5077000e+00 
1.8300000e+02 1.8300000e+00 1.6510804e+00 3.5438528e+00 2.7624999e+00 1.4017576e+01 2.0000000e+00 8.6719000e+04 2.2468000e+04 7.2070312e+01 -2.6171875e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.4663600e+00 5.8312300e-01 2.5881522e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 7.0263920e+00 3.3880300e-01 2.5077000e+00 
1.8400000e+02 1.8400000e+00 1.6770112e+00 3.5977306e+00 2.8044986e+00 1.4164704e+01 2.0000000e+00 8.6719000e+04 2.2468000e+04 7.2148437e+01 -2.3828125e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.2975516e+01 1.1672300e+00 4.8959620e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.9962170e+00 3.9146200e-01 2.4640000e+00 
1.8500000e+02 1.8500000e+00 1.7064120e+00 3.6514043e+00 2.8463382e+00 1.4318634e+01 2.0000000e+00 8.6662000e+04 2.2447000e+04 7.2148437e+01 -2.3828125e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 1.0718504e+01 6.5716600e-01 3.9015789e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.9962170e+00 3.9146200e-01 2.4640000e+00 
1.8600000e+02 1.8600000e+00 1.7289010e+00 3.7055821e+00 2.8885709e+00 1.4467188e+01 2.0000000e+00 8.6701000e+04 2.2459000e+04 7.2148437e+01 -2.3046875e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 7.5103130e+00 5.0250700e-01 2.6580031e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.9962170e+00 3.9146200e-01 2.4640000e+00 
1.8700000e+02 1.8700000e+00 1.7562194e+00 3.7597136e+00 2.9307674e+00 1.4618357e+01 2.0000000e+00 8.6745000e+04 2.2471000e+04 7.2148437e+01 -2.3046875e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 8.8743340e+00 7.0625000e-01 3.5224850e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.9962170e+00 3.9146200e-01 2.4640000e+00 
1.8800000e+02 1.8800000e+00 1.7812329e+00 3.8141530e+00 2.9732039e+00 1.4768158e+01 2.0000000e+00 8.6745000e+04 2.2471000e+04 7.2148437e+01 -2.3046875e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.3161094e+01 6.9445000e-01 4.7123740e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 7.2658160e+00 5.0229200e-01 2.7606680e+00 
1.8900000e+02 1.8900000e+00 1.8075715e+00 3.8687417e+00 3.0157569e+00 1.4918660e+01 2.0000000e+00 8.6799000e+04 2.2489000e+04 7.2226562e+01 -2.3046875e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.5370330e+00 4.3178900e-01 2.4514260e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 7.2658160e+00 5.0229200e-01 2.7606680e+00 
1.9000000e+02 1.9000000e+00 1.8336173e+00 3.9219740e+00 3.0572524e+00 1.5064006e+01 2.0000000e+00 8.6864000e+04 2.2501000e+04 7.2226562e+01 -2.2265625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1739255e+01 1.0098270e+00 4.6602349e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 7.2658160e+00 5.0229200e-01 2.7606680e+00 
1.9100000e+02 1.9100000e+00 1.8599771e+00 3.9745199e+00 3.0982129e+00 1.5209792e+01 2.0000000e+00 8.7054000e+04 2.2558000e+04 7.2304687e+01 -2.1484375e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.3333560e+00 4.6258900e-01 2.7151520e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 7.2658160e+00 5.0229200e-01 2.7606680e+00 
1.9200000e+02 1.9200000e+00 1.8852069e+00 4.0266471e+00 3.1388471e+00 1.5354140e+01 2.0000000e+00 8.7021000e+04 2.2546000e+04 7.2304687e+01 -1.9921875e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 9.3777140e+00 2.4696900e-01 3.2259390e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 7.2658160e+00 5.0229200e-01 2.7606680e+00 
1.9300000e+02 1.9300000e+00 1.7187257e+00 3.3628044e+00 2.6213692e+00 1.2744212e+01 1.3000000e+01 9.7373000e+04 2.5609000e+04 7.8476563e+01  1.9140625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 1.0265021e+01 2.1927300e-01 3.8077490e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 7.2658160e+00 5.0229200e-01 2.7606680e+00 
1.9400000e+02 1.9400000e+00 1.3298949e+00 3.4134840e+00 2.6608749e+00 1.2989912e+01 2.0000000e+00 9.2477000e+04 2.3968000e+04 7.8476563e+01  1.9140625e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.8492622e+01 1.9369620e+00 6.9531021e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 7.2658160e+00 5.0229200e-01 2.7606680e+00 
1.9500000e+02 1.9500000e+00 1.5957200e+00 3.4658130e+00 2.7016664e+00 1.3131256e+01 2.0000000e+00 9.1952000e+04 2.3788000e+04 7.8476563e+01  1.9140625e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 1.2270686e+01 1.0291410e+00 4.8401651e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 7.2658160e+00 5.0229200e-01 2.7606680e+00 
1.9600000e+02 1.9600000e+00 1.6209380e+00 3.5183078e+00 2.7425871e+00 1.3273288e+01 2.0000000e+00 9.1943000e+04 2.3785000e+04 7.8476563e+01  1.9140625e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 9.5333850e+00 6.6046200e-01 3.8380690e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 7.2658160e+00 5.0229200e-01 2.7606680e+00 
1.9700000e+02 1.9700000e+00 1.6462655e+00 3.5709610e+00 2.7836312e+00 1.3416007e+01 2.0000000e+00 9.1943000e+04 2.3785000e+04 7.8476563e+01  1.9140625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.4045193e+01 9.7451500e-01 5.2366378e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 9.7678290e+00 7.4442700e-01 4.0049770e+00 
1.9800000e+02 1.9800000e+00 1.6715707e+00 3.6232408e+00 2.8243843e+00 1.3557418e+01 2.0000000e+00 9.1943000e+04 2.3785000e+04 7.8476563e+01  1.9140625e+00 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.8981960e+01 1.5219080e+00 6.7017360e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 9.6409980e+00 5.5584500e-01 3.6995602e+00 
1.9900000e+02 1.9900000e+00 1.4445267e+00 2.6820423e+00 2.0907024e+00 9.9336864e+00 1.1000000e+01 1.0469100e+05 2.7619000e+04 8.6992188e+01 -2.4609375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.7062752e+01 1.2249730e+00 6.2243199e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 9.6409980e+00 5.5584500e-01 3.6995602e+00 


==> figures/optimization_d9/solution_statistics_3.dat <==
# 1: time-step number
# 2: time
# 3: mechanical work
# 4: j-integral
# 5: j-integral corrected
# 6: reaction force
# 7: Number of local mesh refinement cycles
# 8: Number of dofs
# 9: Number of finite elements
# 10: Crack tip position x
# 11: Crack tip position y
# 12: Number of ipopt iterations 
# 13: Number of ipopt obj evals 
# 14: Number of ipopt obj grad evals 
# 15: Number of ipopt constraint evals 
# 16: Number of ipopt constraint jacobian evals 
# 17: Number of ipopt hessian evals 
# 18: Ipopt total cpu time 
# 19: Ipopt total sym time 
# 20: Ipopt total wallclock time 
# 21: Number of ipopt iterations equilibration
# 22: Number of ipopt obj evals equilibration
# 23: Number of ipopt obj grad evals equilibration
# 24: Number of ipopt constraint evals equilibration
# 25: Number of ipopt constraint jacobian evals equilibration
# 26: Number of ipopt hessian evals equilibration
# 27: Ipopt total cpu time equilibration
# 28: Ipopt total sym time equilibration
# 29: Ipopt total wallclock time equilibration
0.0000000e+00 0.0000000e+00 0.0000000e+00 1.6786405e+00 1.3085318e+00 1.3361661e+01 3.0000000e+00 2.4815000e+04 5.6110000e+03 4.2968748e-01 1.1718751e-01 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 5.2449460e+00 1.5568200e-01 2.1480930e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.0000000e+00 1.0000000e-02 8.6207096e-01 1.7131183e+00 1.3354079e+00 1.3436729e+01 1.0000000e+00 2.5100000e+04 5.6950000e+03 6.6406249e-01 1.1718750e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 3.8468620e+00 8.6362000e-02 1.4638021e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.0000000e+00 2.0000000e-02 8.7753327e-01 1.7474779e+00 1.3621918e+00 1.3521159e+01 1.0000000e+00 2.5216000e+04 5.7340000e+03 8.2031249e-01 1.1718750e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.6304130e+00 1.1922800e-01 1.0538661e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.0000000e+00 3.0000000e-02 8.9214556e-01 1.7819990e+00 1.3891017e+00 1.3607106e+01 1.0000000e+00 2.5333000e+04 5.7730000e+03 9.7656249e-01 1.1718750e-01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 3.6441010e+00 9.4422000e-02 1.2876329e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.0000000e+00 4.0000000e-02 9.0694118e-01 1.8171204e+00 1.4164795e+00 1.3695522e+01 2.0000000e+00 2.5462000e+04 5.8120000e+03 1.1328125e+00 3.9062497e-02 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 3.1190490e+00 1.2287100e-01 1.1319799e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.0000000e+00 5.0000000e-02 9.2199799e-01 1.8535374e+00 1.4448673e+00 1.3789366e+01 1.0000000e+00 2.5591000e+04 5.8540000e+03 1.2890625e+00 3.9062495e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.6127900e+00 8.0407000e-02 9.5315504e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.0000000e+00 6.0000000e-02 9.3791815e-01 1.8907423e+00 1.4738692e+00 1.3884666e+01 1.0000000e+00 2.5657000e+04 5.8750000e+03 1.4453125e+00 3.9062492e-02 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 2.8875720e+00 1.1330600e-01 1.0608420e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
7.0000000e+00 7.0000000e-02 9.5404122e-01 1.9288041e+00 1.5035390e+00 1.3982942e+01 1.0000000e+00 2.5807000e+04 5.9230000e+03 1.5234375e+00 3.9062491e-02 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 3.3936390e+00 1.7191900e-01 1.3000901e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
8.0000000e+00 8.0000000e-02 9.7074386e-01 1.9684947e+00 1.5344786e+00 1.4085912e+01 1.0000000e+00 2.5894000e+04 5.9500000e+03 1.6796875e+00 3.9062488e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.6250750e+00 9.2739000e-02 1.0352759e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
9.0000000e+00 9.0000000e-02 9.8781953e-01 2.0081386e+00 1.5653818e+00 1.4189741e+01 1.0000000e+00 2.6098000e+04 5.9980000e+03 1.7578125e+00 3.9062487e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.9198690e+00 3.1091300e-01 1.1288099e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.0000000e+01 1.0000000e-01 1.0053280e+00 2.0496738e+00 1.5977592e+00 1.4298854e+01 1.0000000e+00 2.6117000e+04 6.0130000e+03 1.9140625e+00 3.9062485e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.6583030e+00 3.1375400e-01 1.1655180e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.1000000e+01 1.1000000e-01 1.0233737e+00 2.0916256e+00 1.6304614e+00 1.4409902e+01 1.0000000e+00 2.6283000e+04 6.0610000e+03 1.9921875e+00 3.9062484e-02 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 3.2472400e+00 2.2868200e-01 1.4570971e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.2000000e+01 1.2000000e-01 1.0417702e+00 2.1346408e+00 1.6639926e+00 1.4524232e+01 1.0000000e+00 2.6357000e+04 6.0880000e+03 2.0703125e+00 3.9062482e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.5244820e+00 7.5274000e-02 9.6649885e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.3000000e+01 1.3000000e-01 1.0606399e+00 2.1786208e+00 1.6982758e+00 1.4641646e+01 0.0000000e+00 2.6357000e+04 6.0880000e+03 2.1484375e+00 3.9062481e-02 2.2000000e+01 2.5000000e+01 2.3000000e+01 2.5000000e+01 1.0000000e+00 2.2000000e+01 8.5668770e+00 2.8112200e-01 2.9348469e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.4000000e+01 1.4000000e-01 1.0799080e+00 2.2233242e+00 1.7331230e+00 1.4761575e+01 1.0000000e+00 2.6438000e+04 6.1150000e+03 2.2265625e+00 3.9062480e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.5268520e+00 1.3151100e-01 9.0396094e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.5000000e+01 1.5000000e-01 1.0995565e+00 2.2689118e+00 1.7686594e+00 1.4884370e+01 1.0000000e+00 2.6498000e+04 6.1330000e+03 2.3046875e+00 3.9062479e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.6388070e+00 8.8964000e-02 1.0446000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.6000000e+01 1.6000000e-01 1.1195943e+00 2.3152585e+00 1.8047875e+00 1.5009731e+01 1.0000000e+00 2.6658000e+04 6.1720000e+03 2.3828125e+00 3.9062477e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.6424130e+00 1.5245400e-01 9.1955996e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.7000000e+01 1.7000000e-01 1.1400339e+00 2.3625500e+00 1.8416521e+00 1.5138058e+01 0.0000000e+00 2.6658000e+04 6.1720000e+03 2.4609375e+00 3.9062476e-02 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 7.0817160e+00 1.3831300e-01 2.3451710e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.8000000e+01 1.8000000e-01 1.1608185e+00 2.4103287e+00 1.8788965e+00 1.5268400e+01 1.0000000e+00 2.6834000e+04 6.2290000e+03 2.5390625e+00 3.9062476e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.8452060e+00 5.0427000e-02 9.8944902e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
1.9000000e+01 1.9000000e-01 1.1819432e+00 2.4590351e+00 1.9168640e+00 1.5401569e+01 0.0000000e+00 2.6834000e+04 6.2290000e+03 2.5390625e+00 3.9062476e-02 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 7.5848280e+00 2.1129400e-01 2.5833189e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.0000000e+01 2.0000000e-01 1.2034602e+00 2.5084667e+00 1.9553969e+00 1.5537183e+01 1.0000000e+00 2.6898000e+04 6.2500000e+03 2.6171875e+00 3.9062478e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.8854850e+00 1.4213600e-01 1.1427321e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.1000000e+01 2.1000000e-01 1.2253102e+00 2.5585477e+00 1.9944360e+00 1.5675056e+01 0.0000000e+00 2.6898000e+04 6.2500000e+03 2.6953125e+00 3.9062479e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 6.3537480e+00 2.6796900e-01 2.2235851e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.2000000e+01 2.2000000e-01 1.2475072e+00 2.6094215e+00 2.0340931e+00 1.5815479e+01 1.0000000e+00 2.7014000e+04 6.2800000e+03 2.6953125e+00 3.9062479e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.7476230e+00 7.5113000e-02 1.0865810e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.3000000e+01 2.3000000e-01 1.2700403e+00 2.6608894e+00 2.0742133e+00 1.5958051e+01 0.0000000e+00 2.7014000e+04 6.2800000e+03 2.7734375e+00 3.9062480e-02 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 5.6895130e+00 9.4268000e-02 1.9004710e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.4000000e+01 2.4000000e-01 1.2929214e+00 2.7132105e+00 2.1149986e+00 1.6103284e+01 0.0000000e+00 2.7014000e+04 6.2800000e+03 2.7734375e+00 3.9062480e-02 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 5.7985580e+00 1.1962900e-01 1.9774539e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.5000000e+01 2.5000000e-01 1.3161217e+00 2.7659791e+00 2.1561327e+00 1.6250320e+01 1.0000000e+00 2.7103000e+04 6.3040000e+03 2.8515625e+00 3.9062482e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.8469690e+00 2.1984600e-01 1.2459359e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.6000000e+01 2.6000000e-01 1.3396361e+00 2.8195926e+00 2.1979254e+00 1.6400003e+01 1.0000000e+00 2.7169000e+04 6.3220000e+03 2.8515625e+00 3.9062482e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.0320530e+00 2.0339200e-01 1.2837222e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.7000000e+01 2.7000000e-01 1.3634895e+00 2.8737586e+00 2.2401488e+00 1.6551716e+01 0.0000000e+00 2.7169000e+04 6.3220000e+03 2.9296875e+00 3.9062483e-02 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 6.1799930e+00 1.2952600e-01 2.0909431e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.8000000e+01 2.8000000e-01 1.3876342e+00 2.9285466e+00 2.2828571e+00 1.6705573e+01 0.0000000e+00 2.7169000e+04 6.3220000e+03 2.9296875e+00 3.9062483e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 5.0339210e+00 1.0118300e-01 1.7077239e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
2.9000000e+01 2.9000000e-01 1.4121029e+00 2.9840519e+00 2.3261245e+00 1.6861805e+01 0.0000000e+00 2.7169000e+04 6.3220000e+03 2.9296875e+00 3.9062483e-02 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 4.6491000e+00 8.2918000e-02 1.5427899e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.0000000e+01 3.0000000e-01 1.4368814e+00 3.0401020e+00 2.3698167e+00 1.7020035e+01 0.0000000e+00 2.7169000e+04 6.3220000e+03 3.0078125e+00 3.9062484e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 5.6269580e+00 1.3884400e-01 2.1414080e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.1000000e+01 3.1000000e-01 1.4619326e+00 3.0966952e+00 2.4139321e+00 1.7180244e+01 0.0000000e+00 2.7169000e+04 6.3220000e+03 3.0078125e+00 3.9062484e-02 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 5.2019170e+00 2.3978200e-01 1.6467290e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.2000000e+01 3.2000000e-01 1.4872668e+00 3.1538909e+00 2.4585172e+00 1.7342603e+01 0.0000000e+00 2.7169000e+04 6.3220000e+03 3.0078125e+00 3.9062484e-02 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 4.8036080e+00 2.8706200e-01 1.8623772e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.3000000e+01 3.3000000e-01 1.5128956e+00 3.2116796e+00 2.5035646e+00 1.7507055e+01 0.0000000e+00 2.7169000e+04 6.3220000e+03 3.0859375e+00 3.9062486e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 4.6085730e+00 3.6775000e-01 2.0409081e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.4000000e+01 3.4000000e-01 1.5388114e+00 3.2700412e+00 2.5490586e+00 1.7673573e+01 0.0000000e+00 2.7169000e+04 6.3220000e+03 3.0859375e+00 3.9062486e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.2360220e+00 4.5461000e-01 1.6913819e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.5000000e+01 3.5000000e-01 1.5649614e+00 3.3287232e+00 2.5948023e+00 1.7841639e+01 1.0000000e+00 2.7401000e+04 6.3970000e+03 3.0859375e+00 3.9062486e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.5198810e+00 2.4992400e-01 1.2094250e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.6000000e+01 3.6000000e-01 1.5913512e+00 3.3880421e+00 2.6410425e+00 1.8011890e+01 1.0000000e+00 2.7471000e+04 6.4150000e+03 3.0859375e+00 3.9062486e-02 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 2.3848070e+00 9.4840000e-02 8.4498596e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.7000000e+01 3.7000000e-01 1.6180188e+00 3.4478464e+00 2.6876610e+00 1.8184072e+01 1.0000000e+00 2.7570000e+04 6.4390000e+03 3.1640625e+00 3.9062487e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.9240910e+00 6.1026000e-02 1.0940790e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.8000000e+01 3.8000000e-01 1.6449401e+00 3.5081725e+00 2.7346864e+00 1.8358203e+01 0.0000000e+00 2.7570000e+04 6.4390000e+03 3.1640625e+00 3.9062487e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 4.5386120e+00 5.9406000e-02 1.4815061e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
3.9000000e+01 3.9000000e-01 1.6721184e+00 3.5690092e+00 2.7821097e+00 1.8534255e+01 0.0000000e+00 2.7570000e+04 6.4390000e+03 3.1640625e+00 3.9062487e-02 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 4.1458540e+00 8.4139000e-02 1.3482580e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.0000000e+01 4.0000000e-01 1.6995438e+00 3.6303273e+00 2.8299083e+00 1.8712212e+01 0.0000000e+00 2.7570000e+04 6.4390000e+03 3.1640625e+00 3.9062487e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.6845850e+00 3.4297600e-01 1.7239001e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.1000000e+01 4.1000000e-01 1.7272104e+00 3.6921250e+00 2.8780809e+00 1.8892066e+01 1.0000000e+00 2.7589000e+04 6.4510000e+03 3.1640625e+00 3.9062487e-02 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 2.3768520e+00 1.6175000e-01 8.4171319e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.2000000e+01 4.2000000e-01 1.7551153e+00 3.7543962e+00 2.9266224e+00 1.9073827e+01 0.0000000e+00 2.7589000e+04 6.4510000e+03 3.2421875e+00 3.9062489e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 4.9325190e+00 2.9731700e-01 1.7558010e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.3000000e+01 4.3000000e-01 1.7832492e+00 3.8171012e+00 2.9755021e+00 1.9257408e+01 0.0000000e+00 2.7589000e+04 6.4510000e+03 3.2421875e+00 3.9062489e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 4.6103910e+00 3.2243600e-01 1.8113101e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.4000000e+01 4.4000000e-01 1.8116045e+00 3.8802483e+00 3.0247265e+00 1.9442837e+01 0.0000000e+00 2.7589000e+04 6.4510000e+03 3.2421875e+00 3.9062489e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.3908830e+00 3.2464900e-01 1.6958380e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.5000000e+01 4.5000000e-01 1.8401818e+00 3.9438338e+00 3.0742926e+00 1.9630080e+01 0.0000000e+00 2.7589000e+04 6.4510000e+03 3.2421875e+00 3.9062489e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.3961750e+00 2.7541500e-01 1.5329220e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.6000000e+01 4.6000000e-01 1.8689734e+00 4.0078335e+00 3.1241816e+00 1.9819108e+01 0.0000000e+00 2.7589000e+04 6.4510000e+03 3.2421875e+00 3.9062489e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.1644250e+00 2.1565500e-01 1.4298589e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.7000000e+01 4.7000000e-01 1.8979701e+00 4.0722278e+00 3.1743781e+00 2.0009885e+01 0.0000000e+00 2.7589000e+04 6.4510000e+03 3.2421875e+00 3.9062489e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 4.8107720e+00 2.7446600e-01 1.8300049e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.8000000e+01 4.8000000e-01 1.9271577e+00 4.1369756e+00 3.2248502e+00 2.0202398e+01 0.0000000e+00 2.7589000e+04 6.4510000e+03 3.2421875e+00 3.9062489e-02 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 4.3069030e+00 2.1027600e-01 1.5420480e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
4.9000000e+01 4.9000000e-01 1.9565292e+00 4.2020744e+00 3.2755959e+00 2.0396644e+01 1.0000000e+00 2.7665000e+04 6.4690000e+03 3.3203125e+00 3.9062490e-02 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 2.4196170e+00 1.1915000e-01 1.0615399e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.0000000e+01 5.0000000e-01 1.9860789e+00 4.2674889e+00 3.3265878e+00 2.0592435e+01 1.0000000e+00 2.7777000e+04 6.4990000e+03 3.3203125e+00 3.9062490e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.9560500e+00 9.5577000e-02 9.4968700e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.1000000e+01 5.1000000e-01 2.0158099e+00 4.3333195e+00 3.3779040e+00 2.0790096e+01 1.0000000e+00 2.7814000e+04 6.5140000e+03 3.3203125e+00 3.9062490e-02 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 2.3503240e+00 5.2965000e-02 7.8515983e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.2000000e+01 5.2000000e-01 2.0457260e+00 4.3994653e+00 3.4294659e+00 2.0989472e+01 1.0000000e+00 2.7884000e+04 6.5350000e+03 3.3203125e+00 3.9062490e-02 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.4111280e+00 2.9837900e-01 1.3193090e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.3000000e+01 5.3000000e-01 2.0758170e+00 4.4659643e+00 3.4813031e+00 2.1190556e+01 0.0000000e+00 2.7884000e+04 6.5350000e+03 3.3203125e+00 3.9062490e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 5.0187110e+00 2.9068400e-01 1.6755519e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.4000000e+01 5.4000000e-01 2.1060780e+00 4.5327819e+00 3.5333887e+00 2.1393330e+01 0.0000000e+00 2.7884000e+04 6.5350000e+03 3.3203125e+00 3.9062490e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 4.5917440e+00 1.2339100e-01 1.5004051e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.5000000e+01 5.5000000e-01 2.1365082e+00 4.5999420e+00 3.5857412e+00 2.1597821e+01 0.0000000e+00 2.7884000e+04 6.5350000e+03 3.3203125e+00 3.9062490e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 4.8506490e+00 2.7894400e-01 1.7333548e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.6000000e+01 5.6000000e-01 2.1670940e+00 4.6673731e+00 3.6383050e+00 2.1803986e+01 0.0000000e+00 2.7884000e+04 6.5350000e+03 3.3203125e+00 3.9062490e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 4.6394590e+00 1.0580000e-01 1.5627489e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.7000000e+01 5.7000000e-01 2.1978277e+00 4.7350846e+00 3.6910874e+00 2.2011797e+01 0.0000000e+00 2.7884000e+04 6.5350000e+03 3.3203125e+00 3.9062490e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 4.6668710e+00 1.7452700e-01 1.5778289e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.8000000e+01 5.8000000e-01 2.2286987e+00 4.8030428e+00 3.7440621e+00 2.2221293e+01 0.0000000e+00 2.7884000e+04 6.5350000e+03 3.3203125e+00 3.9062490e-02 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 4.8815600e+00 2.6647800e-01 1.6195831e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
5.9000000e+01 5.9000000e-01 2.2596978e+00 4.8712170e+00 3.7972052e+00 2.2432433e+01 0.0000000e+00 2.7884000e+04 6.5350000e+03 3.3203125e+00 3.9062490e-02 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 5.8016020e+00 2.4412400e-01 1.9025080e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.0000000e+01 6.0000000e-01 2.2908105e+00 4.9395663e+00 3.8504847e+00 2.2645159e+01 0.0000000e+00 2.7884000e+04 6.5350000e+03 3.3984375e+00 1.1718749e-01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 5.8270230e+00 3.4023700e-01 2.0621641e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.1000000e+01 6.1000000e-01 2.3219869e+00 5.0080161e+00 3.9038427e+00 2.2859153e+01 1.0000000e+00 2.7992000e+04 6.5650000e+03 3.3984375e+00 1.1718749e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.0126790e+00 1.9823400e-01 1.0855310e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.2000000e+01 6.2000000e-01 2.3533069e+00 5.0767438e+00 3.9574172e+00 2.3074980e+01 1.0000000e+00 2.8115000e+04 6.5980000e+03 3.3984375e+00 1.1718749e-01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 2.7567580e+00 4.5792000e-02 8.9893699e-01 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.3000000e+01 6.3000000e-01 2.3844148e+00 5.1442069e+00 4.0100060e+00 2.3291732e+01 1.0000000e+00 2.8249000e+04 6.6370000e+03 3.3984375e+00 1.1718749e-01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 4.5567570e+00 2.0581400e-01 1.6010079e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.4000000e+01 6.4000000e-01 2.4156118e+00 5.2125379e+00 4.0632712e+00 2.3510312e+01 1.0000000e+00 2.8325000e+04 6.6580000e+03 3.3984375e+00 1.1718749e-01 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 3.0174490e+00 2.3055000e-01 1.1166952e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.5000000e+01 6.5000000e-01 2.4468435e+00 5.2804159e+00 4.1161835e+00 2.3730073e+01 0.0000000e+00 2.8325000e+04 6.6580000e+03 3.4765625e+00 3.5156250e-01 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 8.4852300e+00 6.8215600e-01 3.3278301e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.6000000e+01 6.6000000e-01 2.4773179e+00 5.3469502e+00 4.1680482e+00 2.3949946e+01 1.0000000e+00 2.8493000e+04 6.7060000e+03 3.4765625e+00 5.0781250e-01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 3.5409580e+00 2.0120100e-01 1.1998141e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.7000000e+01 6.7000000e-01 2.5076958e+00 5.4095290e+00 4.2168295e+00 2.4169307e+01 1.0000000e+00 2.8677000e+04 6.7600000e+03 3.5546875e+00 7.4218750e-01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 5.2381500e+00 7.5852000e-02 1.7154782e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.8000000e+01 6.8000000e-01 2.2589026e+00 4.1902578e+00 3.2663847e+00 2.1083520e+01 1.1000000e+01 4.1887000e+04 1.0753000e+04 1.2226562e+01 4.8828125e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 6.5581030e+00 3.5670500e-01 2.5648870e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 
6.9000000e+01 6.9000000e-01 1.4726284e+00 4.2377134e+00 3.3033773e+00 2.1330696e+01 2.0000000e+00 4.1881000e+04 1.0753000e+04 1.2226562e+01 4.8828125e+00 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 1.1901310e+01 5.6199800e-01 4.1283309e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.7345090e+00 2.0259800e-01 1.4955699e+00 
7.0000000e+01 7.0000000e-01 2.0578118e+00 4.3012555e+00 3.3529095e+00 2.1535963e+01 2.0000000e+00 4.1881000e+04 1.0753000e+04 1.2226562e+01 4.8828125e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 6.3961200e+00 3.3561700e-01 2.5330720e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.0329060e+00 2.3150600e-01 1.5821271e+00 
7.1000000e+01 7.1000000e-01 2.0883270e+00 4.3650970e+00 3.4026751e+00 2.1742767e+01 2.0000000e+00 4.1881000e+04 1.0753000e+04 1.2226562e+01 4.8828125e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 8.0583060e+00 3.7748800e-01 2.7490921e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.2109940e+00 1.6943300e-01 1.4425220e+00 
7.2000000e+01 7.2000000e-01 2.1189632e+00 4.4291277e+00 3.4525882e+00 2.1950848e+01 2.0000000e+00 4.1950000e+04 1.0771000e+04 1.2226562e+01 4.8828125e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.6173750e+00 1.8873600e-01 1.2238190e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.2109940e+00 1.6943300e-01 1.4425220e+00 
7.3000000e+01 7.3000000e-01 2.1497027e+00 4.4933583e+00 3.5026572e+00 2.2160247e+01 2.0000000e+00 4.1950000e+04 1.0771000e+04 1.2226562e+01 4.8828125e+00 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 7.5280570e+00 1.9116700e-01 2.5290411e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.8006510e+00 9.5901000e-02 1.3833640e+00 
7.4000000e+01 7.4000000e-01 2.1804758e+00 4.5575194e+00 3.5526720e+00 2.2370306e+01 2.0000000e+00 4.1998000e+04 1.0786000e+04 1.2226562e+01 4.8828125e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.3821080e+00 1.9344800e-01 1.4316559e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.8006510e+00 9.5901000e-02 1.3833640e+00 
7.5000000e+01 7.5000000e-01 2.2075525e+00 4.6082813e+00 3.5922418e+00 2.2548231e+01 3.0000000e+00 4.2443000e+04 1.0909000e+04 1.2226562e+01 5.8984375e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.7112080e+00 7.6859000e-02 1.4905810e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.8006510e+00 9.5901000e-02 1.3833640e+00 
7.6000000e+01 7.6000000e-01 1.8512552e+00 3.9412516e+00 3.0722796e+00 2.0356321e+01 7.0000000e+00 5.2997000e+04 1.4062000e+04 1.8398437e+01 1.1289062e+01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.7606800e+00 3.8960900e-01 1.8629432e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.8006510e+00 9.5901000e-02 1.3833640e+00 
7.7000000e+01 7.7000000e-01 2.9548938e-01 2.9695903e+00 2.3148515e+00 1.6692766e+01 1.2000000e+01 6.3595000e+04 1.7176000e+04 2.6992187e+01 1.5976563e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.3433758e+01 1.5969090e+00 5.7073309e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.8006510e+00 9.5901000e-02 1.3833640e+00 
7.8000000e+01 7.8000000e-01 4.9724314e-01 3.0294874e+00 2.3615424e+00 1.6799162e+01 2.0000000e+00 5.6980000e+04 1.4986000e+04 2.6992187e+01 1.5976563e+01 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.0654440e+01 9.4535900e-01 3.7775462e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.8006510e+00 9.5901000e-02 1.3833640e+00 
7.9000000e+01 7.9000000e-01 1.4881684e+00 3.0873998e+00 2.4066861e+00 1.6966246e+01 2.0000000e+00 5.6038000e+04 1.4659000e+04 2.6992187e+01 1.6054688e+01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 7.9124570e+00 8.0747200e-01 3.0957930e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.8006510e+00 9.5901000e-02 1.3833640e+00 
8.0000000e+01 8.0000000e-01 1.5072525e+00 3.1459957e+00 2.4523628e+00 1.7133744e+01 2.0000000e+00 5.5972000e+04 1.4638000e+04 2.6992187e+01 1.6054688e+01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.2138460e+00 4.1036000e-01 1.8800929e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 3.8006510e+00 9.5901000e-02 1.3833640e+00 
8.1000000e+01 8.1000000e-01 1.5455413e+00 3.2045743e+00 2.4980259e+00 1.7303510e+01 2.0000000e+00 5.5972000e+04 1.4638000e+04 2.6992187e+01 1.6054688e+01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 8.9470320e+00 8.3251400e-01 3.4845109e+00 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 3.8225340e+00 2.7495400e-01 1.3957281e+00 
8.2000000e+01 8.2000000e-01 1.5743303e+00 3.2634063e+00 2.5438865e+00 1.7474470e+01 2.0000000e+00 5.6065000e+04 1.4665000e+04 2.6992187e+01 1.6054688e+01 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 3.7004460e+00 3.9034400e-01 1.5434389e+00 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 3.8225340e+00 2.7495400e-01 1.3957281e+00 
8.3000000e+01 8.3000000e-01 1.6032639e+00 3.3225819e+00 2.5900150e+00 1.7647039e+01 2.0000000e+00 5.6065000e+04 1.4665000e+04 2.7070312e+01 1.5976563e+01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 8.7389980e+00 6.3871900e-01 3.1717231e+00 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 3.7511780e+00 2.3979600e-01 1.5054369e+00 
8.4000000e+01 8.4000000e-01 1.6406967e+00 3.3816421e+00 2.6360536e+00 1.7822092e+01 2.0000000e+00 5.5822000e+04 1.4584000e+04 2.7070312e+01 1.5976563e+01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.8647070e+00 4.6936000e-01 2.0736749e+00 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 3.7511780e+00 2.3979600e-01 1.5054369e+00 
8.5000000e+01 8.5000000e-01 1.6613103e+00 3.4414344e+00 2.6826628e+00 1.7997816e+01 2.0000000e+00 5.5822000e+04 1.4584000e+04 2.7070312e+01 1.6054687e+01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 6.6456180e+00 5.1394600e-01 2.6114199e+00 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 3.7111880e+00 3.6534100e-01 1.6917300e+00 
8.6000000e+01 8.6000000e-01 1.6830015e+00 3.5020250e+00 2.7298943e+00 1.8174308e+01 2.0000000e+00 5.5880000e+04 1.4599000e+04 2.7070312e+01 1.6054687e+01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 7.3404570e+00 6.9424000e-01 3.0968609e+00 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 4.7353890e+00 3.3680600e-01 1.8302169e+00 
8.7000000e+01 8.7000000e-01 1.7205577e+00 3.5623167e+00 2.7768928e+00 1.8352871e+01 2.0000000e+00 5.5880000e+04 1.4599000e+04 2.7070312e+01 1.6054687e+01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.0746241e+01 9.2835300e-01 3.9063079e+00 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 5.5283380e+00 5.1210200e-01 2.0374649e+00 
8.8000000e+01 8.8000000e-01 1.7501738e+00 3.6227995e+00 2.8240403e+00 1.8532716e+01 2.0000000e+00 5.5880000e+04 1.4599000e+04 2.7070312e+01 1.6054687e+01 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.2475669e+01 1.0315430e+00 4.2443101e+00 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 4.4619660e+00 2.4782000e-01 1.4686959e+00 
8.9000000e+01 8.9000000e-01 1.7798599e+00 3.6833626e+00 2.8712504e+00 1.8713499e+01 2.0000000e+00 5.5976000e+04 1.4626000e+04 2.7148437e+01 1.5898438e+01 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 3.8865270e+00 3.0396700e-01 1.5801129e+00 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 4.4619660e+00 2.4782000e-01 1.4686959e+00 
9.0000000e+01 9.0000000e-01 1.8222988e+00 3.7428823e+00 2.9176470e+00 1.8896824e+01 2.0000000e+00 5.5925000e+04 1.4608000e+04 2.7148437e+01 1.5898438e+01 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 3.6797140e+00 2.7757200e-01 1.3990669e+00 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 4.4619660e+00 2.4782000e-01 1.4686959e+00 
9.1000000e+01 9.1000000e-01 1.8386289e+00 3.8037124e+00 2.9650653e+00 1.9080044e+01 2.0000000e+00 5.5925000e+04 1.4608000e+04 2.7148437e+01 1.5898438e+01 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 9.2936560e+00 8.6030100e-01 3.9614458e+00 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 3.6244880e+00 3.1104200e-01 1.4931290e+00 
9.2000000e+01 9.2000000e-01 1.8684601e+00 3.8645148e+00 3.0124619e+00 1.9263915e+01 2.0000000e+00 5.6001000e+04 1.4629000e+04 2.7148437e+01 1.5898438e+01 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 3.9279940e+00 3.5545500e-01 1.4883459e+00 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 3.6244880e+00 3.1104200e-01 1.4931290e+00 
9.3000000e+01 9.3000000e-01 1.8983147e+00 3.9254563e+00 3.0599670e+00 1.9449059e+01 2.0000000e+00 5.6001000e+04 1.4629000e+04 2.7148437e+01 1.5898438e+01 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 9.4377040e+00 8.1140600e-01 3.8165760e+00 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 3.9773150e+00 3.7705500e-01 1.6776078e+00 
9.4000000e+01 9.4000000e-01 1.9281980e+00 3.9863443e+00 3.1074303e+00 1.9634839e+01 2.0000000e+00 5.6112000e+04 1.4662000e+04 2.7226562e+01 1.5820313e+01 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 3.7201750e+00 2.2019200e-01 1.5222991e+00 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 3.9773150e+00 3.7705500e-01 1.6776078e+00 
9.5000000e+01 9.5000000e-01 1.9623789e+00 4.0455556e+00 3.1535866e+00 1.9818528e+01 2.0000000e+00 5.6011000e+04 1.4626000e+04 2.7226562e+01 1.5820313e+01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.0728960e+00 4.7004700e-01 2.1891470e+00 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 3.9773150e+00 3.7705500e-01 1.6776078e+00 
9.6000000e+01 9.6000000e-01 1.9863588e+00 4.1032677e+00 3.1985743e+00 1.9995095e+01 2.0000000e+00 5.6091000e+04 1.4647000e+04 2.7304687e+01 1.5585938e+01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.3680270e+00 2.9515000e-01 1.7472351e+00 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 3.9773150e+00 3.7705500e-01 1.6776078e+00 
9.7000000e+01 9.7000000e-01 1.8318281e+00 3.3662743e+00 2.6240741e+00 1.7325006e+01 1.0000000e+01 6.6595000e+04 1.7749000e+04 3.3476562e+01 1.1523438e+01 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 7.7186670e+00 8.1593100e-01 3.2080491e+00 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 3.9773150e+00 3.7705500e-01 1.6776078e+00 
9.8000000e+01 9.8000000e-01 1.8094715e+00 3.4013855e+00 2.6514439e+00 1.7534037e+01 2.0000000e+00 6.1595000e+04 1.6066000e+04 3.3476562e+01 1.1523438e+01 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 9.2090730e+00 1.0620780e+00 4.4664471e+00 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 3.9773150e+00 3.7705500e-01 1.6776078e+00 
9.9000000e+01 9.9000000e-01 1.6640929e+00 3.4597117e+00 2.6969103e+00 1.7708859e+01 2.0000000e+00 6.1019000e+04 1.5868000e+04 3.3476562e+01 1.1523438e+01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.6388460e+00 7.1073900e-01 2.9060159e+00 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 3.9773150e+00 3.7705500e-01 1.6776078e+00 
1.0000000e+02 1.0000000e+00 1.6928110e+00 3.5183593e+00 2.7426272e+00 1.7885053e+01 2.0000000e+00 6.1010000e+04 1.5865000e+04 3.3476562e+01 1.1523438e+01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.1582530e+00 7.5491800e-01 2.6393850e+00 5.0000000e+00 6.0000000e+00 6.0000000e+00 6.0000000e+00 1.0000000e+00 5.0000000e+00 3.9773150e+00 3.7705500e-01 1.6776078e+00 
1.0100000e+02 1.0100000e+00 1.7216936e+00 3.5773544e+00 2.7886150e+00 1.8062773e+01 2.0000000e+00 6.1010000e+04 1.5865000e+04 3.3476562e+01 1.1523438e+01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 7.5082950e+00 5.0805100e-01 3.0887909e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.6886640e+00 5.7606800e-01 2.2734339e+00 
1.0200000e+02 1.0200000e+00 1.7507424e+00 3.6366741e+00 2.8348558e+00 1.8241972e+01 2.0000000e+00 6.1010000e+04 1.5865000e+04 3.3476562e+01 1.1523438e+01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 7.6575770e+00 3.3607900e-01 2.8220088e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.9914960e+00 2.0027200e-01 1.9102890e+00 
1.0300000e+02 1.0300000e+00 1.7798210e+00 3.6958067e+00 2.8809508e+00 1.8420537e+01 2.0000000e+00 6.1010000e+04 1.5865000e+04 3.3476562e+01 1.1523438e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.0961209e+01 3.9586800e-01 4.0897000e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.9658090e+00 1.7377300e-01 1.7562721e+00 
1.0400000e+02 1.0400000e+00 1.5607476e+00 2.7626567e+00 2.1535428e+00 1.4882860e+01 1.0000000e+01 7.3423000e+04 1.9582000e+04 4.1992188e+01 1.5898438e+01 2.3000000e+01 2.4000000e+01 2.4000000e+01 2.4000000e+01 1.0000000e+00 2.3000000e+01 2.2238811e+01 1.7853380e+00 8.1172709e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.9658090e+00 1.7377300e-01 1.7562721e+00 
1.0500000e+02 1.0500000e+00 3.8253124e-01 2.8251094e+00 2.2022259e+00 1.4959172e+01 2.0000000e+00 6.7279000e+04 1.7542000e+04 4.1992188e+01 1.5898438e+01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 9.1527650e+00 5.4972100e-01 3.4422040e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.9658090e+00 1.7377300e-01 1.7562721e+00 
1.0600000e+02 1.0600000e+00 1.3750581e+00 2.8811295e+00 2.2458945e+00 1.5111892e+01 2.0000000e+00 6.6565000e+04 1.7299000e+04 4.1992188e+01 1.5898438e+01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.0218359e+01 5.9396200e-01 3.4364481e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.9658090e+00 1.7377300e-01 1.7562721e+00 
1.0700000e+02 1.0700000e+00 1.4026929e+00 2.9375418e+00 2.2898691e+00 1.5266102e+01 2.0000000e+00 6.6532000e+04 1.7287000e+04 4.1992188e+01 1.5898438e+01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.5355460e+00 4.1573500e-01 2.2365489e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 4.9658090e+00 1.7377300e-01 1.7562721e+00 
1.0800000e+02 1.0800000e+00 1.4304948e+00 2.9942327e+00 2.3340606e+00 1.5421476e+01 2.0000000e+00 6.6532000e+04 1.7287000e+04 4.1992188e+01 1.5976563e+01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 8.2332930e+00 4.2049400e-01 3.0835149e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.2839520e+00 2.8307600e-01 2.0640490e+00 
1.0900000e+02 1.0900000e+00 1.4472267e+00 3.0515873e+00 2.3787697e+00 1.5576867e+01 2.0000000e+00 6.6532000e+04 1.7287000e+04 4.1992188e+01 1.5976563e+01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 9.9065910e+00 8.7005000e-01 3.7323201e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.0441420e+00 2.2498100e-01 1.8057032e+00 
1.1000000e+02 1.1000000e+00 1.4867872e+00 3.1088571e+00 2.4234125e+00 1.5734752e+01 2.0000000e+00 6.6532000e+04 1.7287000e+04 4.1992188e+01 1.5976563e+01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.0196263e+01 7.3982400e-01 3.7559390e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.3998060e+00 3.1276500e-01 2.0260980e+00 
1.1100000e+02 1.1100000e+00 1.5150257e+00 3.1664285e+00 2.4682905e+00 1.5894064e+01 2.0000000e+00 6.6590000e+04 1.7302000e+04 4.2070313e+01 1.5898438e+01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 9.6517410e+00 6.4154200e-01 3.4338589e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.3760170e+00 5.1761600e-01 2.3605809e+00 
1.1200000e+02 1.1200000e+00 1.5536811e+00 3.2237947e+00 2.5130085e+00 1.6055898e+01 2.0000000e+00 6.6590000e+04 1.7302000e+04 4.2070313e+01 1.5898438e+01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.0252106e+01 9.4175600e-01 3.6842351e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.7614490e+00 2.6686300e-01 1.9466000e+00 
1.1300000e+02 1.1300000e+00 1.5716085e+00 3.2818976e+00 2.5583008e+00 1.6218050e+01 2.0000000e+00 6.6686000e+04 1.7329000e+04 4.2070313e+01 1.5898438e+01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.3503030e+00 4.7856700e-01 2.0494721e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.7614490e+00 2.6686300e-01 1.9466000e+00 
1.1400000e+02 1.1400000e+00 1.6002563e+00 3.3402756e+00 2.6038076e+00 1.6381668e+01 2.0000000e+00 6.6686000e+04 1.7329000e+04 4.2070313e+01 1.5898438e+01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 8.7290960e+00 7.6845600e-01 3.5512891e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.5744440e+00 3.9599500e-01 2.2128191e+00 
1.1500000e+02 1.1500000e+00 1.6290442e+00 3.3989406e+00 2.6495381e+00 1.6546836e+01 2.0000000e+00 6.6686000e+04 1.7329000e+04 4.2070313e+01 1.5898438e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.1753247e+01 8.2995200e-01 4.1727519e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.3126110e+00 5.9378000e-01 2.3924470e+00 
1.1600000e+02 1.1600000e+00 1.6579487e+00 3.4577820e+00 2.6954060e+00 1.6713222e+01 2.0000000e+00 6.6686000e+04 1.7329000e+04 4.2148438e+01 1.5820313e+01 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 9.6742230e+00 5.7740700e-01 3.4988871e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.6825310e+00 3.5483900e-01 2.1168540e+00 
1.1700000e+02 1.1700000e+00 1.6954539e+00 3.5160392e+00 2.7408186e+00 1.6881321e+01 2.0000000e+00 6.6603000e+04 1.7299000e+04 4.2148438e+01 1.5820313e+01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 6.6067580e+00 3.7091300e-01 2.3467731e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.6825310e+00 3.5483900e-01 2.1168540e+00 
1.1800000e+02 1.1800000e+00 1.7155565e+00 3.5752111e+00 2.7869442e+00 1.7050233e+01 2.0000000e+00 6.6603000e+04 1.7299000e+04 4.2148438e+01 1.5820313e+01 1.6000000e+01 1.7000000e+01 1.7000000e+01 1.7000000e+01 1.0000000e+00 1.6000000e+01 1.1677459e+01 7.1910700e-01 4.4370780e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 6.0133490e+00 3.5540600e-01 2.3164470e+00 
1.1900000e+02 1.1900000e+00 1.7446847e+00 3.6344286e+00 2.8331054e+00 1.7220026e+01 2.0000000e+00 6.6714000e+04 1.7332000e+04 4.2148438e+01 1.5820313e+01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.0842110e+00 4.3248800e-01 1.8362939e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 6.0133490e+00 3.5540600e-01 2.3164470e+00 
1.2000000e+02 1.2000000e+00 1.7738830e+00 3.6938768e+00 2.8794464e+00 1.7391362e+01 2.0000000e+00 6.6714000e+04 1.7332000e+04 4.2226563e+01 1.5742188e+01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.0077654e+01 6.9765000e-01 3.9341810e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.4233620e+00 2.9854600e-01 1.9821239e+00 
1.2100000e+02 1.2100000e+00 1.8099633e+00 3.7522368e+00 2.9249391e+00 1.7562991e+01 2.0000000e+00 6.6766000e+04 1.7347000e+04 4.2226563e+01 1.5742188e+01 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 1.4239237e+01 1.1142580e+00 5.6978059e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.1512310e+00 3.3471700e-01 2.0160410e+00 
1.2200000e+02 1.2200000e+00 1.8312340e+00 3.8094173e+00 2.9695124e+00 1.7728272e+01 2.0000000e+00 6.6846000e+04 1.7368000e+04 4.2226563e+01 1.5742188e+01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 4.7614220e+00 2.5254700e-01 1.7988770e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.1512310e+00 3.3471700e-01 2.0160410e+00 
1.2300000e+02 1.2300000e+00 1.8591260e+00 3.8654270e+00 3.0131729e+00 1.7890369e+01 2.0000000e+00 6.6931000e+04 1.7392000e+04 4.2304688e+01 1.5585938e+01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.4630040e+00 2.6288500e-01 2.0631700e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.1512310e+00 3.3471700e-01 2.0160410e+00 
1.2400000e+02 1.2400000e+00 1.7040746e+00 3.1699617e+00 2.4710447e+00 1.5420594e+01 9.0000000e+00 7.6555000e+04 2.0236000e+04 4.8320313e+01 1.0742187e+01 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.5724020e+00 3.4244600e-01 2.3363581e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.1512310e+00 3.3471700e-01 2.0160410e+00 
1.2500000e+02 1.2500000e+00 1.7324167e+00 3.1951448e+00 2.4906754e+00 1.5619340e+01 2.0000000e+00 7.2368000e+04 1.8817000e+04 4.8320313e+01 1.0742187e+01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.1101113e+01 1.2182700e+00 4.9177608e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.1512310e+00 3.3471700e-01 2.0160410e+00 
1.2600000e+02 1.2600000e+00 1.5505000e+00 3.2511949e+00 2.5343675e+00 1.5780555e+01 2.0000000e+00 7.1867000e+04 1.8640000e+04 4.8320313e+01 1.0742187e+01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 9.5724350e+00 1.0391720e+00 4.0360131e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.1512310e+00 3.3471700e-01 2.0160410e+00 
1.2700000e+02 1.2700000e+00 1.5781079e+00 3.3075714e+00 2.5783140e+00 1.5943070e+01 2.0000000e+00 7.1867000e+04 1.8640000e+04 4.8320313e+01 1.0742187e+01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.0245845e+01 9.6961700e-01 3.7619190e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.8612650e+00 3.5304000e-01 2.3373811e+00 
1.2800000e+02 1.2800000e+00 1.6058728e+00 3.3642599e+00 2.6225038e+00 1.6106863e+01 2.0000000e+00 7.1867000e+04 1.8640000e+04 4.8320313e+01 1.0742187e+01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 8.6851660e+00 4.1111600e-01 3.1931870e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.1780770e+00 5.3083000e-01 2.4849761e+00 
1.2900000e+02 1.2900000e+00 1.6337878e+00 3.4212469e+00 2.6669263e+00 1.6271945e+01 2.0000000e+00 7.1941000e+04 1.8661000e+04 4.8398438e+01 1.0742187e+01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.4499040e+00 5.1524600e-01 2.4204710e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.1780770e+00 5.3083000e-01 2.4849761e+00 
1.3000000e+02 1.3000000e+00 1.6618636e+00 3.4785899e+00 2.7116262e+00 1.6438556e+01 2.0000000e+00 7.1761000e+04 1.8601000e+04 4.8398438e+01 1.0742187e+01 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 6.6621500e+00 6.2896200e-01 2.7845941e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.1780770e+00 5.3083000e-01 2.4849761e+00 
1.3100000e+02 1.3100000e+00 1.6900840e+00 3.5361659e+00 2.7565077e+00 1.6606282e+01 2.0000000e+00 7.1843000e+04 1.8625000e+04 4.8398438e+01 1.0742187e+01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 5.9033720e+00 4.7474000e-01 2.5151689e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.1780770e+00 5.3083000e-01 2.4849761e+00 
1.3200000e+02 1.3200000e+00 1.7184336e+00 3.5940360e+00 2.8016186e+00 1.6775384e+01 2.0000000e+00 7.1843000e+04 1.8625000e+04 4.8398438e+01 1.0742187e+01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.3264081e+01 1.1000540e+00 4.6595759e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.0757400e+00 3.8915400e-01 2.3010700e+00 
1.3300000e+02 1.3300000e+00 1.7469079e+00 3.6521194e+00 2.8468957e+00 1.6945595e+01 2.0000000e+00 7.1843000e+04 1.8625000e+04 4.8398438e+01 1.0664062e+01 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.1442856e+01 4.6242900e-01 4.0816941e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.7266930e+00 4.1118800e-01 2.3569820e+00 
1.3400000e+02 1.3400000e+00 1.7816511e+00 3.7097956e+00 2.8918553e+00 1.7116779e+01 2.0000000e+00 7.1925000e+04 1.8649000e+04 4.8398438e+01 1.0664062e+01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.2433630e+00 3.3644000e-01 2.3252480e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.7266930e+00 4.1118800e-01 2.3569820e+00 
1.3500000e+02 1.3500000e+00 1.8036510e+00 3.7677149e+00 2.9370046e+00 1.7287120e+01 2.0000000e+00 7.2110000e+04 1.8700000e+04 4.8398438e+01 1.0664062e+01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.6217650e+00 3.9353800e-01 2.4191079e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.7266930e+00 4.1118800e-01 2.3569820e+00 
1.3600000e+02 1.3600000e+00 1.8320275e+00 3.8253356e+00 2.9819210e+00 1.7456741e+01 2.0000000e+00 7.2110000e+04 1.8700000e+04 4.8398438e+01 1.0585937e+01 1.8000000e+01 1.9000000e+01 1.9000000e+01 1.9000000e+01 1.0000000e+00 1.8000000e+01 1.5654008e+01 1.2903930e+00 5.8693430e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.2359960e+00 4.5191500e-01 2.4463120e+00 
1.3700000e+02 1.3700000e+00 1.8653279e+00 3.8816050e+00 3.0257841e+00 1.7623902e+01 2.0000000e+00 7.2317000e+04 1.8760000e+04 4.8476563e+01 1.0507812e+01 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 7.3911440e+00 6.6182500e-01 2.9012589e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.2359960e+00 4.5191500e-01 2.4463120e+00 
1.3800000e+02 1.3800000e+00 1.6261870e+00 2.8906808e+00 2.2533400e+00 1.3905349e+01 1.2000000e+01 8.5062000e+04 2.2570000e+04 5.6992188e+01 5.3515625e+00 2.5000000e+01 2.7000000e+01 2.6000000e+01 2.7000000e+01 1.0000000e+00 2.5000000e+01 2.8041470e+01 2.5911500e+00 1.0013518e+01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.2359960e+00 4.5191500e-01 2.4463120e+00 
1.3900000e+02 1.3900000e+00 1.3730131e+00 2.9221591e+00 2.2778779e+00 1.4049537e+01 2.0000000e+00 7.8954000e+04 2.0542000e+04 5.6992188e+01 5.2734375e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.1801782e+01 6.8889000e-01 4.8541610e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.2359960e+00 4.5191500e-01 2.4463120e+00 
1.4000000e+02 1.4000000e+00 1.4096709e+00 2.9743173e+00 2.3185363e+00 1.4199354e+01 2.0000000e+00 7.8240000e+04 2.0296000e+04 5.6992188e+01 5.2734375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 9.2677680e+00 6.2835700e-01 3.5177472e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.2359960e+00 4.5191500e-01 2.4463120e+00 
1.4100000e+02 1.4100000e+00 1.4302806e+00 3.0271020e+00 2.3596829e+00 1.4350783e+01 2.0000000e+00 7.8207000e+04 2.0284000e+04 5.6992188e+01 5.2734375e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.8325710e+00 6.1624800e-01 2.9472051e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.2359960e+00 4.5191500e-01 2.4463120e+00 
1.4200000e+02 1.4200000e+00 1.4561723e+00 3.0802870e+00 2.4011416e+00 1.4503509e+01 2.0000000e+00 7.8207000e+04 2.0284000e+04 5.6992188e+01 5.2734375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1410123e+01 1.1585870e+00 4.2097850e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.8462230e+00 7.1965300e-01 2.6812921e+00 
1.4300000e+02 1.4300000e+00 1.4822530e+00 3.1338526e+00 2.4428970e+00 1.4657519e+01 2.0000000e+00 7.8207000e+04 2.0284000e+04 5.6992188e+01 5.2734375e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 9.9293150e+00 1.0554240e+00 4.3498380e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.4384430e+00 8.4816800e-01 2.8472030e+00 
1.4400000e+02 1.4400000e+00 1.5085113e+00 3.1877735e+00 2.4849293e+00 1.4812751e+01 2.0000000e+00 7.8207000e+04 2.0284000e+04 5.6992188e+01 5.2734375e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.0774092e+01 1.2519450e+00 4.5413651e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.9084900e+00 9.4568500e-01 3.2140739e+00 
1.4500000e+02 1.4500000e+00 1.5349256e+00 3.2419893e+00 2.5271916e+00 1.4969002e+01 2.0000000e+00 7.8300000e+04 2.0311000e+04 5.6992188e+01 5.2734375e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.9518180e+00 7.1142700e-01 2.9856229e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.9084900e+00 9.4568500e-01 3.2140739e+00 
1.4600000e+02 1.4600000e+00 1.5615071e+00 3.2966053e+00 2.5697658e+00 1.5126715e+01 2.0000000e+00 7.8300000e+04 2.0311000e+04 5.6992188e+01 5.2734375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 9.3671580e+00 9.8124500e-01 3.8599901e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.5602520e+00 9.1787000e-01 3.1067710e+00 
1.4700000e+02 1.4700000e+00 1.5882841e+00 3.3516281e+00 2.6126570e+00 1.5285936e+01 2.0000000e+00 7.8300000e+04 2.0311000e+04 5.7070313e+01 5.2734375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 9.6714470e+00 1.0381840e+00 4.0793252e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.8664030e+00 7.5264800e-01 3.1162350e+00 
1.4800000e+02 1.4800000e+00 1.6152490e+00 3.4070203e+00 2.6558364e+00 1.5446593e+01 2.0000000e+00 7.8231000e+04 2.0287000e+04 5.7070313e+01 5.2734375e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 8.7725810e+00 9.5537700e-01 3.4625881e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.8664030e+00 7.5264800e-01 3.1162350e+00 
1.4900000e+02 1.4900000e+00 1.6423937e+00 3.4627876e+00 2.6993080e+00 1.5608677e+01 2.0000000e+00 7.8287000e+04 2.0302000e+04 5.7070313e+01 5.2734375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 9.7795210e+00 1.0364790e+00 3.7908981e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.1631640e+00 7.5013800e-01 2.7659640e+00 
1.5000000e+02 1.5000000e+00 1.6697241e+00 3.5189480e+00 2.7430861e+00 1.5772322e+01 2.0000000e+00 7.8287000e+04 2.0302000e+04 5.7070313e+01 5.2734375e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 9.8368830e+00 9.1998800e-01 3.9247429e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.5167010e+00 7.7385100e-01 3.0215759e+00 
1.5100000e+02 1.5100000e+00 1.6972373e+00 3.5754701e+00 2.7871462e+00 1.5937431e+01 2.0000000e+00 7.8287000e+04 2.0302000e+04 5.7070313e+01 5.2734375e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.1039671e+01 9.6039000e-01 3.9879131e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.7603400e+00 4.7479300e-01 2.4549620e+00 
1.5200000e+02 1.5200000e+00 1.7249091e+00 3.6322900e+00 2.8314383e+00 1.6103807e+01 2.0000000e+00 7.8379000e+04 2.0329000e+04 5.7070313e+01 5.2734375e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.5654740e+00 8.5261700e-01 3.1141100e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 6.7603400e+00 4.7479300e-01 2.4549620e+00 
1.5300000e+02 1.5300000e+00 1.7527382e+00 3.6894659e+00 2.8760080e+00 1.6271700e+01 2.0000000e+00 7.8379000e+04 2.0329000e+04 5.7070313e+01 5.2734375e+00 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.0893414e+01 8.7824600e-01 3.9951050e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.8057280e+00 8.1970500e-01 3.0696068e+00 
1.5400000e+02 1.5400000e+00 1.7807307e+00 3.7469629e+00 2.9208280e+00 1.6441013e+01 2.0000000e+00 7.8379000e+04 2.0329000e+04 5.7148438e+01 5.3515625e+00 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.2733241e+01 1.4776900e+00 4.3439369e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.4345320e+00 7.0413000e-01 2.7027290e+00 
1.5500000e+02 1.5500000e+00 1.8062479e+00 3.8050085e+00 2.9660757e+00 1.6611956e+01 2.0000000e+00 7.8220000e+04 2.0278000e+04 5.7148438e+01 5.3515625e+00 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 8.7391370e+00 1.0450640e+00 3.4288878e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.4345320e+00 7.0413000e-01 2.7027290e+00 
1.5600000e+02 1.5600000e+00 1.8373013e+00 3.8630245e+00 3.0113002e+00 1.6783721e+01 2.0000000e+00 7.8316000e+04 2.0305000e+04 5.7148438e+01 5.3515625e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.1219290e+00 7.1087800e-01 2.7613349e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.4345320e+00 7.0413000e-01 2.7027290e+00 
1.5700000e+02 1.5700000e+00 1.8656694e+00 3.9212532e+00 3.0566906e+00 1.6956598e+01 2.0000000e+00 7.8316000e+04 2.0305000e+04 5.7148438e+01 5.3515625e+00 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.4047375e+01 1.5892340e+00 5.3291080e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.8014230e+00 4.5625700e-01 2.3598402e+00 
1.5800000e+02 1.5800000e+00 1.8941281e+00 3.9796580e+00 3.1022182e+00 1.7130464e+01 2.0000000e+00 7.8394000e+04 2.0326000e+04 5.7148438e+01 5.3515625e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.0709780e+00 4.9539500e-01 2.3495002e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.8014230e+00 4.5625700e-01 2.3598402e+00 
1.5900000e+02 1.5900000e+00 1.9226814e+00 4.0382896e+00 3.1479227e+00 1.7305548e+01 2.0000000e+00 7.8394000e+04 2.0326000e+04 5.7148438e+01 5.3515625e+00 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.4387776e+01 1.4694770e+00 5.4657559e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.8494530e+00 2.3227200e-01 2.3219831e+00 
1.6000000e+02 1.6000000e+00 1.9513075e+00 4.0970116e+00 3.1936976e+00 1.7481330e+01 2.0000000e+00 7.8487000e+04 2.0353000e+04 5.7148438e+01 5.3515625e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.4413840e+00 6.9123200e-01 2.7387259e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 5.8494530e+00 2.3227200e-01 2.3219831e+00 
1.6100000e+02 1.6100000e+00 1.9799399e+00 4.1556983e+00 3.2394449e+00 1.7657329e+01 2.0000000e+00 7.8487000e+04 2.0353000e+04 5.7148438e+01 5.3515625e+00 1.7000000e+01 1.8000000e+01 1.8000000e+01 1.8000000e+01 1.0000000e+00 1.7000000e+01 1.5881702e+01 1.5232040e+00 6.2953801e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.9696080e+00 8.7879300e-01 2.8573780e+00 
1.6200000e+02 1.6200000e+00 2.0084939e+00 4.2141449e+00 3.2850051e+00 1.7832750e+01 2.0000000e+00 7.8487000e+04 2.0353000e+04 5.7226563e+01 5.5078125e+00 1.9000000e+01 2.0000000e+01 2.0000000e+01 2.0000000e+01 1.0000000e+00 1.9000000e+01 1.8158722e+01 1.8959840e+00 7.5282321e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.4346270e+00 6.6792200e-01 2.5854151e+00 
1.6300000e+02 1.6300000e+00 2.0348552e+00 4.2731098e+00 3.3309694e+00 1.8009045e+01 2.0000000e+00 7.8600000e+04 2.0386000e+04 5.7226563e+01 5.5078125e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.4768910e+00 7.5560200e-01 2.9082689e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.4346270e+00 6.6792200e-01 2.5854151e+00 
1.6400000e+02 1.6400000e+00 2.0652170e+00 4.3292466e+00 3.3747290e+00 1.8175818e+01 2.0000000e+00 7.8762000e+04 2.0431000e+04 5.7304688e+01 5.8203125e+00 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 8.7473740e+00 8.6818100e-01 3.5019171e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.4346270e+00 6.6792200e-01 2.5854151e+00 
1.6500000e+02 1.6500000e+00 1.8809957e+00 3.6848022e+00 2.8723725e+00 1.5621416e+01 7.0000000e+00 8.9161000e+04 2.3506000e+04 6.3476562e+01 1.1289062e+01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.0963180e+00 7.3689000e-01 3.0884039e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.4346270e+00 6.6792200e-01 2.5854151e+00 
1.6600000e+02 1.6600000e+00 2.8661574e-01 2.7754477e+00 2.1635136e+00 1.2050980e+01 1.0000000e+01 9.7360000e+04 2.5798000e+04 7.1992187e+01 1.5820313e+01 2.2000000e+01 2.3000000e+01 2.3000000e+01 2.3000000e+01 1.0000000e+00 2.2000000e+01 2.2562391e+01 8.8064800e-01 8.9521830e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.4346270e+00 6.6792200e-01 2.5854151e+00 
1.6700000e+02 1.6700000e+00 4.4292038e-01 2.8483676e+00 2.2203560e+00 1.2125119e+01 2.0000000e+00 9.0781000e+04 2.3614000e+04 7.1992187e+01 1.5820313e+01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.1595426e+01 2.4572400e-01 5.0717201e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.4346270e+00 6.6792200e-01 2.5854151e+00 
1.6800000e+02 1.6800000e+00 1.3474511e+00 2.9031298e+00 2.2630442e+00 1.2266697e+01 2.0000000e+00 9.0076000e+04 2.3371000e+04 7.1992187e+01 1.5820313e+01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 9.5938140e+00 2.4137500e-01 4.1393380e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.4346270e+00 6.6792200e-01 2.5854151e+00 
1.6900000e+02 1.6900000e+00 1.3741003e+00 2.9581428e+00 2.3059279e+00 1.2409605e+01 2.0000000e+00 9.0043000e+04 2.3359000e+04 7.1992187e+01 1.5820313e+01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.2577430e+00 1.3207500e-01 3.0554981e+00 6.0000000e+00 7.0000000e+00 7.0000000e+00 7.0000000e+00 1.0000000e+00 6.0000000e+00 6.4346270e+00 6.6792200e-01 2.5854151e+00 
1.7000000e+02 1.7000000e+00 1.4008539e+00 3.0133180e+00 2.3489380e+00 1.2553614e+01 2.0000000e+00 9.0043000e+04 2.3359000e+04 7.1992187e+01 1.5820313e+01 1.3000000e+01 1.4000000e+01 1.4000000e+01 1.4000000e+01 1.0000000e+00 1.3000000e+01 1.2631061e+01 8.1477800e-01 5.2122869e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.5505460e+00 2.0975500e-01 3.5010540e+00 
1.7100000e+02 1.7100000e+00 1.4276752e+00 3.0685880e+00 2.3920220e+00 1.2698563e+01 2.0000000e+00 9.0043000e+04 2.3359000e+04 7.1992187e+01 1.5820313e+01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.0940690e+01 3.5664300e-01 4.5971160e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.6000500e+00 1.4173600e-01 3.3071990e+00 
1.7200000e+02 1.7200000e+00 1.4545696e+00 3.1240378e+00 2.4352462e+00 1.2844805e+01 2.0000000e+00 9.0043000e+04 2.3359000e+04 7.1992187e+01 1.5820313e+01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.0042479e+01 1.7130400e-01 4.3310270e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.1160730e+00 3.2884100e-01 3.1468771e+00 
1.7300000e+02 1.7300000e+00 1.4816017e+00 3.1798422e+00 2.4787468e+00 1.2992998e+01 2.0000000e+00 9.0043000e+04 2.3359000e+04 7.2070312e+01 1.5820313e+01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.0806611e+01 4.3120100e-01 4.2041309e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.0073190e+00 2.2221000e-01 2.9171960e+00 
1.7400000e+02 1.7400000e+00 1.5087860e+00 3.2358812e+00 2.5224302e+00 1.3142802e+01 2.0000000e+00 8.9966000e+04 2.3329000e+04 7.2070312e+01 1.5820313e+01 9.0000000e+00 1.0000000e+01 1.0000000e+01 1.0000000e+01 1.0000000e+00 9.0000000e+00 9.2387410e+00 3.0723600e-01 3.9760029e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.0073190e+00 2.2221000e-01 2.9171960e+00 
1.7500000e+02 1.7500000e+00 1.5360988e+00 3.2921733e+00 2.5663110e+00 1.3294320e+01 2.0000000e+00 8.9966000e+04 2.3329000e+04 7.2070312e+01 1.5820313e+01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.0784335e+01 2.2754000e-01 4.3711851e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.3773430e+00 2.8353000e-01 3.2577400e+00 
1.7600000e+02 1.7600000e+00 1.5635226e+00 3.3486234e+00 2.6103149e+00 1.3447298e+01 2.0000000e+00 9.0062000e+04 2.3356000e+04 7.2070312e+01 1.5820313e+01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.1636210e+00 1.4236800e-01 2.9620919e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.3773430e+00 2.8353000e-01 3.2577400e+00 
1.7700000e+02 1.7700000e+00 1.5910191e+00 3.4051659e+00 2.6543908e+00 1.3601553e+01 2.0000000e+00 9.0062000e+04 2.3356000e+04 7.2070312e+01 1.5820313e+01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.3212656e+01 3.1563600e-01 5.1739740e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.0866980e+00 1.7777800e-01 3.1946130e+00 
1.7800000e+02 1.7800000e+00 1.6185429e+00 3.4616773e+00 2.6984425e+00 1.3756698e+01 2.0000000e+00 9.0062000e+04 2.3356000e+04 7.2070312e+01 1.5742188e+01 1.4000000e+01 1.5000000e+01 1.5000000e+01 1.5000000e+01 1.0000000e+00 1.4000000e+01 1.3373977e+01 7.7823500e-01 5.3469899e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.2446290e+00 2.2991100e-01 3.1714070e+00 
1.7900000e+02 1.7900000e+00 1.6502827e+00 3.5172955e+00 2.7417979e+00 1.3912887e+01 2.0000000e+00 9.0155000e+04 2.3383000e+04 7.2148437e+01 1.5742188e+01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.3542600e+00 1.2625400e-01 3.1941972e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.2446290e+00 2.2991100e-01 3.1714070e+00 
1.8000000e+02 1.8000000e+00 1.6729926e+00 3.5737268e+00 2.7857872e+00 1.4069896e+01 2.0000000e+00 9.0204000e+04 2.3395000e+04 7.2148437e+01 1.5742188e+01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.3663700e+00 1.8663100e-01 3.1443050e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.2446290e+00 2.2991100e-01 3.1714070e+00 
1.8100000e+02 1.8100000e+00 1.7005241e+00 3.6302161e+00 2.8298216e+00 1.4228247e+01 2.0000000e+00 9.0243000e+04 2.3407000e+04 7.2148437e+01 1.5664063e+01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.4870770e+00 2.5755300e-01 3.6986780e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.2446290e+00 2.2991100e-01 3.1714070e+00 
1.8200000e+02 1.8200000e+00 1.7306633e+00 3.6857681e+00 2.8731255e+00 1.4387593e+01 2.0000000e+00 9.0315000e+04 2.3428000e+04 7.2226562e+01 1.5664063e+01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.4614380e+00 1.4908700e-01 3.0863509e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.2446290e+00 2.2991100e-01 3.1714070e+00 
1.8300000e+02 1.8300000e+00 1.7550509e+00 3.7423428e+00 2.9172266e+00 1.4548674e+01 2.0000000e+00 9.0156000e+04 2.3377000e+04 7.2226562e+01 1.5585938e+01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.0901836e+01 2.7987500e-01 4.3870959e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.2446290e+00 2.2991100e-01 3.1714070e+00 
1.8400000e+02 1.8400000e+00 1.7840185e+00 3.7973215e+00 2.9600835e+00 1.4708418e+01 2.0000000e+00 9.0220000e+04 2.3395000e+04 7.2226562e+01 1.5585938e+01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.6167270e+00 1.8858000e-01 3.2268949e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.2446290e+00 2.2991100e-01 3.1714070e+00 
1.8500000e+02 1.8500000e+00 1.8085922e+00 3.8506010e+00 3.0016158e+00 1.4860434e+01 2.0000000e+00 9.0445000e+04 2.3461000e+04 7.2304687e+01 1.5429688e+01 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 8.0504900e+00 2.2051200e-01 3.4847639e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.2446290e+00 2.2991100e-01 3.1714070e+00 
1.8600000e+02 1.8600000e+00 1.6377108e+00 3.1351817e+00 2.4439331e+00 1.2254365e+01 1.0000000e+01 1.0091500e+05 2.6563000e+04 7.8476563e+01 1.1367187e+01 8.0000000e+00 9.0000000e+00 9.0000000e+00 9.0000000e+00 1.0000000e+00 8.0000000e+00 1.0688510e+01 1.2937450e+00 4.8821709e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.2446290e+00 2.2991100e-01 3.1714070e+00 
1.8700000e+02 1.8700000e+00 1.4768259e+00 3.1547257e+00 2.4591680e+00 1.2374221e+01 2.0000000e+00 9.5966000e+04 2.4898000e+04 7.8476563e+01 1.1367187e+01 1.2000000e+01 1.3000000e+01 1.3000000e+01 1.3000000e+01 1.0000000e+00 1.2000000e+01 1.3523942e+01 1.2988530e+00 5.8627450e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.2446290e+00 2.2991100e-01 3.1714070e+00 
1.8800000e+02 1.8800000e+00 1.4769421e+00 3.2080789e+00 2.5007578e+00 1.2520115e+01 2.0000000e+00 9.5411000e+04 2.4706000e+04 7.8476563e+01 1.1367187e+01 1.1000000e+01 1.2000000e+01 1.2000000e+01 1.2000000e+01 1.0000000e+00 1.1000000e+01 1.2132938e+01 1.3082550e+00 5.0871150e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.2446290e+00 2.2991100e-01 3.1714070e+00 
1.8900000e+02 1.8900000e+00 1.5027185e+00 3.2616068e+00 2.5424838e+00 1.2667132e+01 2.0000000e+00 9.5402000e+04 2.4703000e+04 7.8476563e+01 1.1367187e+01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.7695480e+00 8.1197400e-01 3.7412169e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 7.2446290e+00 2.2991100e-01 3.1714070e+00 
1.9000000e+02 1.9000000e+00 1.5286042e+00 3.3153218e+00 2.5843556e+00 1.2815371e+01 2.0000000e+00 9.5402000e+04 2.4703000e+04 7.8476563e+01 1.1367187e+01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1462207e+01 1.0821010e+00 4.5730801e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.0748270e+00 7.6174400e-01 3.5418961e+00 
1.9100000e+02 1.9100000e+00 1.5546091e+00 3.3692386e+00 2.6263848e+00 1.2964949e+01 2.0000000e+00 9.5402000e+04 2.4703000e+04 7.8476563e+01 1.1367187e+01 1.0000000e+01 1.1000000e+01 1.1000000e+01 1.1000000e+01 1.0000000e+00 1.0000000e+01 1.1626460e+01 1.2300230e+00 5.2710011e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 8.3234420e+00 8.7976300e-01 3.5928390e+00 
1.9200000e+02 1.9200000e+00 1.5806434e+00 3.4229939e+00 2.6682881e+00 1.3114465e+01 2.0000000e+00 9.5402000e+04 2.4703000e+04 7.8476563e+01 1.1367187e+01 1.5000000e+01 1.6000000e+01 1.6000000e+01 1.6000000e+01 1.0000000e+00 1.5000000e+01 1.6681240e+01 1.6523620e+00 6.3328760e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 9.4285140e+00 7.7535500e-01 4.1786010e+00 
1.9300000e+02 1.9300000e+00 1.6062401e+00 3.4751878e+00 2.7089742e+00 1.3258281e+01 2.0000000e+00 9.5458000e+04 2.4715000e+04 7.8476563e+01 1.1367187e+01 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 9.8719540e+00 6.3609300e-01 4.0220890e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 9.4285140e+00 7.7535500e-01 4.1786010e+00 
1.9400000e+02 1.9400000e+00 1.3777683e+00 2.5381786e+00 1.9785579e+00 9.6505652e+00 1.0000000e+01 1.0785500e+05 2.8435000e+04 8.6992187e+01 1.5820313e+01 2.0000000e+01 2.1000000e+01 2.1000000e+01 2.1000000e+01 1.0000000e+00 2.0000000e+01 2.8277575e+01 1.9345390e+00 9.4151640e+00 7.0000000e+00 8.0000000e+00 8.0000000e+00 8.0000000e+00 1.0000000e+00 7.0000000e+00 9.4285140e+00 7.7535500e-01 4.1786010e+00 


==> figures/optimization_d9/x.dat <==
4.813123280528535664e-01 7.094924773180494304e-02 2.583643413800904565e+00 3.981184326167812593e+00 5.231493320093344446e-01 3.293379462546536018e+00 2.740740087872837627e+00 1.543056088963950856e+00 1.285446433612033346e+01
3.776301971223020026e-01 4.826483606991412989e-01 4.468470664700697093e+00 3.149426785027748199e+00 1.835284363727757440e-01 2.626739311620123196e+00 3.094508790419531419e+00 -1.737686748651223745e-02 1.154373387854937150e+01
4.412032733135574647e-01 4.109407472523898264e-01 4.576496663856707059e+00 3.175106831422493059e+00 1.269614105450612040e+00 3.301618978768925405e+00 2.775916299683271138e+00 -5.028984023749472065e-01 1.411249869898039755e+01
4.887807518025010789e-01 4.996245322747607798e-01 4.879085467335332105e+00 2.781779907742642166e+00 3.189373400879091935e-02 4.272212825777682355e+00 2.921706302582089521e+00 5.018675918008685954e-02 1.353635839254048001e+01
4.178914988621741378e-01 4.673757673044181549e-01 3.813087516260136756e+00 2.505444003922419061e+00 1.361704376314117004e+00 4.126391971595541719e+00 4.183931821042699006e+00 1.998638893518855930e-02 1.295353117959320244e+01
4.447019041056842203e-01 4.898256823122451586e-01 2.735743302072472183e+00 4.275930400463316516e+00 1.043022229557386105e+00 2.837704152958749226e+00 2.785146503110857541e+00 3.882838780159625358e-01 1.290738539007767116e+01
4.576893668743904908e-01 4.278865612568907850e-01 3.473738734524671301e+00 2.752824331095906185e+00 7.279392812869378560e-01 4.800178450461654478e+00 3.594085482971407508e+00 -6.699493468359500881e-01 1.424793072105233271e+01
4.795982121011251875e-01 3.303817726708254687e-01 2.929232731390194910e+00 2.753721202239024723e+00 2.018340673399579288e-01 4.243530155342742916e+00 4.869923751419245050e+00 5.354465400400321151e-01 1.480110716530991333e+01
4.650949070110957928e-01 4.632681815298770878e-01 3.192078306852619285e+00 3.879193686100403049e+00 9.057128155066360709e-01 3.374378903591034984e+00 3.243253858162671310e+00 4.324614552506620413e-01 8.685824347201887008e+00
3.594445027115910074e-01 4.607945610872687392e-01 2.800762098306408099e+00 4.642978731395340120e+00 5.859176167269817270e-01 2.736217029475940254e+00 2.676501574975007181e+00 2.394759802583057429e-01 1.273240492844131388e+01
4.290131303198901347e-01 3.830128813370873297e-01 2.983320501488575971e+00 4.880132867901526339e+00 4.214274875380675245e-01 3.618324471959257771e+00 3.245401599133168613e+00 5.705856438068224179e-01 1.169939412963186953e+01
4.360459444658749129e-01 4.444126737536887584e-01 2.808683235929112509e+00 2.776967609275869275e+00 4.978464513716235884e-01 3.370855687331929307e+00 3.191047856712004638e+00 6.012648363431916110e-01 9.736338607656586319e+00
4.362536465266332320e-01 4.428628938100374612e-01 4.008406504737584974e+00 2.770719771988550573e+00 1.402022476707723619e+00 2.734261158507578671e+00 2.876033178225821274e+00 -6.072797213475743527e-01 1.354172175020771718e+01
4.671122325269722597e-01 4.667083519620223164e-01 3.832868445959821901e+00 4.228543295700248450e+00 4.262307655310584309e-01 3.761168859447126422e+00 3.472092557683374103e+00 1.171390949733496445e+00 1.205237839225523722e+01
4.765801937709859271e-01 4.051563962230441129e-01 3.055572686928683890e+00 3.336111856079286841e+00 1.420829867151959913e+00 3.936366035081660719e+00 3.197220086660563787e+00 1.489305545635105865e+00 1.016403469506336421e+01
4.901393382058501502e-01 4.813151974604223393e-01 2.588275910641166355e+00 3.062459472345698153e+00 3.555887098099136390e-02 4.231396509790035232e+00 4.675648123073791851e+00 -8.345780670834883619e-01 1.218151002029286722e+01
4.669857688415815500e-01 4.868550805976841755e-01 3.392568451595161960e+00 3.641947017618303306e+00 7.200795447552852703e-03 2.897456344824753671e+00 3.371024595628626663e+00 -7.852659898195253341e-01 1.083651868139347485e+01
4.522945854995997217e-01 4.770840999002615157e-01 2.919905858411039112e+00 2.766380227170573303e+00 1.191630801131027088e-02 3.086352023581044879e+00 4.947901769631409152e+00 -1.362726357036626590e+00 1.191052148804815758e+01
3.579957001919278348e-01 4.594243734280056279e-01 2.500086001977183336e+00 2.837735359062294904e+00 2.380650443468398381e-01 3.345626128309881153e+00 4.710724255952390749e+00 -9.642423358777896247e-01 1.386339693285863817e+01
4.423547382914582160e-01 4.954892193690631497e-01 3.041620269602548721e+00 4.181544652974620746e+00 1.540195910009334090e+00 3.424992988749736789e+00 3.893044285580668173e+00 -1.255621933449321270e+00 1.073360422400137182e+01
4.422659791757606040e-01 4.792025012831168107e-01 3.572105800839789680e+00 3.449876333260928796e+00 9.697714375526749198e-01 3.665724682039944948e+00 3.756740495830480420e+00 3.221111372129318307e-01 1.017066906273498539e+01
4.653283173661215688e-01 4.836801065732267979e-01 3.130724338873219992e+00 3.444759214651700763e+00 3.658227320598018140e-01 3.291012326175192904e+00 2.926507751099753474e+00 6.246365074786163207e-01 9.558769282396196942e+00
4.524975232177502749e-01 4.517482710750482244e-01 3.133782779860597500e+00 3.570844232177572408e+00 3.443041950478558100e-01 3.388485135862189690e+00 3.489479152576644427e+00 7.427474372535561864e-01 8.510391679242772511e+00
4.795342569668833432e-01 4.804099293684731542e-01 3.515224226747092118e+00 4.145477283912044619e+00 3.805468428805701131e-01 3.463618162894729569e+00 3.233146089543203594e+00 9.164348967480718811e-01 9.658862933777916382e+00
4.423557142799013353e-01 4.491422295802297571e-01 3.215091599072222639e+00 3.492474141911042551e+00 6.222003452044644334e-01 3.452826789163966126e+00 3.782490572200461365e+00 4.185399503258523390e-01 8.583925148947667338e+00
4.118213208873443554e-01 3.991385620576337612e-01 2.558889793436699200e+00 3.634829373278754883e+00 2.767004568157986344e-01 3.330916154004588847e+00 3.609028993116753181e+00 7.217894358225946938e-01 8.052149061058894830e+00
4.787569988848342506e-01 4.949414069293099905e-01 3.226859840658114376e+00 3.342653806617688961e+00 3.734058708599673482e-01 4.177947164051651896e+00 3.722693140644800280e+00 1.099173554586296842e-02 8.455073266884994609e+00
4.714517498714024812e-01 4.927164017199675006e-01 3.767492876707068561e+00 2.950866685929054878e+00 4.613855909680111833e-01 3.222058245717903446e+00 3.976375781730751235e+00 8.404954560196455926e-01 8.093335078367109858e+00
4.674282732833204279e-01 4.185505328732764263e-01 2.803910021573766898e+00 3.715579760266117137e+00 4.429605730094682836e-01 3.697503808389114521e+00 4.162265592958646288e+00 1.098502322487297400e+00 8.731881693404103473e+00
4.638365189688717916e-01 3.906325407015501794e-01 3.652111682154264294e+00 3.706017253197603001e+00 4.381920762944476744e-01 2.755822744925076062e+00 3.909820845631380770e+00 9.672943646737677259e-01 8.386876063271420989e+00
4.741556191374786677e-01 4.334498535106433570e-01 2.658705991566423954e+00 2.684424494608827594e+00 1.573630959966731413e-01 4.803891222421553309e+00 3.873065858344453272e+00 -5.020171291454161855e-01 9.105997585114753434e+00
4.273393702555924878e-01 3.098490470948572773e-01 2.641801239720960481e+00 3.373315182642281584e+00 2.470988038450285806e-01 3.912465885815785693e+00 2.912477539839303020e+00 -6.729546458558695043e-01 7.639693496717398169e+00
4.716028195213978758e-01 4.926332663622846053e-01 2.588851399409890952e+00 3.336198361759782571e+00 7.465704424525776428e-02 3.030039170086848976e+00 3.887055832550435852e+00 -7.619842163876299201e-01 7.826271100877570497e+00
4.609971764722589072e-01 4.286299837145265412e-01 2.703074941016986532e+00 2.944181904253296622e+00 7.700071412618714195e-02 4.368429315825633097e+00 2.824190850490492899e+00 -1.816720999075278897e-01 7.259867695728965842e+00
4.385366289078664881e-01 2.712265116144354504e-01 2.564098615616632770e+00 2.641650921780037020e+00 1.473879871535408448e-01 3.178490447612723813e+00 3.517718142554069782e+00 2.368894672761389930e-01 8.046913776217019532e+00
4.084870106915965415e-01 4.989671246141260674e-01 2.508474052679734445e+00 3.407788883280788550e+00 8.956697595907142651e-02 3.156704922220491483e+00 3.597214904597774598e+00 -8.365481421611212776e-01 7.839221816011934685e+00
4.625417806880461891e-01 4.974921881995349460e-01 3.206958804745007274e+00 3.108155437525394582e+00 1.195083956923149726e-01 3.080755533483111375e+00 3.674396544084590044e+00 -1.516722790927931275e+00 7.227277971377290555e+00
4.418700811357549885e-01 4.948371785119557997e-01 2.505846513635731743e+00 2.997486382819087858e+00 3.947036373258396291e-01 2.624596173570651114e+00 3.931264538027348543e+00 -1.087265570007553972e+00 6.815537012191320798e+00
4.970904693485228565e-01 4.979536219796891761e-01 2.508311231336890490e+00 3.812192457795835043e+00 4.078233660735103294e-01 3.391642155369372524e+00 4.672902541306146240e+00 -1.226982109249754593e+00 8.001685032070540160e+00
4.989028513606018067e-01 4.934326832774589833e-01 2.520328912088372952e+00 3.005838000913752417e+00 7.718201977928107471e-03 2.732579361671509943e+00 4.563434894947450360e+00 -1.233155298615407514e+00 7.034804531666088323e+00
3.976764228978151849e-01 4.977220839455946400e-01 2.505792590096670658e+00 3.582057898938665108e+00 9.274370758713401663e-03 2.627094342546412165e+00 3.293992438040912685e+00 -1.294227688081140304e+00 8.193614170977765454e+00
4.495991612862869080e-01 4.747228000119343427e-01 2.510171782955606723e+00 4.288128536148979819e+00 6.709412529079901155e-01 2.648145773069634501e+00 2.780585658716008268e+00 -1.480009578661255043e+00 7.625438721863487146e+00
3.444572331449689551e-01 4.871602013498080863e-01 2.516416098284416591e+00 2.970839812318796014e+00 2.473653305512324430e-02 2.676157662641536206e+00 2.503278621269691584e+00 -1.475039156373398885e+00 7.584601718412846694e+00
3.976838175554604504e-01 4.949688374691086912e-01 2.530517523470788621e+00 3.736939868326150549e+00 1.979082276328597567e-02 3.798462713201312013e+00 3.206456195404416842e+00 -1.566153331142534411e+00 8.727559586241806500e+00
3.708493648432110157e-01 4.992781897949803427e-01 2.711827122433896342e+00 3.195027024002570215e+00 6.043185074313228711e-03 2.536100412178849961e+00 3.075701005721267922e+00 1.923822559051904801e-01 7.429123998685238206e+00
3.398558455181225346e-01 4.975688537044585247e-01 2.529247439682704268e+00 2.832263670815112544e+00 2.469900137863612066e-02 4.046617854068066400e+00 2.530787887955261883e+00 -1.520289896620414360e+00 9.246129437942453677e+00
4.612047666820340286e-01 4.945085867214268349e-01 2.501956098350742508e+00 4.854377134080148259e+00 4.232142237319471145e-01 4.057004301843811334e+00 2.558896896467514281e+00 -1.448286019469956498e+00 9.320981220202915196e+00
1.858568523235069325e-01 4.663989031878539859e-01 2.687941696507169187e+00 2.713014959175953145e+00 3.008115553763314187e-01 4.449169709395440542e+00 2.545790980969186990e+00 -1.995647931584698664e-01 1.250112457795688492e+01
3.520139297631533770e-01 4.980646818249891972e-01 2.551974697923023339e+00 4.273733394575333300e+00 1.456924672293397061e-02 4.324787377536788213e+00 2.509521049306331353e+00 -1.566880043966969893e+00 9.715682870414125816e+00
3.929874112058461266e-01 3.304153459172672891e-01 2.595524266423542059e+00 4.962189981518900339e+00 1.975545220398674529e-01 4.922785131017299420e+00 2.792223704362646330e+00 -1.555482065587785900e+00 1.098973708621518419e+01
3.426062980475904629e-01 4.830940297882708179e-01 2.637023555984718826e+00 4.434346240600602229e+00 3.371277487583179688e-02 4.538731676849276475e+00 2.667317270678009944e+00 -1.538865336040100118e+00 1.314446426109187982e+01
3.753413277160918549e-01 4.933973293800582582e-01 2.536888818181413985e+00 3.681786939079985110e+00 9.712141531311280218e-03 4.994458243268210751e+00 2.520765683873711804e+00 -1.419517904210894299e+00 1.125440066259933047e+01
2.788522363156950568e-01 3.767297036412283195e-01 2.605775051462640324e+00 4.835193571993159800e+00 7.918219609281049731e-01 3.771286290783084638e+00 2.533964607649095147e+00 -1.435511592381916390e+00 1.413056946854640117e+01
3.514753092102740895e-01 4.363178825834834185e-01 2.510360695306836476e+00 3.838897981136094817e+00 2.282052463710509960e-02 3.805565443556376604e+00 2.519905475309450971e+00 -1.421975485504697101e+00 8.762246980634621707e+00
3.970531411481286743e-01 4.893394163716998646e-01 3.332192606250299782e+00 4.100830184997856342e+00 9.324106647197960562e-03 4.215166602309396104e+00 2.528045985455650069e+00 -1.548441303502825939e+00 9.438066927543230733e+00
4.979239386437450676e-01 2.491192800738832314e-01 3.663097578857403391e+00 4.961979372027423452e+00 8.487251651327376578e-02 4.973776891740727457e+00 2.503616683326959969e+00 -1.492730133236180645e+00 1.410112179415917488e+01
3.716637957173264950e-01 4.971744917619146387e-01 3.105923246505568613e+00 3.105761961549805772e+00 7.608135221486516109e-01 4.614192539880353827e+00 2.556283115948629003e+00 -1.530978300953396154e+00 1.026250805829619850e+01
3.829049306471915548e-01 4.971464572933584902e-01 2.506420015760168152e+00 4.073997263038193317e+00 2.590866831009008830e-03 4.501460224588794468e+00 3.217960010643222013e+00 -1.565405673940452269e+00 1.002755620255749491e+01
4.879949819446890991e-01 4.945167331187312332e-01 2.507528679572164965e+00 4.724277169966751622e+00 1.450332790221703361e-02 4.974598044469512814e+00 2.790574617381961442e+00 -1.489856921571263149e+00 1.122087224091006874e+01
4.905462868498318696e-01 4.929429542325080571e-01 3.796946836187016672e+00 4.871127032880086638e+00 8.216100548496141354e-03 4.994269491662700844e+00 2.565881911481145305e+00 -1.518081676244644962e+00 1.107942430334847117e+01
4.870634673285668681e-01 2.574961125255015304e-01 3.486543273463627912e+00 3.009089648653557880e+00 7.873044985732159384e-01 4.962329762820588464e+00 2.549335517685125119e+00 -1.458539834901143362e+00 1.095721545869966462e+01
4.335620570250644512e-01 4.992479697618110723e-01 2.834555971291290000e+00 4.350327374410523973e+00 5.507262476332486223e-03 4.996798299951992206e+00 2.525168742835303792e+00 -1.202620978392698436e+00 9.717851476997603655e+00
4.980858947045333496e-01 4.989522249160735501e-01 3.562171601829728917e+00 4.977400366109502983e+00 2.360981362010516893e-03 4.970632924695853383e+00 3.992310561792034473e+00 -1.534440102826728047e+00 1.096243166188677876e+01
4.964442760732747373e-01 4.949854568784629039e-01 3.690468465474000315e+00 4.990864707065894912e+00 2.063428779112780331e-02 4.998046693871529556e+00 4.431062547722893541e+00 -1.559883668104200538e+00 1.443054295585262103e+01
4.918060671102117976e-01 4.997684141984150008e-01 3.733806126726346708e+00 4.902825560931845850e+00 7.645336752703675298e-01 4.995487031143331258e+00 2.525392977438896569e+00 -1.548933634728812070e+00 1.141208754689636251e+01
4.985018009612796064e-01 4.990670641707465327e-01 2.514401816435287706e+00 3.101499319507436070e+00 1.387041150301304704e-03 4.768958341562635539e+00 2.519852052412868915e+00 -1.567341743077887317e+00 1.054363252419068786e+01
4.973146980409461904e-01 2.523486453032926513e-01 2.534082016720556219e+00 4.509373372165763172e+00 4.119556142975044910e-03 3.292507437878295029e+00 4.190324546360046476e+00 -1.525223457375752822e+00 1.003244778078421895e+01
4.992053905622306775e-01 4.987395418411443293e-01 2.509359053181563493e+00 2.826290399003929643e+00 1.223642268767921593e-03 4.366454531045897092e+00 2.572021544646991842e+00 -1.568298507822647680e+00 9.802785344720694738e+00
4.987572180767065322e-01 4.991535183638451389e-01 3.274229727914822696e+00 4.994328712600480280e+00 4.495915000400863004e-03 4.997616014906757442e+00 2.522387608720817020e+00 -2.881443369579650415e-02 1.114095970667482582e+01
4.993406164252661705e-01 4.997207869436715022e-01 3.735092703288585447e+00 3.616678468548545133e+00 7.842186402861606176e-04 4.999151334136604063e+00 2.501406401749536546e+00 -1.566886306764342152e+00 1.100731059166909631e+01
3.724166298665605446e-01 3.788613506012747378e-01 2.524907429169446438e+00 3.450839303419505733e+00 7.989091648527311962e-02 4.411616329463683428e+00 2.617730236801993016e+00 -1.515470365564727029e+00 9.798281441405093162e+00
3.857378000699629439e-01 4.992208010997609691e-01 3.109532767095334993e+00 4.698455446787923151e+00 3.964081072589886734e-03 4.995072308722834364e+00 2.595648168847862980e+00 -1.569267634456358529e+00 1.099541853109459666e+01
4.973529789812239366e-01 4.996930103876461859e-01 2.568907987195251597e+00 4.128050135728389414e+00 2.779443412572837890e-02 4.511489979831562636e+00 3.567732175271405737e+00 -1.564309679225194927e+00 1.004448150319919719e+01
4.965022820902691425e-01 3.947343805913796078e-01 3.100100432990404276e+00 4.353588554688808898e+00 1.057183009307280375e-02 4.994203277659791773e+00 2.598302898885619605e+00 -1.195153994705015599e+00 9.822127901111212367e+00
4.440468913760557967e-01 4.995381074460942816e-01 3.117646459467814601e+00 4.692582757766129653e+00 1.236856298366117990e-04 4.718775935872113969e+00 2.602215309956421585e+00 -1.570785675690600902e+00 1.044702891313670889e+01
4.946171856246125431e-01 4.980982517479142224e-01 3.156805037087603960e+00 4.622817929311717755e+00 7.688500600814635044e-03 4.540168670235215309e+00 2.619603951173937073e+00 -1.563997320913373512e+00 1.101158762860785600e+01
4.188639992347683583e-01 4.983867465073834602e-01 2.525177455689028960e+00 4.111424482290499505e+00 3.904220748178862666e-01 4.952967117117312412e+00 3.142342521400008248e+00 -1.570280986447289084e+00 1.091206909090001531e+01
4.137355220675950629e-01 4.999508147054647078e-01 2.506399727030771629e+00 4.925270964786832018e+00 1.290653298214539113e-03 4.927483785231618008e+00 2.502267124783565055e+00 -1.570710873574832522e+00 1.086110974302421539e+01
4.996073153605584127e-01 4.997566926805200316e-01 3.729524735649334399e+00 4.995886223013059180e+00 1.295700913293923451e-03 4.184651032092391532e+00 2.510888699659988621e+00 -1.569268552064902567e+00 1.251816044900473734e+01
4.404162591581024522e-01 4.988207728267199936e-01 2.500898650889597619e+00 4.079125722382054953e+00 1.472752012633582464e-03 4.576573261315682650e+00 3.155604191531363512e+00 -1.044728903337049708e+00 9.212135548345541380e+00
4.067369143742953774e-01 4.998936774927433269e-01 2.500420639235848785e+00 4.989341438875686485e+00 7.762335655810692625e-04 4.991066157576145912e+00 3.095628906533196556e+00 -1.568243353257344763e+00 1.098376879649946147e+01
3.481208824682169301e-01 4.999976810703703478e-01 2.500932436973243966e+00 4.993970260834644570e+00 3.720568729060624857e-04 4.994234581202243284e+00 2.500501777515200530e+00 -1.570376183617148591e+00 1.098992788342478022e+01
4.067337682050606862e-01 4.998552737247716760e-01 2.513365386095153031e+00 4.993757626763192015e+00 2.931552461933190079e-03 4.994363749354969961e+00 2.506584558233702076e+00 -1.202163144011226592e+00 1.099497616354003604e+01
4.903640856815881244e-01 4.992851072617914832e-01 2.578216162953542945e+00 4.956595040176432931e+00 3.477313132822321684e-01 4.998698750515353950e+00 2.502510727376125566e+00 -1.530767635580640551e+00 1.163679969792944568e+01
4.984544225205692625e-01 4.999824504423745486e-01 2.500032718715233138e+00 4.998228839648198196e+00 3.885113795277896909e-01 4.997497264842228226e+00 2.511141396594910979e+00 -1.569258922908051801e+00 1.310810539914494655e+01
4.209298455047164600e-01 4.999680110844272329e-01 2.500939958787527839e+00 4.998630354018784416e+00 5.589364081790282324e-04 4.998599909436435951e+00 2.500529124307798057e+00 -1.570668952481875547e+00 1.099749345671216538e+01
4.937077747380637094e-01 4.272814054046270016e-01 2.523821849880949486e+00 4.827562760471628245e+00 3.453677293803805726e-02 4.917416867400186575e+00 3.099747185751380307e+00 -9.293381837617541441e-01 1.297439951075776676e+01
3.617272040555009616e-01 4.352502958050539217e-01 2.500518243591410616e+00 4.997978592950444110e+00 1.548608989197231001e-04 4.998492842473709175e+00 2.502771473034962835e+00 -1.569826819216840974e+00 1.100181202100481315e+01
3.785516679816233743e-01 4.999618910208675215e-01 2.502174458067504936e+00 4.999980063806773067e+00 2.008869670640053562e-01 4.991854480552586182e+00 2.502693694821514825e+00 -1.569389983211571193e+00 1.098668489245446267e+01
4.920842544201784463e-01 3.761071626099847243e-01 2.505569074031505306e+00 4.991665962550583480e+00 1.259754655563988246e-02 4.982609944129046120e+00 3.107997382291971089e+00 -7.951009883368860276e-01 1.308168284076956667e+01
3.728550029301989088e-01 4.999791776147786693e-01 2.503493891875089972e+00 4.994738874965543474e+00 1.459992838423740391e-03 4.615788929807894014e+00 2.809228076734028523e+00 -1.569063564321618864e+00 1.099394406318247697e+01
4.755217430228529385e-01 4.998626465515068618e-01 2.512581798969972358e+00 4.998724685464861039e+00 9.785566694431174772e-04 4.998861171676765025e+00 2.501427250842937156e+00 -1.570557553173196785e+00 1.099822812704048580e+01
4.116161102227379742e-01 4.998313820627769966e-01 2.818664823042680734e+00 4.980836325762048489e+00 2.577164256958780486e-03 4.985590508128389331e+00 2.543042764955341983e+00 -1.552581633535191186e+00 1.096334983304083899e+01
4.052178239899745793e-01 4.997457511858772738e-01 2.506252547860106983e+00 4.999364381421227854e+00 7.485176928563874732e-04 4.999530290038403990e+00 2.813185968647304414e+00 -1.570688590306656529e+00 1.100244550939808441e+01
3.596126670942627612e-01 4.998807696466605610e-01 2.500428840473370773e+00 4.817381814197942091e+00 3.146377718861032013e-04 4.819808896934928200e+00 2.690520807362509537e+00 -1.570662285080284271e+00 1.064392093447344401e+01


==> figures/parametric_study_position/cs_big.txt <==
3.535353535353535914e-01 0.000000000000000000e+00
3.535353535353535914e-01 2.500000000000000000e-01
3.535353535353535914e-01 5.000000000000000000e-01
3.535353535353535914e-01 7.500000000000000000e-01
3.636363636363636465e-01 0.000000000000000000e+00
3.636363636363636465e-01 2.500000000000000000e-01
3.636363636363636465e-01 5.000000000000000000e-01
3.636363636363636465e-01 7.500000000000000000e-01
3.737373737373737570e-01 0.000000000000000000e+00
3.737373737373737570e-01 2.500000000000000000e-01
3.737373737373737570e-01 5.000000000000000000e-01
3.737373737373737570e-01 7.500000000000000000e-01
3.838383838383838675e-01 0.000000000000000000e+00
3.838383838383838675e-01 2.500000000000000000e-01
3.838383838383838675e-01 5.000000000000000000e-01
3.838383838383838675e-01 7.500000000000000000e-01
3.939393939393939781e-01 0.000000000000000000e+00
3.939393939393939781e-01 2.500000000000000000e-01
3.939393939393939781e-01 5.000000000000000000e-01
3.939393939393939781e-01 7.500000000000000000e-01
4.040404040404040886e-01 0.000000000000000000e+00
4.040404040404040886e-01 2.500000000000000000e-01
4.040404040404040886e-01 5.000000000000000000e-01
4.040404040404040886e-01 7.500000000000000000e-01
4.141414141414141992e-01 0.000000000000000000e+00
4.141414141414141992e-01 2.500000000000000000e-01
4.141414141414141992e-01 5.000000000000000000e-01
4.141414141414141992e-01 7.500000000000000000e-01
4.242424242424242542e-01 0.000000000000000000e+00
4.242424242424242542e-01 2.500000000000000000e-01
4.242424242424242542e-01 5.000000000000000000e-01
4.242424242424242542e-01 7.500000000000000000e-01
4.343434343434343647e-01 0.000000000000000000e+00
4.343434343434343647e-01 2.500000000000000000e-01
4.343434343434343647e-01 5.000000000000000000e-01
4.343434343434343647e-01 7.500000000000000000e-01
4.444444444444444753e-01 0.000000000000000000e+00
4.444444444444444753e-01 2.500000000000000000e-01
4.444444444444444753e-01 5.000000000000000000e-01
4.444444444444444753e-01 7.500000000000000000e-01
4.545454545454545858e-01 0.000000000000000000e+00
4.545454545454545858e-01 2.500000000000000000e-01
4.545454545454545858e-01 5.000000000000000000e-01
4.545454545454545858e-01 7.500000000000000000e-01
4.646464646464646964e-01 0.000000000000000000e+00
4.646464646464646964e-01 2.500000000000000000e-01
4.646464646464646964e-01 5.000000000000000000e-01
4.646464646464646964e-01 7.500000000000000000e-01
4.747474747474748069e-01 0.000000000000000000e+00
4.747474747474748069e-01 2.500000000000000000e-01
4.747474747474748069e-01 5.000000000000000000e-01
4.747474747474748069e-01 7.500000000000000000e-01
4.848484848484848619e-01 0.000000000000000000e+00
4.848484848484848619e-01 2.500000000000000000e-01
4.848484848484848619e-01 5.000000000000000000e-01
4.848484848484848619e-01 7.500000000000000000e-01
4.949494949494949725e-01 0.000000000000000000e+00
4.949494949494949725e-01 2.500000000000000000e-01
4.949494949494949725e-01 5.000000000000000000e-01
4.949494949494949725e-01 7.500000000000000000e-01
5.050505050505050830e-01 0.000000000000000000e+00
5.050505050505050830e-01 2.500000000000000000e-01
5.050505050505050830e-01 5.000000000000000000e-01
5.050505050505050830e-01 7.500000000000000000e-01
5.151515151515152491e-01 0.000000000000000000e+00
5.151515151515152491e-01 2.500000000000000000e-01
5.151515151515152491e-01 5.000000000000000000e-01
5.151515151515152491e-01 7.500000000000000000e-01
5.252525252525253041e-01 0.000000000000000000e+00
5.252525252525253041e-01 2.500000000000000000e-01
5.252525252525253041e-01 5.000000000000000000e-01
5.252525252525253041e-01 7.500000000000000000e-01
5.353535353535353591e-01 0.000000000000000000e+00
5.353535353535353591e-01 2.500000000000000000e-01
5.353535353535353591e-01 5.000000000000000000e-01
5.353535353535353591e-01 7.500000000000000000e-01
5.454545454545455252e-01 0.000000000000000000e+00
5.454545454545455252e-01 2.500000000000000000e-01
5.454545454545455252e-01 5.000000000000000000e-01
5.454545454545455252e-01 7.500000000000000000e-01
5.555555555555555802e-01 0.000000000000000000e+00
5.555555555555555802e-01 2.500000000000000000e-01
5.555555555555555802e-01 5.000000000000000000e-01
5.555555555555555802e-01 7.500000000000000000e-01
5.656565656565657463e-01 0.000000000000000000e+00
5.656565656565657463e-01 2.500000000000000000e-01
5.656565656565657463e-01 5.000000000000000000e-01
5.656565656565657463e-01 7.500000000000000000e-01
5.757575757575758013e-01 0.000000000000000000e+00
5.757575757575758013e-01 2.500000000000000000e-01
5.757575757575758013e-01 5.000000000000000000e-01
5.757575757575758013e-01 7.500000000000000000e-01
5.858585858585858563e-01 0.000000000000000000e+00
5.858585858585858563e-01 2.500000000000000000e-01
5.858585858585858563e-01 5.000000000000000000e-01
5.858585858585858563e-01 7.500000000000000000e-01
5.959595959595960224e-01 0.000000000000000000e+00
5.959595959595960224e-01 2.500000000000000000e-01
5.959595959595960224e-01 5.000000000000000000e-01
5.959595959595960224e-01 7.500000000000000000e-01
6.060606060606060774e-01 0.000000000000000000e+00
6.060606060606060774e-01 2.500000000000000000e-01
6.060606060606060774e-01 5.000000000000000000e-01
6.060606060606060774e-01 7.500000000000000000e-01
6.161616161616162435e-01 0.000000000000000000e+00
6.161616161616162435e-01 2.500000000000000000e-01
6.161616161616162435e-01 5.000000000000000000e-01
6.161616161616162435e-01 7.500000000000000000e-01
6.262626262626262985e-01 0.000000000000000000e+00
6.262626262626262985e-01 2.500000000000000000e-01
6.262626262626262985e-01 5.000000000000000000e-01
6.262626262626262985e-01 7.500000000000000000e-01
6.363636363636364646e-01 0.000000000000000000e+00
6.363636363636364646e-01 2.500000000000000000e-01
6.363636363636364646e-01 5.000000000000000000e-01
6.363636363636364646e-01 7.500000000000000000e-01
6.464646464646465196e-01 0.000000000000000000e+00
6.464646464646465196e-01 2.500000000000000000e-01
6.464646464646465196e-01 5.000000000000000000e-01
6.464646464646465196e-01 7.500000000000000000e-01


==> figures/parametric_study_position/cs_small.txt <==
3.535353535353535914e-01 0.000000000000000000e+00
3.535353535353535914e-01 2.500000000000000000e-01
3.535353535353535914e-01 5.000000000000000000e-01
3.535353535353535914e-01 7.500000000000000000e-01
3.636363636363636465e-01 0.000000000000000000e+00
3.636363636363636465e-01 2.500000000000000000e-01
3.636363636363636465e-01 5.000000000000000000e-01
3.636363636363636465e-01 7.500000000000000000e-01
3.737373737373737570e-01 0.000000000000000000e+00
3.737373737373737570e-01 2.500000000000000000e-01
3.737373737373737570e-01 5.000000000000000000e-01
3.737373737373737570e-01 7.500000000000000000e-01
3.838383838383838675e-01 0.000000000000000000e+00
3.838383838383838675e-01 2.500000000000000000e-01
3.838383838383838675e-01 5.000000000000000000e-01
3.838383838383838675e-01 7.500000000000000000e-01
3.939393939393939781e-01 0.000000000000000000e+00
3.939393939393939781e-01 2.500000000000000000e-01
3.939393939393939781e-01 5.000000000000000000e-01
3.939393939393939781e-01 7.500000000000000000e-01
4.040404040404040886e-01 0.000000000000000000e+00
4.040404040404040886e-01 2.500000000000000000e-01
4.040404040404040886e-01 5.000000000000000000e-01
4.040404040404040886e-01 7.500000000000000000e-01
4.141414141414141992e-01 0.000000000000000000e+00
4.141414141414141992e-01 2.500000000000000000e-01
4.141414141414141992e-01 5.000000000000000000e-01
4.141414141414141992e-01 7.500000000000000000e-01
4.242424242424242542e-01 0.000000000000000000e+00
4.242424242424242542e-01 2.500000000000000000e-01
4.242424242424242542e-01 5.000000000000000000e-01
4.242424242424242542e-01 7.500000000000000000e-01
4.343434343434343647e-01 0.000000000000000000e+00
4.343434343434343647e-01 2.500000000000000000e-01
4.343434343434343647e-01 5.000000000000000000e-01
4.343434343434343647e-01 7.500000000000000000e-01
4.444444444444444753e-01 0.000000000000000000e+00
4.444444444444444753e-01 2.500000000000000000e-01
4.444444444444444753e-01 5.000000000000000000e-01
4.444444444444444753e-01 7.500000000000000000e-01
4.545454545454545858e-01 0.000000000000000000e+00
4.545454545454545858e-01 2.500000000000000000e-01
4.545454545454545858e-01 5.000000000000000000e-01
4.545454545454545858e-01 7.500000000000000000e-01
4.646464646464646964e-01 0.000000000000000000e+00
4.646464646464646964e-01 2.500000000000000000e-01
4.646464646464646964e-01 5.000000000000000000e-01
4.646464646464646964e-01 7.500000000000000000e-01
4.747474747474748069e-01 0.000000000000000000e+00
4.747474747474748069e-01 2.500000000000000000e-01
4.747474747474748069e-01 5.000000000000000000e-01
4.747474747474748069e-01 7.500000000000000000e-01
4.848484848484848619e-01 0.000000000000000000e+00
4.848484848484848619e-01 2.500000000000000000e-01
4.848484848484848619e-01 5.000000000000000000e-01
4.848484848484848619e-01 7.500000000000000000e-01
4.949494949494949725e-01 0.000000000000000000e+00
4.949494949494949725e-01 2.500000000000000000e-01
4.949494949494949725e-01 5.000000000000000000e-01
4.949494949494949725e-01 7.500000000000000000e-01
5.050505050505050830e-01 0.000000000000000000e+00
5.050505050505050830e-01 2.500000000000000000e-01
5.050505050505050830e-01 5.000000000000000000e-01
5.050505050505050830e-01 7.500000000000000000e-01
5.151515151515152491e-01 0.000000000000000000e+00
5.151515151515152491e-01 2.500000000000000000e-01
5.151515151515152491e-01 5.000000000000000000e-01
5.151515151515152491e-01 7.500000000000000000e-01
5.252525252525253041e-01 0.000000000000000000e+00
5.252525252525253041e-01 2.500000000000000000e-01
5.252525252525253041e-01 5.000000000000000000e-01
5.252525252525253041e-01 7.500000000000000000e-01
5.353535353535353591e-01 0.000000000000000000e+00
5.353535353535353591e-01 2.500000000000000000e-01
5.353535353535353591e-01 5.000000000000000000e-01
5.353535353535353591e-01 7.500000000000000000e-01
5.454545454545455252e-01 0.000000000000000000e+00
5.454545454545455252e-01 2.500000000000000000e-01
5.454545454545455252e-01 5.000000000000000000e-01
5.454545454545455252e-01 7.500000000000000000e-01
5.555555555555555802e-01 0.000000000000000000e+00
5.555555555555555802e-01 2.500000000000000000e-01
5.555555555555555802e-01 5.000000000000000000e-01
5.555555555555555802e-01 7.500000000000000000e-01
5.656565656565657463e-01 0.000000000000000000e+00
5.656565656565657463e-01 2.500000000000000000e-01
5.656565656565657463e-01 5.000000000000000000e-01
5.656565656565657463e-01 7.500000000000000000e-01
5.757575757575758013e-01 0.000000000000000000e+00
5.757575757575758013e-01 2.500000000000000000e-01
5.757575757575758013e-01 5.000000000000000000e-01
5.757575757575758013e-01 7.500000000000000000e-01
5.858585858585858563e-01 0.000000000000000000e+00
5.858585858585858563e-01 2.500000000000000000e-01
5.858585858585858563e-01 5.000000000000000000e-01
5.858585858585858563e-01 7.500000000000000000e-01
5.959595959595960224e-01 0.000000000000000000e+00
5.959595959595960224e-01 2.500000000000000000e-01
5.959595959595960224e-01 5.000000000000000000e-01
5.959595959595960224e-01 7.500000000000000000e-01
6.060606060606060774e-01 0.000000000000000000e+00
6.060606060606060774e-01 2.500000000000000000e-01
6.060606060606060774e-01 5.000000000000000000e-01
6.060606060606060774e-01 7.500000000000000000e-01
6.161616161616162435e-01 0.000000000000000000e+00
6.161616161616162435e-01 2.500000000000000000e-01
6.161616161616162435e-01 5.000000000000000000e-01
6.161616161616162435e-01 7.500000000000000000e-01
6.262626262626262985e-01 0.000000000000000000e+00
6.262626262626262985e-01 2.500000000000000000e-01
6.262626262626262985e-01 5.000000000000000000e-01
6.262626262626262985e-01 7.500000000000000000e-01
6.363636363636364646e-01 0.000000000000000000e+00
6.363636363636364646e-01 2.500000000000000000e-01
6.363636363636364646e-01 5.000000000000000000e-01
6.363636363636364646e-01 7.500000000000000000e-01
6.464646464646465196e-01 0.000000000000000000e+00
6.464646464646465196e-01 2.500000000000000000e-01
6.464646464646465196e-01 5.000000000000000000e-01
6.464646464646465196e-01 7.500000000000000000e-01


==> figures/parametric_study_position/obj_big.txt <==
-3.983301832573605594e+00
-4.095687110102681494e+00
-3.930330611276803499e+00
-3.905194310268645275e+00
-3.872600493530995447e+00
-4.046361867394930201e+00
-3.919326644042111951e+00
-3.739674830943322537e+00
-3.777149812833769715e+00
-3.842779226408087556e+00
-3.824491244050379102e+00
-3.709839308680064729e+00
-3.810455097494710675e+00
-3.927137555352169684e+00
-3.999268736471090602e+00
-3.802447165409545526e+00
-3.833669218632458797e+00
-3.895982220430318943e+00
-3.809453232346248885e+00
-3.820537873832658970e+00
-3.821691503802549850e+00
-4.057973790850919471e+00
-3.782203335710547343e+00
-3.882743877370551822e+00
-3.894006913947032800e+00
-3.878992773697156338e+00
-3.887691598623837841e+00
-3.996754434751352392e+00
-3.874076776144024681e+00
-3.891474655255639625e+00


==> figures/parametric_study_position/obj_small.txt <==
-2.863886701835391513e+00
-3.029389296985114388e+00
-2.971875531191905839e+00
-2.692495830218937236e+00
-2.672786523417203242e+00
-2.548258881080621929e+00
-2.492476803376148187e+00
-2.971694981552969406e+00
-2.595135441378285002e+00
-2.593599066905105666e+00
-2.452897512627124854e+00
-2.538125121305857324e+00
-2.653041371042265339e+00
-2.537267113307219990e+00
-2.443956761410648770e+00
-2.442560203468673308e+00
-2.702476970129493505e+00
-2.818238588885844997e+00
-2.847888767722675407e+00
-2.615485969879741912e+00
-2.899100091974073479e+00
-2.550421164902564097e+00
-2.775612414055015797e+00
-2.812897872364236829e+00
-2.520809547001001238e+00
-3.006139886950450535e+00
-2.672307793248945185e+00
-2.767738692935234557e+00
-2.868850877070444394e+00
-3.050709980071575789e+00


==> figures/problem_setup_small.pdf_tex <==
%% Creator: Inkscape 1.2 (1:1.2.1+202207142221+cd75a1ee6d), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'problem_setup_small.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{680.31496063bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
  \end{picture}%
\endgroup%


==> figures/problem_structural_setup.pdf_tex <==
%% Creator: Inkscape 1.2 (1:1.2.1+202207142221+cd75a1ee6d), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'problem_structural_setup.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{425.19529328bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70435434)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.32983293,0.00489199){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Inclusion group $1$\end{tabular}}}}%
    \put(0.61985986,0.00489199){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Inclusion group $2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{problem_structural_setup.pdf}}%
  \end{picture}%
\endgroup%


==> figures/spatial_discretization_schematic.pdf_tex <==
%% Creator: Inkscape 1.2.2 (1:1.2.2+202212051550+b0a8486541), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'spatial_discretization_schematic.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{801.12892932bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.30793031)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{spatial_discretization_schematic.pdf}}%
    \put(-0.05787331,-0.20812095){\color[rgb]{0.94901961,0.94901961,0.94901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}X\end{tabular}}}}%
    \put(-0.07287937,-0.19311489){\color[rgb]{0.94901961,0.94901961,0.94901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Y\end{tabular}}}}%
    \put(-0.07287937,-0.20812095){\color[rgb]{0.94901961,0.94901961,0.94901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Z\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{spatial_discretization_schematic.pdf}}%
    \put(1.16679568,-0.03556038){\color[rgb]{0.94901961,0.94901961,0.94901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}X\end{tabular}}}}%
    \put(1.15588034,-0.02464504){\color[rgb]{0.94901961,0.94901961,0.94901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Y\end{tabular}}}}%
    \put(1.15588034,-0.03556038){\color[rgb]{0.94901961,0.94901961,0.94901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Z\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{spatial_discretization_schematic.pdf}}%
    \put(0.03638432,0.29706308){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Coarse background mesh\end{tabular}}}}%
    \put(0.44737694,0.29844664){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\psi_l(\bx)$\end{tabular}}}}%
    \put(0.35121504,0.2332499){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Level set ($\partial \Omega_l$), $\psi_l(\bx) = 0$\end{tabular}}}}%
    \put(0.72924142,0.29844664){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Refined mesh along $\psi_l(\bx)=0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{spatial_discretization_schematic.pdf}}%
    \put(0.48369277,0.17154623){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Omega_l$\end{tabular}}}}%
    \put(0.38103437,0.04303966){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\psi_l(\bx) > 0$\end{tabular}}}}%
    \put(0.40651907,0.10040612){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\psi_l (\bx)< 0$\end{tabular}}}}%
  \end{picture}%
\endgroup%

